A space-time finite element formulation for geometrically exact shear-deformable beams

We present a space-time finite element formulation for the transient analysis of geometrically exact shear-deformable beams. The formulation treats space and time within a unified finite element framework and employs a mixed approach in which translational and angular velocities are introduced as independent fields. The rotation field is parametrized using nodal rotation (pseudo-)vectors and a suitable objective interpolation of the triad field is employed. The resulting formulation supports generally curved beam structures, including geometric kinks and rigid joints. Furthermore, time-dependent material domains can be represented directly through the geometry of the space-time surface, enabling the treatment of non-material boundaries without modifying the underlying beam formulation. Numerical examples demonstrate convergence to solutions obtained with classical time-stepping schemes, objectivity of the formulation, and the influence of the space-time stabilization. Finally, the sliding spaghetti problem illustrates the applicability of the proposed approach to axially moving continua.

==> figures/examples_convergence_qualitative_displacement_4C.csv <==
time,u,v,w
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.125000000000000000e-02,0.000000000000000000e+00,2.354657578202074376e-18,0.000000000000000000e+00
6.250000000000000000e-02,0.000000000000000000e+00,3.194182930168818387e-17,0.000000000000000000e+00
9.375000000000000000e-02,0.000000000000000000e+00,9.767640629615179974e-17,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00,1.540445749884024372e-16,0.000000000000000000e+00
1.562500000000000000e-01,0.000000000000000000e+00,1.706479611100725127e-16,0.000000000000000000e+00
1.875000000000000000e-01,0.000000000000000000e+00,1.099653061712266645e-16,0.000000000000000000e+00
2.187500000000000000e-01,0.000000000000000000e+00,1.085293592551936259e-16,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,1.512292145636444375e-16,0.000000000000000000e+00
2.812500000000000000e-01,4.440892098500626162e-16,2.248292713464138205e-16,0.000000000000000000e+00
3.125000000000000000e-01,1.332267629550187849e-15,2.683498512828331198e-16,0.000000000000000000e+00
3.437500000000000000e-01,1.776356839400250465e-15,-4.416917282815127094e-17,0.000000000000000000e+00
3.750000000000000000e-01,2.664535259100375697e-15,-1.760422478447563612e-16,0.000000000000000000e+00
4.062500000000000000e-01,3.330669073875469621e-15,-1.778695156246976518e-16,0.000000000000000000e+00
4.375000000000000000e-01,3.774758283725532237e-15,-3.747367355698806589e-16,0.000000000000000000e+00
4.687500000000000000e-01,4.218847493575594854e-15,-7.487349343636752501e-17,0.000000000000000000e+00
5.000000000000000000e-01,4.884981308350688778e-15,4.893434134572802006e-16,0.000000000000000000e+00
5.312500000000000000e-01,4.884981308350688778e-15,5.857138851118578105e-16,0.000000000000000000e+00
5.625000000000000000e-01,4.884981308350688778e-15,4.563651852600954647e-16,0.000000000000000000e+00
5.937500000000000000e-01,5.551115123125782702e-15,3.621413825605306297e-16,0.000000000000000000e+00
6.250000000000000000e-01,5.551115123125782702e-15,4.757617373751525526e-16,0.000000000000000000e+00
6.562500000000000000e-01,5.773159728050814010e-15,1.230191014127676223e-15,0.000000000000000000e+00
6.875000000000000000e-01,6.217248937900876626e-15,1.602548668862829416e-15,0.000000000000000000e+00
7.187500000000000000e-01,6.661338147750939243e-15,1.432541948394025577e-15,0.000000000000000000e+00
7.500000000000000000e-01,7.549516567451064475e-15,1.698485959364870979e-15,0.000000000000000000e+00
7.812500000000000000e-01,8.215650382226158399e-15,1.637828132420174941e-15,0.000000000000000000e+00
8.125000000000000000e-01,8.659739592076221015e-15,1.420728936965512330e-15,0.000000000000000000e+00
8.437500000000000000e-01,9.325873406851314940e-15,1.275233573536589226e-15,0.000000000000000000e+00
8.750000000000000000e-01,9.769962616701377556e-15,1.194121825156139074e-15,0.000000000000000000e+00
9.062500000000000000e-01,9.992007221626408864e-15,1.868476194965346757e-15,0.000000000000000000e+00
9.375000000000000000e-01,9.325873406851314940e-15,1.914413858532902103e-15,0.000000000000000000e+00
9.687500000000000000e-01,8.659739592076221015e-15,1.367490793034041001e-15,0.000000000000000000e+00
1.000000000000000000e+00,9.103828801926283631e-15,1.317538665957184250e-15,0.000000000000000000e+00
1.031250000000000000e+00,2.153832667772803688e-14,3.995187155747433088e-12,9.500774276244090579e-10
1.062500000000000000e+00,4.083400284571325756e-13,1.388150715345432629e-10,4.132726516102861818e-08
1.093750000000000000e+00,7.094103082749825262e-12,1.807381692422947567e-09,5.217160580367859360e-07
1.125000000000000000e+00,8.396328077253656375e-11,1.322516748038466389e-08,3.335411856290334191e-06
1.156250000000000000e+00,6.217486525628146410e-10,6.461050042831026462e-08,1.276880158694080635e-05
1.187500000000000000e+00,2.831819889692610559e-09,2.326817729374458648e-07,3.088000414443542804e-05
1.218750000000000000e+00,8.034616749696965599e-09,6.530515395765559633e-07,4.510851753613721876e-05
1.250000000000000000e+00,1.361970314306404362e-08,1.491493423028439342e-06,2.401029727210048580e-05
1.281250000000000000e+00,7.804154433799226354e-09,2.948557086500940365e-06,-6.294381316611816451e-05
1.312500000000000000e+00,-3.607128118421343288e-08,5.368825529773951706e-06,-2.269292494858863858e-04
1.343750000000000000e+00,-1.762923275139272050e-07,9.306879938546364688e-06,-4.723200801772042086e-04
1.375000000000000000e+00,-5.175908299737130847e-07,1.555887074511835537e-05,-8.088832869538439743e-04
1.406250000000000000e+00,-1.207122104940339113e-06,2.520341203744444952e-05,-1.240828719313206681e-03
1.437500000000000000e+00,-2.450344020132888545e-06,3.954927802141559238e-05,-1.768239025794177133e-03
1.468750000000000000e+00,-4.528091433031455892e-06,6.022038912870659555e-05,-2.396617792917830978e-03
1.500000000000000000e+00,-7.779653791728513568e-06,8.935290784993774385e-05,-3.128615147869171723e-03
1.531250000000000000e+00,-1.260430735405826397e-05,1.297580839110513658e-04,-3.961446426022181486e-03
1.562500000000000000e+00,-1.943365279466480189e-05,1.848975271026032389e-04,-4.887153575631395831e-03
1.593750000000000000e+00,-2.865606340429760479e-05,2.583252410648261997e-04,-5.887880333606551955e-03
1.625000000000000000e+00,-4.058413254959258865e-05,3.536849315933358363e-04,-6.951335532584549705e-03
1.656250000000000000e+00,-5.548367085572714075e-05,4.756956965118930747e-04,-8.084681539979489753e-03
1.687500000000000000e+00,-7.374297627005255151e-05,6.307568284612457893e-04,-9.306869771590097970e-03
1.718750000000000000e+00,-9.605582421445824082e-05,8.266515134538596947e-04,-1.063383706436676207e-02
1.750000000000000000e+00,-1.233309889715483720e-04,1.071590142615736580e-03,-1.206768324185191095e-02
1.781250000000000000e+00,-1.566185837528211167e-04,1.374247698451279334e-03,-1.360652276037626132e-02
1.812500000000000000e+00,-1.974076895772114426e-04,1.744002204570256707e-03,-1.525055124055664339e-02
1.843750000000000000e+00,-2.477670596943148951e-04,2.189528763627426530e-03,-1.699044056897746832e-02
1.875000000000000000e+00,-3.098984890321787589e-04,2.718872169738189432e-03,-1.881204457656409160e-02
1.906250000000000000e+00,-3.860473973247291468e-04,3.341042564334874201e-03,-2.070749264889658672e-02
1.937500000000000000e+00,-4.793519351438124687e-04,4.065990719512201784e-03,-2.266903785800418458e-02
1.968750000000000000e+00,-5.939958636639319778e-04,4.902570228172360538e-03,-2.467514974879283368e-02
2.000000000000000000e+00,-7.340563082532947092e-04,5.856990741641161097e-03,-2.669074372274718096e-02
2.031250000000000000e+00,-9.025733946727010348e-04,6.933283547734891451e-03,-2.867885373492056258e-02
2.062500000000000000e+00,-1.100596641359086192e-03,8.134074874568675978e-03,-3.060787858225907238e-02
2.093750000000000000e+00,-1.326965808098989896e-03,9.463245976715025168e-03,-3.246180906681783024e-02
2.125000000000000000e+00,-1.580345146062089867e-03,1.092614479356215744e-02,-3.423747841128661068e-02
2.156250000000000000e+00,-1.860905018441827430e-03,1.252538525683615477e-02,-3.592887828902122105e-02
2.187500000000000000e+00,-2.170858807306719207e-03,1.426011144916024265e-02,-3.752357749247278718e-02
2.218750000000000000e+00,-2.515168300672554480e-03,1.612213316995042209e-02,-3.898872839056725242e-02
2.250000000000000000e+00,-2.896908650118157347e-03,1.808673910018666550e-02,-4.025420789782461345e-02
2.281250000000000000e+00,-3.308088095543171292e-03,2.011792467243780566e-02,-4.124720115014290922e-02
2.312500000000000000e+00,-3.733789747787708002e-03,2.218628812706890593e-02,-4.193883960285679086e-02
2.343750000000000000e+00,-4.165335985093499005e-03,2.426942342924544999e-02,-4.232236562549631514e-02
2.375000000000000000e+00,-4.599443229369892805e-03,2.634304728457337319e-02,-4.237805540397670406e-02
2.406250000000000000e+00,-5.034433186399955851e-03,2.838550085855754551e-02,-4.208109576208941827e-02
2.437500000000000000e+00,-5.473208895441006305e-03,3.037496308311797913e-02,-4.140128193387130479e-02
2.468750000000000000e+00,-5.917603418451378161e-03,3.228185707879241417e-02,-4.030206133863321882e-02
2.500000000000000000e+00,-6.362834606572831397e-03,3.407561882192295527e-02,-3.876173620133505776e-02
2.531250000000000000e+00,-6.800115137275519750e-03,3.573141660290152233e-02,-3.677603078354907407e-02
2.562500000000000000e+00,-7.215634319956976128e-03,3.723515711356410046e-02,-3.435284662183862164e-02
2.593750000000000000e+00,-7.597221687703714643e-03,3.858484944690629415e-02,-3.151093401184051207e-02
2.625000000000000000e+00,-7.946308431990178889e-03,3.977455207365672429e-02,-2.825774640859065809e-02
2.656250000000000000e+00,-8.279256341676255460e-03,4.078236451039280591e-02,-2.457542561295044184e-02
2.687500000000000000e+00,-8.623264721143497624e-03,4.157118304180909552e-02,-2.042359270260339990e-02
2.718750000000000000e+00,-8.998380699673624861e-03,4.209901868905761846e-02,-1.576203253183080383e-02
2.750000000000000000e+00,-9.409278941305498911e-03,4.234009525027297716e-02,-1.058553587400795290e-02
2.781250000000000000e+00,-9.863781262473003686e-03,4.228431603074811473e-02,-4.903051169322943971e-03
2.812500000000000000e+00,-1.037586568786896812e-02,4.193015759095856249e-02,1.293005283238456626e-03
2.843750000000000000e+00,-1.095568982072792075e-02,4.129078115799812015e-02,8.012829948169136046e-03
2.875000000000000000e+00,-1.160946009385033229e-02,4.038567510000875410e-02,1.526570893823402109e-02
2.906250000000000000e+00,-1.234453122785306167e-02,3.922573610730604315e-02,2.306897376559043436e-02
2.937500000000000000e+00,-1.316592015186535125e-02,3.781473467306746550e-02,3.144071399693686153e-02
2.968750000000000000e+00,-1.406933197126236657e-02,3.616821472409870869e-02,4.038464607026588660e-02
3.000000000000000000e+00,-1.505266703531127348e-02,3.432360395596462110e-02,4.989372277637921238e-02
3.031250000000000000e+00,-1.612153635033941601e-02,3.233240483550744310e-02,5.996120003169470858e-02
3.062500000000000000e+00,-1.728397538042358850e-02,3.024705750640929031e-02,7.058118951359416970e-02
3.093750000000000000e+00,-1.855366533817193186e-02,2.810660053365362371e-02,8.176608218385385263e-02
3.125000000000000000e+00,-1.994628720984592540e-02,2.594127555667008478e-02,9.354476713752059303e-02
3.156250000000000000e+00,-2.147541408616648884e-02,2.378938699884071417e-02,1.059252902438339861e-01
3.187500000000000000e+00,-2.315631576193399876e-02,2.169873166158741568e-02,1.188877842096772303e-01
3.218750000000000000e+00,-2.500386310653623934e-02,1.972872054868398534e-02,1.323916497655692193e-01
3.250000000000000000e+00,-2.702884136038852247e-02,1.795863873177321393e-02,1.463715914758802195e-01
3.281250000000000000e+00,-2.924282267568067972e-02,1.647696626686977889e-02,1.607507284746109710e-01
3.312500000000000000e+00,-3.165537473083757103e-02,1.535876158313365797e-02,1.754659595578519915e-01
3.343750000000000000e+00,-3.425790264657391226e-02,1.465481676159387757e-02,1.904765958391685665e-01
3.375000000000000000e+00,-3.702522318563816750e-02,1.439646821009635085e-02,2.057435762217380004e-01
3.406250000000000000e+00,-3.993044763227104887e-02,1.460895897772710762e-02,2.212086930078704106e-01
3.437500000000000000e+00,-4.294874122409164663e-02,1.532285281299921274e-02,2.367947921535651090e-01
3.468750000000000000e+00,-4.606023920891455514e-02,1.657169604311850911e-02,2.524197868185075189e-01
3.500000000000000000e+00,-4.924986304016887306e-02,1.837946150171939144e-02,2.680103790689921661e-01
3.531250000000000000e+00,-5.249786570543879538e-02,2.075399604691867753e-02,2.835141047023134186e-01
3.562500000000000000e+00,-5.577985082761671709e-02,2.369122352819411428e-02,2.989062518459176254e-01
3.593750000000000000e+00,-5.907481599994146571e-02,2.717701963146172336e-02,3.141662081904401660e-01
3.625000000000000000e+00,-6.236635775439802742e-02,3.118962583586676329e-02,3.292584829242191091e-01
3.656250000000000000e+00,-6.563665793571515916e-02,3.570812760590428431e-02,3.441407217015997611e-01
3.687500000000000000e+00,-6.885480340200744731e-02,4.071119033981664137e-02,3.587502151529966543e-01
3.718750000000000000e+00,-7.198354903265791194e-02,4.617208045671102046e-02,3.730072578198071476e-01
3.750000000000000000e+00,-7.499485700445107650e-02,5.205840079195121761e-02,3.868628041123253203e-01
3.781250000000000000e+00,-7.786458767460224806e-02,5.832072037200616843e-02,4.003027817838154534e-01
3.812500000000000000e+00,-8.057353834365721390e-02,6.489034746963399936e-02,4.133164661319590483e-01
3.843750000000000000e+00,-8.311358437674298827e-02,7.169782327048553061e-02,4.258842690976528678e-01
3.875000000000000000e+00,-8.548478976590201395e-02,7.868327684196670113e-02,4.379769108696325852e-01
3.906250000000000000e+00,-8.769062025584128950e-02,8.579528316537823884e-02,4.495598113783773608e-01
3.937500000000000000e+00,-8.973100761936803060e-02,9.298264533561262368e-02,4.606050946714016492e-01
3.968750000000000000e+00,-9.161022716892064377e-02,1.001971568147786706e-01,4.711119593556680751e-01
4.000000000000000000e+00,-9.334383761447984096e-02,1.073982159179696777e-01,4.811075511713527320e-01
4.031250000000000000e+00,-9.494757656866081863e-02,1.145485929909023787e-01,4.906295797234088152e-01
4.062500000000000000e+00,-9.644074116531520247e-02,1.216128761675301512e-01,4.997072034341253910e-01
4.093750000000000000e+00,-9.785103087258861798e-02,1.285547618083989208e-01,5.083445144720116771e-01
4.125000000000000000e+00,-9.919818335298213885e-02,1.353361800476044485e-01,5.165257033129871944e-01
4.156250000000000000e+00,-1.004853249457544617e-01,1.419152335416733468e-01,5.242339338975373630e-01
4.187500000000000000e+00,-1.017044903523672827e-01,1.482517239267130971e-01,5.314741159463771680e-01
4.218750000000000000e+00,-1.028505762653615374e-01,1.543040330127028736e-01,5.382784293615454629e-01
4.250000000000000000e+00,-1.039373721164537079e-01,1.600153836957799447e-01,5.446738855104154009e-01
4.281250000000000000e+00,-1.049899880584052037e-01,1.653255540112257005e-01,5.506627735244630228e-01
4.312500000000000000e+00,-1.060258900035520035e-01,1.701863408088831464e-01,5.562313199875094094e-01
4.343750000000000000e+00,-1.070581122113449801e-01,1.745450457379897902e-01,5.613530716665586784e-01
4.375000000000000000e+00,-1.081041046938403527e-01,1.783468441285779027e-01,5.660119877279223832e-01
4.406250000000000000e+00,-1.091781778709721706e-01,1.815586167186113153e-01,5.702258378080315993e-01
4.437500000000000000e+00,-1.102877682142838767e-01,1.841665917395776120e-01,5.740311823023159787e-01
4.468750000000000000e+00,-1.114389997260284426e-01,1.861695459119368512e-01,5.774614471986195818e-01
4.500000000000000000e+00,-1.126319734354392921e-01,1.875698664028470075e-01,5.805340047981455420e-01
4.531250000000000000e+00,-1.138624954979552406e-01,1.883631858498305001e-01,5.832406335178738077e-01
4.562500000000000000e+00,-1.151319590601144194e-01,1.885374800011139496e-01,5.855513224151840390e-01
4.593750000000000000e+00,-1.164405831578306794e-01,1.880868924000719533e-01,5.874432689547192110e-01
4.625000000000000000e+00,-1.177856886203795250e-01,1.870201019182040625e-01,5.889227850362913630e-01
4.656250000000000000e+00,-1.191667148711763602e-01,1.853502249967858284e-01,5.900093095821140610e-01
4.687500000000000000e+00,-1.205857217944896753e-01,1.830912435330698529e-01,5.907092927750621225e-01
4.718750000000000000e+00,-1.220442226791087492e-01,1.802645797308111142e-01,5.910045553111898942e-01
4.750000000000000000e+00,-1.235313368510652099e-01,1.768999078841113903e-01,5.908572387223315348e-01
4.781250000000000000e+00,-1.250343848836479310e-01,1.730250218971655929e-01,5.902237304829620612e-01
4.812500000000000000e+00,-1.265460325610403558e-01,1.686625576871171595e-01,5.890748013018539675e-01
4.843750000000000000e+00,-1.280496812349443125e-01,1.638469209800872128e-01,5.874138275176513657e-01
4.875000000000000000e+00,-1.295268985629653979e-01,1.586370770706608258e-01,5.852635721625818466e-01
4.906250000000000000e+00,-1.309582163376410424e-01,1.531001419228526228e-01,5.826353105333653692e-01
4.937500000000000000e+00,-1.323176720946244167e-01,1.473034708937559223e-01,5.795267974098661234e-01
4.968750000000000000e+00,-1.335751988347991803e-01,1.413181176493389091e-01,5.759371047128800658e-01
5.000000000000000000e+00,-1.346914345818437386e-01,1.352109651224840670e-01,5.718737906913450297e-01
5.031250000000000000e+00,-1.356314416155726121e-01,1.290395541843663008e-01,5.673585161197238769e-01
5.062500000000000000e+00,-1.363814477472412579e-01,1.228570875902811887e-01,5.624374115848195244e-01
5.093750000000000000e+00,-1.369413967879945515e-01,1.167108878463303800e-01,5.571670798355777832e-01
5.125000000000000000e+00,-1.373067266068807024e-01,1.106429740779705240e-01,5.515831036384575281e-01
5.156250000000000000e+00,-1.374625709125095741e-01,1.047028592499072708e-01,5.457035236276741585e-01
5.187500000000000000e+00,-1.373947042353230730e-01,9.893347932652120369e-02,5.395256332636884089e-01
5.218750000000000000e+00,-1.370914730155132766e-01,9.335452490062830233e-02,5.330308197934235936e-01
5.250000000000000000e+00,-1.365371305565724613e-01,8.797152226654397777e-02,5.262202082689743099e-01
5.281250000000000000e+00,-1.357185927903177269e-01,8.279055474817931248e-02,5.191235785805137226e-01
5.312500000000000000e+00,-1.346313021386124076e-01,7.783166932944612926e-02,5.117856545556479508e-01
5.343750000000000000e+00,-1.332778380508273797e-01,7.313055941691300188e-02,5.042477131632571163e-01
5.375000000000000000e+00,-1.316712730597853209e-01,6.872677936817955802e-02,4.965374932548800024e-01
5.406250000000000000e+00,-1.298328050064504469e-01,6.465351131691811359e-02,4.886751839447894818e-01
5.437500000000000000e+00,-1.277870204834670176e-01,6.092911219835999564e-02,4.806833089196476116e-01
5.468750000000000000e+00,-1.255596318593003025e-01,5.755727603755810690e-02,4.725927807476739129e-01
5.500000000000000000e+00,-1.231790075845350385e-01,5.453589767544004402e-02,4.644559663642040537e-01
5.531250000000000000e+00,-1.206779037889733619e-01,5.185950427599528983e-02,4.563339183387133402e-01
5.562500000000000000e+00,-1.180870661909929620e-01,4.952715719178606146e-02,4.482762407632041035e-01
5.593750000000000000e+00,-1.154339435797684388e-01,4.755064668048476079e-02,4.403235746452784372e-01
5.625000000000000000e+00,-1.127418093182601666e-01,4.593791724011742766e-02,4.324969001818769199e-01
5.656250000000000000e+00,-1.100230795582172183e-01,4.467040091475582564e-02,4.247939052533861171e-01
5.687500000000000000e+00,-1.072887374153521645e-01,4.371014609087801872e-02,4.172188685998730606e-01
5.718750000000000000e+00,-1.045567469160419982e-01,4.301917875534298080e-02,4.098067237211158176e-01
5.750000000000000000e+00,-1.018480700382384807e-01,4.256872535502669724e-02,4.025981302904984571e-01
5.781250000000000000e+00,-9.918791007893190681e-02,4.233908864737933458e-02,3.956299524712618143e-01
5.812500000000000000e+00,-9.660308584156462874e-02,4.230990016781408652e-02,3.889451890813395152e-01
5.843750000000000000e+00,-9.412546074942440555e-02,4.245230831243813896e-02,3.825685338706973360e-01
5.875000000000000000e+00,-9.179057355376896155e-02,4.272753579031280530e-02,3.765016030146089432e-01
5.906250000000000000e+00,-8.963026237657145678e-02,4.308700658963691976e-02,3.707559826808580206e-01
5.937500000000000000e+00,-8.767799420841848601e-02,4.347941992143389278e-02,3.653689326476792232e-01
5.968750000000000000e+00,-8.596591335419490054e-02,4.385573734384971140e-02,3.604005714009869132e-01
6.000000000000000000e+00,-8.451770370153510736e-02,4.417657361383366121e-02,3.559124898490302891e-01
6.031250000000000000e+00,-8.334346433336581317e-02,4.442026250318028419e-02,3.519424270462943594e-01
6.062500000000000000e+00,-8.242865999636761476e-02,4.457320570578858498e-02,3.485076871256427289e-01
6.093750000000000000e+00,-8.173651375729651392e-02,4.461580008148655074e-02,3.456098634988364338e-01
6.125000000000000000e+00,-8.122953204211758038e-02,4.452020087959943778e-02,3.432533834237023185e-01
6.156250000000000000e+00,-8.089188453825935099e-02,4.426343507842029484e-02,3.414624829076616797e-01
6.187500000000000000e+00,-8.073157117312512732e-02,4.383714320452355984e-02,3.402715388191429047e-01
6.218750000000000000e+00,-8.075500919749156736e-02,4.324416291874352836e-02,3.397078783691020454e-01
6.250000000000000000e+00,-8.096214879197727310e-02,4.248805979313222125e-02,3.397823873733629707e-01
6.281250000000000000e+00,-8.134846808807694174e-02,4.157343183261816288e-02,3.404804873670320142e-01
6.312500000000000000e+00,-8.189090445945546026e-02,4.051279666674250518e-02,3.417668664094199449e-01
6.343750000000000000e+00,-8.256639893658224150e-02,3.932411947675575059e-02,3.436205678820353215e-01
6.375000000000000000e+00,-8.337040553246166663e-02,3.802809895800252776e-02,3.460439402680902665e-01
6.406250000000000000e+00,-8.430522747695368135e-02,3.665230795383786488e-02,3.490444222514972883e-01
6.437500000000000000e+00,-8.536744804362839112e-02,3.523748174857938009e-02,3.526234415151461854e-01
6.468750000000000000e+00,-8.654152857626440376e-02,3.383346909884896864e-02,3.567637086984900563e-01
6.500000000000000000e+00,-8.779334033631125411e-02,3.248963280489663291e-02,3.614151958749409754e-01
6.531250000000000000e+00,-8.907298314167066966e-02,3.125003491848434012e-02,3.665118428260407679e-01
6.562500000000000000e+00,-9.033353772522789704e-02,3.015675029091771306e-02,3.719978487813677126e-01
6.593750000000000000e+00,-9.154562739657168269e-02,2.925464342266583667e-02,3.778371657697610075e-01
6.625000000000000000e+00,-9.269214938906888968e-02,2.859200334657596709e-02,3.840056648333963207e-01
6.656250000000000000e+00,-9.377006796154019330e-02,2.821075519785319966e-02,3.904764323678091564e-01
6.687500000000000000e+00,-9.479065684412202319e-02,2.813889000940156954e-02,3.972095719921618917e-01
6.718750000000000000e+00,-9.575631875627521605e-02,2.839201060854847428e-02,4.041349636698131076e-01
6.750000000000000000e+00,-9.665505463737467107e-02,2.898026740518407432e-02,4.111671117351213267e-01
6.781250000000000000e+00,-9.746971177399088582e-02,2.991823428393751774e-02,4.182426215371978784e-01
6.812500000000000000e+00,-9.819235547168714273e-02,3.122453490066713633e-02,4.253306436521462341e-01
6.843750000000000000e+00,-9.883066135791596096e-02,3.291107169721443210e-02,4.324075320313031656e-01
6.875000000000000000e+00,-9.938407685848582584e-02,3.497639119598217744e-02,4.394340827385543879e-01
6.906250000000000000e+00,-9.983696007834830244e-02,3.741077425890024927e-02,4.463599958738861950e-01
6.937500000000000000e+00,-1.001728451831802591e-01,4.019124190456890844e-02,4.531213595277537864e-01
6.968750000000000000e+00,-1.003796804016204858e-01,4.328152008906402393e-02,4.596393749072928414e-01
7.000000000000000000e+00,-1.004609237593634408e-01,4.665380744222653170e-02,4.658530553400442309e-01
7.031250000000000000e+00,-1.004343869438769632e-01,5.029444754770304865e-02,4.717344761029204636e-01
7.062500000000000000e+00,-1.003210533270940674e-01,5.418928296345386364e-02,4.772687789985178286e-01
7.093750000000000000e+00,-1.001451592027260418e-01,5.831587793147545440e-02,4.824505540804815973e-01
7.125000000000000000e+00,-9.992894376595862216e-02,6.263381279331929619e-02,4.872726495466858099e-01
7.156250000000000000e+00,-9.968641427154545376e-02,6.708662444363516775e-02,4.917085447057177316e-01
7.187500000000000000e+00,-9.941829652474609702e-02,7.162207270498291423e-02,4.957299532732445391e-01
7.218750000000000000e+00,-9.912531727352036359e-02,7.620436084040092817e-02,4.993272343161116456e-01
7.250000000000000000e+00,-9.882353553591305406e-02,8.081165614298804756e-02,5.025077386095809784e-01
7.281250000000000000e+00,-9.852936151776181539e-02,8.542577082968925983e-02,5.052957758545394418e-01
7.312500000000000000e+00,-9.825149458596327268e-02,9.002065723701602185e-02,5.077172445593847172e-01
7.343750000000000000e+00,-9.799289957919177230e-02,9.456013750748686053e-02,5.097798215446801562e-01
7.375000000000000000e+00,-9.774621086626700261e-02,9.899873916810118801e-02,5.114698181064019078e-01
7.406250000000000000e+00,-9.749992748427593892e-02,1.032767192984516413e-01,5.127561487655236672e-01
7.437500000000000000e+00,-9.724718436798962529e-02,1.073381464960301429e-01,5.136129096777848346e-01
7.468750000000000000e+00,-9.699291416653954556e-02,1.111495203288438011e-01,5.140345420762649775e-01
7.500000000000000000e+00,-9.675146449250793257e-02,1.146909455609719380e-01,5.140307418136476070e-01
7.531250000000000000e+00,-9.653151394640824279e-02,1.179381846659670885e-01,5.136207269035689693e-01
7.562500000000000000e+00,-9.633485074888314958e-02,1.208526887835319058e-01,5.128218494257112958e-01
7.593750000000000000e+00,-9.615081453589002791e-02,1.233752316652838160e-01,5.116290634066738008e-01
7.625000000000000000e+00,-9.595616017830521649e-02,1.254436823664827616e-01,5.100194290907670291e-01
7.656250000000000000e+00,-9.573755666422689714e-02,1.270227719139744305e-01,5.079819759015048453e-01
7.687500000000000000e+00,-9.549661846968193757e-02,1.280963971757791420e-01,5.055236811908514483e-01
7.718750000000000000e+00,-9.523628793543981175e-02,1.286512604999324461e-01,5.026548286428954571e-01
7.750000000000000000e+00,-9.495251171048690875e-02,1.286785687976831349e-01,4.993847407461675103e-01
7.781250000000000000e+00,-9.464461505784804718e-02,1.281674107639501348e-01,4.957114931380396938e-01
7.812500000000000000e+00,-9.432173189409043257e-02,1.270890499063525303e-01,4.916059634919396348e-01
7.843750000000000000e+00,-9.398403163809054828e-02,1.254102514647376376e-01,4.870295385679423994e-01
7.875000000000000000e+00,-9.362623728174812587e-02,1.231156648919552732e-01,4.819586716181332164e-01
7.906250000000000000e+00,-9.324853263794019576e-02,1.202165410342738716e-01,4.763850175736675241e-01
7.937500000000000000e+00,-9.284885635643025381e-02,1.167417790746419076e-01,4.703065850807962578e-01
7.968750000000000000e+00,-9.242653096940722790e-02,1.127212115426282357e-01,4.637210557148588874e-01
8.000000000000000000e+00,-9.197516137903238853e-02,1.081748055254571489e-01,4.566195346733765703e-01
8.031250000000000000e+00,-9.148806737528136779e-02,1.031143048695359749e-01,4.489738310224833384e-01
8.062500000000000000e+00,-9.097104147707191224e-02,9.755879645674847556e-02,4.407407108986768907e-01
8.093750000000000000e+00,-9.042909505028462469e-02,9.154833333800450890e-02,4.318893808330740436e-01
8.125000000000000000e+00,-8.987099861945457846e-02,8.515102458362912297e-02,4.224197557554718041e-01
8.156250000000000000e+00,-8.930753552458547961e-02,7.845433997959530559e-02,4.123565041337428072e-01
8.187500000000000000e+00,-8.873909802656010370e-02,7.155711349404685062e-02,4.017337361779525495e-01
8.218750000000000000e+00,-8.816538899639625448e-02,6.455560266121473934e-02,3.905765436329926565e-01
8.250000000000000000e+00,-8.758569444155572814e-02,5.751874398649968467e-02,3.788854925919598604e-01
8.281250000000000000e+00,-8.699645208771544791e-02,5.049290352022189204e-02,3.666444524981323783e-01
8.312500000000000000e+00,-8.640217199282684835e-02,4.353140705008433364e-02,3.538502131057843503e-01
8.343750000000000000e+00,-8.581162159281241486e-02,3.670022470729259606e-02,3.405233647091995275e-01
8.375000000000000000e+00,-8.522224219377216858e-02,3.006965097726337771e-02,3.266989247341826053e-01
8.406250000000000000e+00,-8.462310012421814243e-02,2.370826515591862443e-02,3.124218784263678717e-01
8.437500000000000000e+00,-8.400843172536198722e-02,1.767180939035144921e-02,2.977306767265469611e-01
8.468750000000000000e+00,-8.337770859508963905e-02,1.200415085438213611e-02,2.826456491791584646e-01
8.500000000000000000e+00,-8.273566628944051260e-02,6.745872620465704836e-03,2.671865394946058569e-01
8.531250000000000000e+00,-8.210034142345123964e-02,1.934746548687653030e-03,2.513937037088225246e-01
8.562500000000000000e+00,-8.149285622519364392e-02,-2.396855334499409327e-03,2.353307042502618684e-01
8.593750000000000000e+00,-8.092581842602664111e-02,-6.221632801058371055e-03,2.190810442069968111e-01
8.625000000000000000e+00,-8.041008089719026142e-02,-9.515636175819517859e-03,2.027297104476183109e-01
8.656250000000000000e+00,-7.994441893489323547e-02,-1.226217403799305036e-02,1.863359975511784117e-01
8.687500000000000000e+00,-7.950442535479118611e-02,-1.446121132152938457e-02,1.699294079828722603e-01
8.718750000000000000e+00,-7.906127071104329662e-02,-1.612649489500281308e-02,1.535274632874537581e-01
8.750000000000000000e+00,-7.860032907150393822e-02,-1.727436907092277929e-02,1.371578741166378512e-01
8.781250000000000000e+00,-7.811806042442714926e-02,-1.791712210591260221e-02,1.208661590231855654e-01
8.812500000000000000e+00,-7.760160087913825500e-02,-1.806838413089596751e-02,1.047053964258042313e-01
8.843750000000000000e+00,-7.703368960319922909e-02,-1.774661363111505047e-02,8.872482258964360657e-02
8.875000000000000000e+00,-7.641436918292821012e-02,-1.697230149092231188e-02,7.295871851899327076e-02
8.906250000000000000e+00,-7.574059580691039351e-02,-1.576595960578086944e-02,5.740197288457551950e-02
8.937500000000000000e+00,-7.500221170142662430e-02,-1.414631948862934280e-02,4.202764161545475413e-02
8.968750000000000000e+00,-7.420745068135081723e-02,-1.213706872771759190e-02,2.683235539477337589e-02
9.000000000000000000e+00,-7.337838667361329392e-02,-9.770562505452915630e-03,1.183987056539407764e-02
9.031250000000000000e+00,-7.254226078462922001e-02,-7.087521418079554755e-03,-2.899599007898306241e-03
9.062500000000000000e+00,-7.172379677573115231e-02,-4.136283853075882651e-03,-1.731484552303142604e-02
9.093750000000000000e+00,-7.093539069540766295e-02,-9.647726327321824290e-04,-3.135563581527563148e-02
9.125000000000000000e+00,-7.017911517679664701e-02,2.382654155583669754e-03,-4.500659463986809994e-02
9.156250000000000000e+00,-6.945260421353416369e-02,5.858387607888633150e-03,-5.825792759611866239e-02
9.187500000000000000e+00,-6.875528939861674793e-02,9.411406464519605705e-03,-7.108795551213537012e-02
9.218750000000000000e+00,-6.808172471336793041e-02,1.298915877540195683e-02,-8.345516639431754813e-02
9.250000000000000000e+00,-6.742104493911549312e-02,1.653449662719146118e-02,-9.530668880867089465e-02
9.281250000000000000e+00,-6.677087029215955649e-02,1.998762071322795694e-02,-1.066023720291121579e-01
9.312500000000000000e+00,-6.613165871370463300e-02,2.329236657545232306e-02,-1.173267142489476805e-01
9.343750000000000000e+00,-6.549999562025132782e-02,2.640574707653087216e-02,-1.274892415173447813e-01
9.375000000000000000e+00,-6.487563597489043321e-02,2.929595519448296298e-02,-1.371079085361639749e-01
9.406250000000000000e+00,-6.426699077756636846e-02,3.192330527145895852e-02,-1.461831506593748164e-01
9.437500000000000000e+00,-6.369190673006119852e-02,3.423421340433153992e-02,-1.546957083983413750e-01
9.468750000000000000e+00,-6.316415273481856829e-02,3.616403536192980966e-02,-1.626145686736834572e-01
9.500000000000000000e+00,-6.268416072382998472e-02,3.764723261450920316e-02,-1.699061781805201454e-01
9.531250000000000000e+00,-6.224827609234662162e-02,3.863517205236485091e-02,-1.765574670985183836e-01
9.562500000000000000e+00,-6.185165469958286977e-02,3.910500977068264578e-02,-1.825855730147722400e-01
9.593750000000000000e+00,-6.149635396947294996e-02,3.905991404001833700e-02,-1.880197386361557310e-01
9.625000000000000000e+00,-6.119458349402795427e-02,3.852049779593368084e-02,-1.928810868300762649e-01
9.656250000000000000e+00,-6.094792413705507617e-02,3.751407568152947958e-02,-1.971753829790131585e-01
9.687500000000000000e+00,-6.075256633773351567e-02,3.606272625070334331e-02,-2.008897075533159771e-01
9.718750000000000000e+00,-6.061238160890802806e-02,3.418389942986171937e-02,-2.040080227711649208e-01
9.750000000000000000e+00,-6.051903852367623848e-02,3.190576366208718734e-02,-2.065373861660973476e-01
9.781250000000000000e+00,-6.044499595333763242e-02,2.927892610662960818e-02,-2.085077763720243893e-01
9.812500000000000000e+00,-6.037444822294102398e-02,2.637025064280671890e-02,-2.099509724300974989e-01
9.843750000000000000e+00,-6.031538279400661118e-02,2.324602396298806190e-02,-2.108889823221524740e-01
9.875000000000000000e+00,-6.026951970776817102e-02,1.995631042973666433e-02,-2.113296809267560528e-01
9.906250000000000000e+00,-6.022732236615124801e-02,1.653417263637690926e-02,-2.112700242020302821e-01
9.937500000000000000e+00,-6.018450516590112542e-02,1.301168255768114443e-02,-2.107126322019440279e-01
9.968750000000000000e+00,-6.013377084769777614e-02,9.430189644869453255e-03,-2.096810820938485309e-01
1.000000000000000000e+01,-6.006508400957688565e-02,5.843477666715573074e-03,-2.082288815156911332e-01


==> figures/examples_convergence_qualitative_displacement_AceFEM.csv <==
time,u,v,w
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.125000000000000000e-02,4.403106313975157907e-17,1.032363636631380980e-16,-4.502511466154405593e-11
3.125000000000000000e-02,4.403106313975157907e-17,1.032363636631380980e-16,-4.502511466154405593e-11
6.250000000000000000e-02,1.976731375122051746e-17,-4.486666228596110623e-17,1.561521277553596139e-11
6.250000000000000000e-02,1.976731375122051746e-17,-4.486666228596110623e-17,1.561521277553596139e-11
9.375000000000000000e-02,1.676619865852273382e-16,1.228136946014993142e-16,-7.212676789365238323e-11
9.375000000000000000e-02,1.676619865852273382e-16,1.228136946014993142e-16,-7.212676789365238323e-11
1.250000000000000000e-01,2.253216446082227141e-17,-5.507347057056600101e-17,5.772181070890170779e-11
1.250000000000000000e-01,2.253216446082227141e-17,-5.507347057056600101e-17,5.772181070890170779e-11
1.562500000000000000e-01,2.003189880640266271e-16,2.146257278547304644e-17,-1.247494477923361265e-10
1.562500000000000000e-01,2.003189880640266271e-16,2.146257278547304644e-17,-1.247494477923361265e-10
1.875000000000000000e-01,-1.933435828521780497e-16,6.872072720477488547e-17,1.445495018501134427e-10
1.875000000000000000e-01,-1.933435828521780497e-16,6.872072720477488547e-17,1.445495018501134427e-10
2.187500000000000000e-01,4.295354574336778049e-16,-3.755917972205615324e-16,-2.454137778536900822e-10
2.187500000000000000e-01,4.295354574336778049e-16,-3.755917972205615324e-16,-2.454137778536900822e-10
2.500000000000000000e-01,-6.584161235380274203e-16,4.851110860418947557e-16,3.159618777273645000e-10
2.500000000000000000e-01,-6.584161235380274203e-16,4.851110860418947557e-16,3.159618777273645000e-10
2.812500000000000000e-01,1.242565730345456364e-15,-8.519897772895556812e-16,-4.915879917211643268e-10
2.812500000000000000e-01,1.242565730345456364e-15,-8.519897772895556812e-16,-4.915879917211643268e-10
3.125000000000000000e-01,-1.972288408629101581e-15,9.511294215968732247e-16,6.426838278360494006e-10
3.125000000000000000e-01,-1.972288408629101581e-15,9.511294215968732247e-16,6.426838278360494006e-10
3.437500000000000000e-01,3.537485240484730067e-15,-6.863036806500863264e-16,-9.180857393702130409e-10
3.437500000000000000e-01,3.537485240484730067e-15,-6.863036806500863264e-16,-9.180857393702130409e-10
3.750000000000000000e-01,-5.366657681758265984e-15,2.017304900598970369e-16,1.154908771302447363e-09
3.750000000000000000e-01,-5.366657681758265984e-15,2.017304900598970369e-16,1.154908771302447363e-09
4.062500000000000000e-01,8.447254146864287558e-15,4.061227581478717665e-16,-1.479790353706388312e-09
4.062500000000000000e-01,8.447254146864287558e-15,4.061227581478717665e-16,-1.479790353706388312e-09
4.375000000000000000e-01,-1.156350271276993258e-14,-3.318647430488899274e-16,1.663930372166437367e-09
4.375000000000000000e-01,-1.156350271276993258e-14,-3.318647430488899274e-16,1.663930372166437367e-09
4.687500000000000000e-01,1.608972197803258436e-14,-1.378348301543127414e-15,-1.769436221784665909e-09
4.687500000000000000e-01,1.608972197803258436e-14,-1.378348301543127414e-15,-1.769436221784665909e-09
5.000000000000000000e-01,-2.122934075813362473e-14,4.192959673960528495e-15,1.460258833866258768e-09
5.000000000000000000e-01,-2.122934075813362473e-14,4.192959673960528495e-15,1.460258833866258768e-09
5.312500000000000000e-01,3.071519388373299842e-14,-4.945048235262093988e-15,-6.592363378415708555e-10
5.312500000000000000e-01,3.071519388373299842e-14,-4.945048235262093988e-15,-6.592363378415708555e-10
5.625000000000000000e-01,-4.828203225680545465e-14,-3.353321763377017990e-15,-1.104351552714376114e-09
5.625000000000000000e-01,-4.828203225680545465e-14,-3.353321763377017990e-15,-1.104351552714376114e-09
5.937500000000000000e-01,8.262378581042140698e-14,2.987056588964950644e-14,4.194212696629934009e-09
5.937500000000000000e-01,8.262378581042140698e-14,2.987056588964950644e-14,4.194212696629934009e-09
6.250000000000000000e-01,-1.412602175502790005e-13,-6.735544836810641854e-14,-9.277321911452422450e-09
6.250000000000000000e-01,-1.412602175502790005e-13,-6.735544836810641854e-14,-9.277321911452422450e-09
6.562500000000000000e-01,2.274906830405635130e-13,7.309068977118710441e-14,1.689115962665601445e-08
6.562500000000000000e-01,2.274906830405635130e-13,7.309068977118710441e-14,1.689115962665601445e-08
6.875000000000000000e-01,-3.339658901920869589e-13,9.216141893713332563e-14,-2.701981004162522933e-08
6.875000000000000000e-01,-3.339658901920869589e-13,9.216141893713332563e-14,-2.701981004162522933e-08
7.187500000000000000e-01,4.396748632685464757e-13,-6.286169510618523760e-13,3.779529825031351988e-08
7.187500000000000000e-01,4.396748632685464757e-13,-6.286169510618523760e-13,3.779529825031351988e-08
7.500000000000000000e-01,-5.414825945854127498e-13,1.836177911395238056e-12,-4.348293559651541794e-08
7.500000000000000000e-01,-5.414825945854127498e-13,1.836177911395238056e-12,-4.348293559651541794e-08
7.812500000000000000e-01,6.660706243271923384e-13,-3.665292491934987670e-12,3.318180915703767265e-08
7.812500000000000000e-01,6.660706243271923384e-13,-3.665292491934987670e-12,3.318180915703767265e-08
8.125000000000000000e-01,-9.396360404361007654e-13,5.613835936145059088e-12,7.491753395688212854e-09
8.125000000000000000e-01,-9.396360404361007654e-13,5.613835936145059088e-12,7.491753395688212854e-09
8.437500000000000000e-01,1.466439247620663972e-12,-5.614713840997531885e-12,-8.563522058154316501e-08
8.437500000000000000e-01,1.466439247620663972e-12,-5.614713840997531885e-12,-8.563522058154316501e-08
8.750000000000000000e-01,-2.163588398694912111e-12,1.114901217165026346e-12,1.794455378373595057e-07
8.750000000000000000e-01,-2.163588398694912111e-12,1.114901217165026346e-12,1.794455378373595057e-07
9.062500000000000000e-01,2.240755971092236758e-12,1.332346280718086260e-11,-2.119750270904204851e-07
9.062500000000000000e-01,2.240755971092236758e-12,1.332346280718086260e-11,-2.119750270904204851e-07
9.375000000000000000e-01,-4.770822761741008111e-13,-3.598819189000021018e-11,5.720188683957737154e-08
9.375000000000000000e-01,-4.770822761741008111e-13,-3.598819189000021018e-11,5.720188683957737154e-08
9.687500000000000000e-01,-4.163891553521117256e-12,6.548950451372192446e-11,3.555994474065525613e-07
9.687500000000000000e-01,-4.163891553521117256e-12,6.548950451372192446e-11,3.555994474065525613e-07
1.000000000000000000e+00,8.355823843326520514e-12,-5.901276344747662317e-11,-7.880947608323674917e-07
1.000000000000000000e+00,8.355823843326520514e-12,-5.901276344747662317e-11,-7.880947608323674917e-07
1.031250000000000000e+00,-4.626609594902532175e-12,-3.219249519647263697e-11,4.627689429413593644e-07
1.031250000000000000e+00,-4.626609594902532175e-12,-3.219249519647263697e-11,4.627689429413593644e-07
1.062500000000000000e+00,-1.896506761607012841e-11,4.066332733264786669e-10,1.414087130928464839e-06
1.062500000000000000e+00,-1.896506761607012841e-11,4.066332733264786669e-10,1.414087130928464839e-06
1.093750000000000000e+00,3.359760986624928516e-11,-6.267175679969453514e-10,-3.298999235751382987e-06
1.093750000000000000e+00,3.359760986624928516e-11,-6.267175679969453514e-10,-3.298999235751382987e-06
1.125000000000000000e+00,3.974402264496284855e-11,3.531375105050325535e-09,-2.219619239909620964e-06
1.125000000000000000e+00,3.974402264496284855e-11,3.531375105050325535e-09,-2.219619239909620964e-06
1.156250000000000000e+00,-1.564928682367500210e-10,4.003004185162876765e-08,1.839349295607053711e-05
1.156250000000000000e+00,-1.564928682367500210e-10,4.003004185162876765e-08,1.839349295607053711e-05
1.187500000000000000e+00,3.248063233434605035e-10,1.951305481834466406e-07,4.923331522556957261e-05
1.187500000000000000e+00,3.248063233434605035e-10,1.951305481834466406e-07,4.923331522556957261e-05
1.218750000000000000e+00,4.210649512973190926e-09,6.092705811888440291e-07,6.476193246896010461e-05
1.218750000000000000e+00,4.210649512973190926e-09,6.092705811888440291e-07,6.476193246896010461e-05
1.250000000000000000e+00,1.383267310733427850e-08,1.423324125310795179e-06,3.957314481798094636e-05
1.250000000000000000e+00,1.383267310733427850e-08,1.423324125310795179e-06,3.957314481798094636e-05
1.281250000000000000e+00,1.909500761298393217e-08,2.807004484888983672e-06,-4.841148458127658211e-05
1.281250000000000000e+00,1.909500761298393217e-08,2.807004484888983672e-06,-4.841148458127658211e-05
1.312500000000000000e+00,-1.290105941992219334e-08,5.126089164715799601e-06,-2.146996383652941638e-04
1.312500000000000000e+00,-1.290105941992219334e-08,5.126089164715799601e-06,-2.146996383652941638e-04
1.343750000000000000e+00,-1.354389746121619715e-07,9.033280153472804348e-06,-4.637391006966056352e-04
1.343750000000000000e+00,-1.354389746121619715e-07,9.033280153472804348e-06,-4.637391006966056352e-04
1.375000000000000000e+00,-4.361970190992764314e-07,1.531945851779566189e-05,-7.965013939008184531e-04
1.375000000000000000e+00,-4.361970190992764314e-07,1.531945851779566189e-05,-7.965013939008184531e-04
1.406250000000000000e+00,-1.074667437394612316e-06,2.484597702291601497e-05,-1.221498173952644721e-03
1.406250000000000000e+00,-1.074667437394612316e-06,2.484597702291601497e-05,-1.221498173952644721e-03
1.437500000000000000e+00,-2.289780665307224498e-06,3.881113150182672613e-05,-1.752086980206020222e-03
1.437500000000000000e+00,-2.289780665307224498e-06,3.881113150182672613e-05,-1.752086980206020222e-03
1.468750000000000000e+00,-4.382864410399759174e-06,5.902819161432132486e-05,-2.394617684182856563e-03
1.468750000000000000e+00,-4.382864410399759174e-06,5.902819161432132486e-05,-2.394617684182856563e-03
1.500000000000000000e+00,-7.690959004896423944e-06,8.793175451176652379e-05,-3.142762057675495789e-03
1.500000000000000000e+00,-7.690959004896423944e-06,8.793175451176652379e-05,-3.142762057675495789e-03
1.531250000000000000e+00,-1.257700656492163931e-05,1.282957709978750855e-04,-3.980643078201936101e-03
1.531250000000000000e+00,-1.257700656492163931e-05,1.282957709978750855e-04,-3.980643078201936101e-03
1.562500000000000000e+00,-1.938547713341548162e-05,1.830112191868879458e-04,-4.891411682018604809e-03
1.562500000000000000e+00,-1.938547713341548162e-05,1.830112191868879458e-04,-4.891411682018604809e-03
1.593750000000000000e+00,-2.844567053166539199e-05,2.552144610225876996e-04,-5.867610773323032880e-03
1.593750000000000000e+00,-2.844567053166539199e-05,2.552144610225876996e-04,-5.867610773323032880e-03
1.625000000000000000e+00,-4.005421559222900547e-05,3.489795365815978601e-04,-6.916137304089850675e-03
1.625000000000000000e+00,-4.005421559222900547e-05,3.489795365815978601e-04,-6.916137304089850675e-03
1.656250000000000000e+00,-5.459367149860328754e-05,4.697883307224653190e-04,-8.052319780965457724e-03
1.656250000000000000e+00,-5.459367149860328754e-05,4.697883307224653190e-04,-8.052319780965457724e-03
1.687500000000000000e+00,-7.258595983460843805e-05,6.245579899864482643e-04,-9.287987154350788380e-03
1.687500000000000000e+00,-7.258595983460843805e-05,6.245579899864482643e-04,-9.287987154350788380e-03
1.718750000000000000e+00,-9.475904014672355670e-05,8.208710586523743340e-04,-1.062679162809800591e-02
1.718750000000000000e+00,-9.475904014672355670e-05,8.208710586523743340e-04,-1.062679162809800591e-02
1.750000000000000000e+00,-1.219885957325215933e-04,1.066624497142323576e-03,-1.206588903532923064e-02
1.750000000000000000e+00,-1.219885957325215933e-04,1.066624497142323576e-03,-1.206588903532923064e-02
1.781250000000000000e+00,-1.551467806339925282e-04,1.369675556727872456e-03,-1.360432300992919785e-02
1.781250000000000000e+00,-1.551467806339925282e-04,1.369675556727872456e-03,-1.360432300992919785e-02
1.812500000000000000e+00,-1.954455820463972277e-04,1.738583618688956979e-03,-1.524408533283958499e-02
1.812500000000000000e+00,-1.954455820463972277e-04,1.738583618688956979e-03,-1.524408533283958499e-02
1.843750000000000000e+00,-2.444101528889149337e-04,2.182842679452559696e-03,-1.698874586712003504e-02
1.843750000000000000e+00,-2.444101528889149337e-04,2.182842679452559696e-03,-1.698874586712003504e-02
1.875000000000000000e+00,-3.048324163987817725e-04,2.712872328070712810e-03,-1.883553600783124601e-02
1.875000000000000000e+00,-3.048324163987817725e-04,2.712872328070712810e-03,-1.883553600783124601e-02
1.906250000000000000e+00,-3.805167725280542363e-04,3.338460158847813500e-03,-2.076505974369150312e-02
1.906250000000000000e+00,-3.805167725280542363e-04,3.338460158847813500e-03,-2.076505974369150312e-02
1.937500000000000000e+00,-4.754036024472428103e-04,4.067500158086466595e-03,-2.275001070970487232e-02
1.937500000000000000e+00,-4.754036024472428103e-04,4.067500158086466595e-03,-2.275001070970487232e-02
1.968750000000000000e+00,-5.937092332220068013e-04,4.905553485233337882e-03,-2.475537469833748866e-02
1.968750000000000000e+00,-5.937092332220068013e-04,4.905553485233337882e-03,-2.475537469833748866e-02
2.000000000000000000e+00,-7.372543074043306274e-04,5.856578375315986060e-03,-2.674995351769564669e-02
2.000000000000000000e+00,-7.372543074043306274e-04,5.856578375315986060e-03,-2.674995351769564669e-02
2.031250000000000000e+00,-9.067442942281335200e-04,6.926782771426774274e-03,-2.872149534114809555e-02
2.031250000000000000e+00,-9.067442942281335200e-04,6.926782771426774274e-03,-2.872149534114809555e-02
2.062500000000000000e+00,-1.104763496430663430e-03,8.123306532954921791e-03,-3.064910436354272710e-02
2.062500000000000000e+00,-1.104763496430663430e-03,8.123306532954921791e-03,-3.064910436354272710e-02
2.093750000000000000e+00,-1.330807148602448095e-03,9.451859514345937324e-03,-3.250408322620492590e-02
2.093750000000000000e+00,-1.330807148602448095e-03,9.451859514345937324e-03,-3.250408322620492590e-02
2.125000000000000000e+00,-1.581817088101727638e-03,1.091945190253909570e-02,-3.428559652874259289e-02
2.125000000000000000e+00,-1.581817088101727638e-03,1.091945190253909570e-02,-3.428559652874259289e-02
2.156250000000000000e+00,-1.860941617707119250e-03,1.252971028951414302e-02,-3.599745454528554406e-02
2.156250000000000000e+00,-1.860941617707119250e-03,1.252971028951414302e-02,-3.599745454528554406e-02
2.187500000000000000e+00,-2.175032898962246143e-03,1.427514293163622758e-02,-3.760680536198087592e-02
2.187500000000000000e+00,-2.175032898962246143e-03,1.427514293163622758e-02,-3.760680536198087592e-02
2.218750000000000000e+00,-2.524234912362008192e-03,1.613985254764851648e-02,-3.906026308922406348e-02
2.218750000000000000e+00,-2.524234912362008192e-03,1.613985254764851648e-02,-3.906026308922406348e-02
2.250000000000000000e+00,-2.901956668990960525e-03,1.810328651276621459e-02,-4.031151251326681867e-02
2.250000000000000000e+00,-2.901956668990960525e-03,1.810328651276621459e-02,-4.031151251326681867e-02
2.281250000000000000e+00,-3.301821888804407600e-03,2.013890814769364948e-02,-4.131920410244725728e-02
2.281250000000000000e+00,-3.301821888804407600e-03,2.013890814769364948e-02,-4.131920410244725728e-02
2.312500000000000000e+00,-3.718673109401394224e-03,2.221761367715158197e-02,-4.204497387315579704e-02
2.312500000000000000e+00,-3.718673109401394224e-03,2.221761367715158197e-02,-4.204497387315579704e-02
2.343750000000000000e+00,-4.146477148141712414e-03,2.431337777650307772e-02,-4.246009789605839635e-02
2.343750000000000000e+00,-4.146477148141712414e-03,2.431337777650307772e-02,-4.246009789605839635e-02
2.375000000000000000e+00,-4.581159369300986071e-03,2.640052901318453230e-02,-4.253823362081662895e-02
2.375000000000000000e+00,-4.581159369300986071e-03,2.640052901318453230e-02,-4.253823362081662895e-02
2.406250000000000000e+00,-5.023748268719457032e-03,2.844917669047768854e-02,-4.224356612836453057e-02
2.406250000000000000e+00,-5.023748268719457032e-03,2.844917669047768854e-02,-4.224356612836453057e-02
2.437500000000000000e+00,-5.476366312094212326e-03,3.042895587891016052e-02,-4.153870193606880312e-02
2.437500000000000000e+00,-5.476366312094212326e-03,3.042895587891016052e-02,-4.153870193606880312e-02
2.468750000000000000e+00,-5.934865228575923052e-03,3.231538492141740326e-02,-4.040279658829955267e-02
2.468750000000000000e+00,-5.934865228575923052e-03,3.231538492141740326e-02,-4.040279658829955267e-02
2.500000000000000000e+00,-6.386682601628430531e-03,3.409119323814285146e-02,-3.883587111024955352e-02
2.500000000000000000e+00,-6.386682601628430531e-03,3.409119323814285146e-02,-3.883587111024955352e-02
2.531250000000000000e+00,-6.816190468001119378e-03,3.574527631054127269e-02,-3.684852486676715166e-02
2.531250000000000000e+00,-6.816190468001119378e-03,3.574527631054127269e-02,-3.684852486676715166e-02
2.562500000000000888e+00,-7.213290775564274934e-03,3.726940801817896221e-02,-3.444909631716741583e-02
2.562500000000000888e+00,-7.213290775564274934e-03,3.726940801817896221e-02,-3.444909631716741583e-02
2.593750000000000000e+00,-7.578429541419994149e-03,3.865023803464977259e-02,-3.163404384009022713e-02
2.593750000000000000e+00,-7.578429541419994149e-03,3.865023803464977259e-02,-3.163404384009022713e-02
2.625000000000000000e+00,-7.921109426205287171e-03,3.986257064486545959e-02,-2.838577330006330710e-02
2.625000000000000000e+00,-7.921109426205287171e-03,3.986257064486545959e-02,-2.838577330006330710e-02
2.656250000000000000e+00,-8.255305655968924253e-03,4.087258105311297740e-02,-2.468050751695856707e-02
2.656250000000000000e+00,-8.255305655968924253e-03,4.087258105311297740e-02,-2.468050751695856707e-02
2.687500000000000000e+00,-8.596991944063403848e-03,4.164726207647943823e-02,-2.049999855708590363e-02
2.687500000000000000e+00,-8.596991944063403848e-03,4.164726207647943823e-02,-2.049999855708590363e-02
2.718750000000000888e+00,-8.962940452717168410e-03,4.216110581592030088e-02,-1.583418450430619864e-02
2.718750000000000888e+00,-8.962940452717168410e-03,4.216110581592030088e-02,-1.583418450430619864e-02
2.750000000000000000e+00,-9.368870711053474409e-03,4.239764940577517988e-02,-1.067567455423979600e-02
2.750000000000000000e+00,-9.368870711053474409e-03,4.239764940577517988e-02,-1.067567455423979600e-02
2.781250000000000000e+00,-9.828123676759496774e-03,4.234760260139865118e-02,-5.012044855530516443e-03
2.781250000000000000e+00,-9.828123676759496774e-03,4.234760260139865118e-02,-5.012044855530516443e-03
2.812500000000000000e+00,-1.035131752836466849e-02,4.200588853952710866e-02,1.173700688952366688e-03
2.812500000000000000e+00,-1.035131752836466849e-02,4.200588853952710866e-02,1.173700688952366688e-03
2.843750000000000000e+00,-1.094697166809236941e-02,4.137016399610874556e-02,7.898241382262640234e-03
2.843750000000000000e+00,-1.094697166809236941e-02,4.137016399610874556e-02,7.898241382262640234e-03
2.875000000000000888e+00,-1.161930140404590986e-02,4.044465297650758767e-02,1.517241054234132018e-02
2.875000000000000888e+00,-1.161930140404590986e-02,4.044465297650758767e-02,1.517241054234132018e-02
2.906250000000000000e+00,-1.236849865302217313e-02,3.924601205177242341e-02,2.299741536198011971e-02
2.906250000000000000e+00,-1.236849865302217313e-02,3.924601205177242341e-02,2.299741536198011971e-02
2.937500000000000000e+00,-1.319377856769145957e-02,3.780353964041421877e-02,3.137253871267624977e-02
2.937500000000000000e+00,-1.319377856769145957e-02,3.780353964041421877e-02,3.137253871267624977e-02
2.968750000000000000e+00,-1.409473022476141930e-02,3.615450487717877803e-02,4.029905630075775874e-02
2.968750000000000000e+00,-1.409473022476141930e-02,3.615450487717877803e-02,4.029905630075775874e-02
3.000000000000000000e+00,-1.507481654871261310e-02,3.433559834805346295e-02,4.978420241553057485e-02
3.000000000000000000e+00,-1.507481654871261310e-02,3.433559834805346295e-02,4.978420241553057485e-02
3.031250000000000888e+00,-1.613885862427946391e-02,3.237685528523458894e-02,5.984587821583139955e-02
3.031250000000000888e+00,-1.613885862427946391e-02,3.237685528523458894e-02,5.984587821583139955e-02
3.062500000000000000e+00,-1.729036989905396310e-02,3.030552726990166923e-02,7.049597414088101810e-02
3.062500000000000000e+00,-1.729036989905396310e-02,3.030552726990166923e-02,7.049597414088101810e-02
3.093750000000000000e+00,-1.854186652419228393e-02,2.815184599348694028e-02,8.173301358702057817e-02
3.093750000000000000e+00,-1.854186652419228393e-02,2.815184599348694028e-02,8.173301358702057817e-02
3.125000000000000000e+00,-1.991763895233394921e-02,2.595427583076042807e-02,9.355833558705983766e-02
3.125000000000000000e+00,-1.991763895233394921e-02,2.595427583076042807e-02,9.355833558705983766e-02
3.156250000000000000e+00,-2.144110772475789350e-02,2.376638876496854624e-02,1.059710755553504302e-01
3.156250000000000000e+00,-2.144110772475789350e-02,2.376638876496854624e-02,1.059710755553504302e-01
3.187500000000000888e+00,-2.312973784079728340e-02,2.165451099783924360e-02,1.189480070470607248e-01
3.187500000000000888e+00,-2.312973784079728340e-02,2.165451099783924360e-02,1.189480070470607248e-01
3.218750000000000000e+00,-2.499937394242333563e-02,1.968728857896909906e-02,1.324474302360676148e-01
3.218750000000000000e+00,-2.499937394242333563e-02,1.968728857896909906e-02,1.324474302360676148e-01
3.250000000000000000e+00,-2.706214408214830530e-02,1.793182062557419423e-02,1.464229678018572067e-01
3.250000000000000000e+00,-2.706214408214830530e-02,1.793182062557419423e-02,1.464229678018572067e-01
3.281250000000000000e+00,-2.931978375892045977e-02,1.645466434532684083e-02,1.608227202525651378e-01
3.281250000000000000e+00,-2.931978375892045977e-02,1.645466434532684083e-02,1.608227202525651378e-01
3.312500000000000000e+00,-3.176366152328023024e-02,1.531970056958449969e-02,1.755860418729363881e-01
3.312500000000000000e+00,-3.176366152328023024e-02,1.531970056958449969e-02,1.755860418729363881e-01
3.343750000000000888e+00,-3.438032533925623746e-02,1.458649597830995008e-02,1.906477980258241001e-01
3.343750000000000888e+00,-3.438032533925623746e-02,1.458649597830995008e-02,1.906477980258241001e-01
3.375000000000000000e+00,-3.715349117707146542e-02,1.430942919053268189e-02,2.059400763745979912e-01
3.375000000000000000e+00,-3.715349117707146542e-02,1.430942919053268189e-02,2.059400763745979912e-01
3.406250000000000000e+00,-4.006155067750364479e-02,1.453151318337516339e-02,2.213916991571004689e-01
3.406250000000000000e+00,-4.006155067750364479e-02,1.453151318337516339e-02,2.213916991571004689e-01
3.437500000000000000e+00,-4.307827035992320419e-02,1.527816312225335760e-02,2.369352250542841598e-01
3.437500000000000000e+00,-4.307827035992320419e-02,1.527816312225335760e-02,2.369352250542841598e-01
3.468750000000000000e+00,-4.617976356174332414e-02,1.656096242526275408e-02,2.525158817160005897e-01
3.468750000000000000e+00,-4.617976356174332414e-02,1.656096242526275408e-02,2.525158817160005897e-01
3.500000000000000888e+00,-4.935067993915834283e-02,1.838714599855211657e-02,2.680909305179625668e-01
3.500000000000000888e+00,-4.935067993915834283e-02,1.838714599855211657e-02,2.680909305179625668e-01
3.531250000000000000e+00,-5.258196165732961780e-02,2.076379883021841483e-02,2.836219029718639040e-01
3.531250000000000000e+00,-5.258196165732961780e-02,2.076379883021841483e-02,2.836219029718639040e-01
3.562500000000000000e+00,-5.586239097032059953e-02,2.369561766112048690e-02,2.990677699682519619e-01
3.562500000000000000e+00,-5.586239097032059953e-02,2.369561766112048690e-02,2.990677699682519619e-01
3.593750000000000000e+00,-5.917284991669077843e-02,2.718109473842746787e-02,3.143812394864081150e-01
3.593750000000000000e+00,-5.917284991669077843e-02,2.718109473842746787e-02,3.143812394864081150e-01
3.625000000000000000e+00,-6.248715441641825019e-02,3.120915936698106380e-02,3.295093588343611657e-01
3.625000000000000000e+00,-6.248715441641825019e-02,3.120915936698106380e-02,3.295093588343611657e-01
3.656250000000000888e+00,-6.577518747654417797e-02,3.575770440859878802e-02,3.443991286222086723e-01
3.656250000000000888e+00,-6.577518747654417797e-02,3.575770440859878802e-02,3.443991286222086723e-01
3.687500000000000000e+00,-6.900439944100912604e-02,4.079579114732941048e-02,3.590026669627239264e-01
3.687500000000000000e+00,-6.900439944100912604e-02,4.079579114732941048e-02,3.590026669627239264e-01
3.718750000000000000e+00,-7.214130072898491952e-02,4.628721112230594487e-02,3.732761802229477288e-01
3.718750000000000000e+00,-7.214130072898491952e-02,4.628721112230594487e-02,3.732761802229477288e-01
3.750000000000000000e+00,-7.515500286880015535e-02,5.219086497387268736e-02,3.871758312685572578e-01
3.750000000000000000e+00,-7.515500286880015535e-02,5.219086497387268736e-02,3.871758312685572578e-01
3.781250000000000000e+00,-7.802054029157881598e-02,5.845797705643804992e-02,4.006575313048010289e-01
3.781250000000000000e+00,-7.802054029157881598e-02,5.845797705643804992e-02,4.006575313048010289e-01
3.812500000000000888e+00,-8.071936754997420527e-02,6.503065405802598009e-02,4.136818200799289857e-01
3.812500000000000888e+00,-8.071936754997420527e-02,6.503065405802598009e-02,4.136818200799289857e-01
3.843750000000000000e+00,-8.323901471405487085e-02,7.184491276087637268e-02,4.262194443239677444e-01
3.843750000000000000e+00,-8.323901471405487085e-02,7.184491276087637268e-02,4.262194443239677444e-01
3.875000000000000000e+00,-8.557506197192922548e-02,7.883711596442026515e-02,4.382537066259928338e-01
3.875000000000000000e+00,-8.557506197192922548e-02,7.883711596442026515e-02,4.382537066259928338e-01
3.906250000000000000e+00,-8.773375772196301270e-02,8.595016027087858113e-02,4.497786892175271167e-01
3.906250000000000000e+00,-8.773375772196301270e-02,8.595016027087858113e-02,4.497786892175271167e-01
3.937500000000000000e+00,-8.973077044107272138e-02,9.313581483423015450e-02,4.607951302349205247e-01
3.937500000000000000e+00,-8.973077044107272138e-02,9.313581483423015450e-02,4.607951302349205247e-01
3.968750000000000888e+00,-9.158571715489069454e-02,1.003523066425355686e-01,4.713072114362439891e-01
3.968750000000000888e+00,-9.158571715489069454e-02,1.003523066425355686e-01,4.713072114362439891e-01
4.000000000000000000e+00,-9.331689033997885019e-02,1.075601381320531041e-01,4.813223512101870161e-01
4.000000000000000000e+00,-9.331689033997885019e-02,1.075601381320531041e-01,4.813223512101870161e-01
4.031250000000000000e+00,-9.493918406663960641e-02,1.147203384365067108e-01,4.908527457406741679e-01
4.031250000000000000e+00,-9.493918406663960641e-02,1.147203384365067108e-01,4.908527457406741679e-01
4.062500000000000000e+00,-9.646397068454465318e-02,1.217959535185871023e-01,4.999152765683841371e-01
4.062500000000000000e+00,-9.646397068454465318e-02,1.217959535185871023e-01,4.999152765683841371e-01
4.093750000000000000e+00,-9.789921527889765274e-02,1.287532675605644883e-01,5.085277283362196199e-01
4.093750000000000000e+00,-9.789921527889765274e-02,1.287532675605644883e-01,5.085277283362196199e-01
4.125000000000000888e+00,-9.925043463251270737e-02,1.355591584300665509e-01,5.167027057759114861e-01
4.125000000000000888e+00,-9.925043463251270737e-02,1.355591584300665509e-01,5.167027057759114861e-01
4.156250000000000000e+00,-1.005230646372949899e-01,1.421751367741067584e-01,5.244432700289969329e-01
4.156250000000000000e+00,-1.005230646372949899e-01,1.421751367741067584e-01,5.244432700289969329e-01
4.187500000000000000e+00,-1.017246005803249115e-01,1.485523308786720065e-01,5.317438153398911238e-01
4.187500000000000000e+00,-1.017246005803249115e-01,1.485523308786720065e-01,5.317438153398911238e-01
4.218750000000000000e+00,-1.028648723247258534e-01,1.546314793207077265e-01,5.385958645700950065e-01
4.218750000000000000e+00,-1.028648723247258534e-01,1.546314793207077265e-01,5.385958645700950065e-01
4.250000000000000000e+00,-1.039553863617313778e-01,1.603485465772810370e-01,5.449944095818118894e-01
4.250000000000000000e+00,-1.039553863617313778e-01,1.603485465772810370e-01,5.449944095818118894e-01
4.281250000000000888e+00,-1.050096356376194057e-01,1.656428571872468614e-01,5.509404501351897743e-01
4.281250000000000888e+00,-1.050096356376194057e-01,1.656428571872468614e-01,5.509404501351897743e-01
4.312500000000000000e+00,-1.060440303279387569e-01,1.704632937330807785e-01,5.564395705363386346e-01
4.312500000000000000e+00,-1.060440303279387569e-01,1.704632937330807785e-01,5.564395705363386346e-01
4.343750000000000000e+00,-1.070771727483456476e-01,1.747698683045945389e-01,5.614998247637498219e-01
4.343750000000000000e+00,-1.070771727483456476e-01,1.747698683045945389e-01,5.614998247637498219e-01
4.375000000000000000e+00,-1.081266795560322236e-01,1.785313332277793374e-01,5.661312893477530306e-01
4.375000000000000000e+00,-1.081266795560322236e-01,1.785313332277793374e-01,5.661312893477530306e-01
4.406250000000000000e+00,-1.092056904489883268e-01,1.817219186257179320e-01,5.703464964687808836e-01
4.406250000000000000e+00,-1.092056904489883268e-01,1.817219186257179320e-01,5.703464964687808836e-01
4.437500000000000888e+00,-1.103216402596478296e-01,1.843201724679957854e-01,5.741597084723847333e-01
4.437500000000000888e+00,-1.103216402596478296e-01,1.843201724679957854e-01,5.741597084723847333e-01
4.468750000000000000e+00,-1.114775001720753889e-01,1.863105025860802844e-01,5.775844095733339012e-01
4.468750000000000000e+00,-1.114775001720753889e-01,1.863105025860802844e-01,5.775844095733339012e-01
4.500000000000000000e+00,-1.126737816915714119e-01,1.876852713524900795e-01,5.806302076830400782e-01
4.500000000000000000e+00,-1.126737816915714119e-01,1.876852713524900795e-01,5.806302076830400782e-01
4.531250000000000000e+00,-1.139099969827301190e-01,1.884445305693623895e-01,5.833008515626908475e-01
4.531250000000000000e+00,-1.139099969827301190e-01,1.884445305693623895e-01,5.833008515626908475e-01
4.562500000000000000e+00,-1.151854473570298187e-01,1.885925689361714341e-01,5.855942843360354422e-01
4.562500000000000000e+00,-1.151854473570298187e-01,1.885925689361714341e-01,5.855942843360354422e-01
4.593750000000000888e+00,-1.164995166799832615e-01,1.881335509911389314e-01,5.875042486349600912e-01
4.593750000000000888e+00,-1.164995166799832615e-01,1.881335509911389314e-01,5.875042486349600912e-01
4.625000000000000000e+00,-1.178516144709289282e-01,1.870696670085364444e-01,5.890218468651823303e-01
4.625000000000000000e+00,-1.178516144709289282e-01,1.870696670085364444e-01,5.890218468651823303e-01
4.656250000000000000e+00,-1.192412270611016289e-01,1.854032727573278194e-01,5.901356705840867800e-01
4.656250000000000000e+00,-1.192412270611016289e-01,1.854032727573278194e-01,5.901356705840867800e-01
4.687500000000000000e+00,-1.206683122268457087e-01,1.831413168938008373e-01,5.908307195625818187e-01
4.687500000000000000e+00,-1.206683122268457087e-01,1.831413168938008373e-01,5.908307195625818187e-01
4.718750000000000000e+00,-1.221330927947079092e-01,1.802987914479540488e-01,5.910878556263865491e-01
4.718750000000000000e+00,-1.221330927947079092e-01,1.802987914479540488e-01,5.910878556263865491e-01
4.750000000000000888e+00,-1.236338661802132560e-01,1.768992279259884726e-01,5.908853717124525895e-01
4.750000000000000888e+00,-1.236338661802132560e-01,1.768992279259884726e-01,5.908853717124525895e-01
4.781250000000000000e+00,-1.251631794071531856e-01,1.729730915544397951e-01,5.902025226678901948e-01
4.781250000000000000e+00,-1.251631794071531856e-01,1.729730915544397951e-01,5.902025226678901948e-01
4.812500000000000000e+00,-1.267050004654231010e-01,1.685567358015050698e-01,5.890232887545289175e-01
4.812500000000000000e+00,-1.267050004654231010e-01,1.685567358015050698e-01,5.890232887545289175e-01
4.843750000000000000e+00,-1.282353780824289080e-01,1.636937941731665680e-01,5.873387191659673601e-01
4.843750000000000000e+00,-1.282353780824289080e-01,1.636937941731665680e-01,5.873387191659673601e-01
4.875000000000000000e+00,-1.297263251988025057e-01,1.584382241976601269e-01,5.851477025829009415e-01
4.875000000000000000e+00,-1.297263251988025057e-01,1.584382241976601269e-01,5.851477025829009415e-01
4.906250000000000888e+00,-1.311502647779992925e-01,1.528559742321129455e-01,5.824572305004767081e-01
4.906250000000000888e+00,-1.311502647779992925e-01,1.528559742321129455e-01,5.824572305004767081e-01
4.937500000000000000e+00,-1.324825863991459240e-01,1.470223875034523398e-01,5.792827697913081053e-01
4.937500000000000000e+00,-1.324825863991459240e-01,1.470223875034523398e-01,5.792827697913081053e-01
4.968750000000000000e+00,-1.337017802774139730e-01,1.410151353967454002e-01,5.756478493168867283e-01
4.968750000000000000e+00,-1.337017802774139730e-01,1.410151353967454002e-01,5.756478493168867283e-01
5.000000000000000000e+00,-1.347881547165183380e-01,1.349057728238819698e-01,5.715814488915504921e-01
5.000000000000000000e+00,-1.347881547165183380e-01,1.349057728238819698e-01,5.715814488915504921e-01
5.031250000000000000e+00,-1.357225367803847060e-01,1.287542416412415236e-01,5.671132337887827557e-01
5.031250000000000000e+00,-1.357225367803847060e-01,1.287542416412415236e-01,5.671132337887827557e-01
5.062500000000000000e+00,-1.364859324947327035e-01,1.226086067409709324e-01,5.622686708523805255e-01
5.062500000000000000e+00,-1.364859324947327035e-01,1.226086067409709324e-01,5.622686708523805255e-01
5.093750000000000000e+00,-1.370601838427183694e-01,1.165086125452901855e-01,5.570664853606417388e-01
5.093750000000000000e+00,-1.370601838427183694e-01,1.165086125452901855e-01,5.570664853606417388e-01
5.125000000000000888e+00,-1.374286842338227899e-01,1.104894172757125426e-01,5.515193841108038120e-01
5.125000000000000888e+00,-1.374286842338227899e-01,1.104894172757125426e-01,5.515193841108038120e-01
5.156250000000000000e+00,-1.375761483282564590e-01,1.045828403577355181e-01,5.456369220005505838e-01
5.156250000000000000e+00,-1.375761483282564590e-01,1.045828403577355181e-01,5.456369220005505838e-01
5.187500000000000000e+00,-1.374876396604971796e-01,9.881652173117215499e-02,5.394284632251346023e-01
5.187500000000000000e+00,-1.374876396604971796e-01,9.881652173117215499e-02,5.394284632251346023e-01
5.218750000000000000e+00,-1.371483720055861888e-01,9.321368475017162425e-02,5.329049487954660158e-01
5.218750000000000000e+00,-1.371483720055861888e-01,9.321368475017162425e-02,5.329049487954660158e-01
5.250000000000000000e+00,-1.365455768661228697e-01,8.779561072247323017e-02,5.260798327920236384e-01
5.250000000000000000e+00,-1.365455768661228697e-01,8.779561072247323017e-02,5.260798327920236384e-01
5.281250000000000888e+00,-1.356719416305497417e-01,8.258598693265428725e-02,5.189704877673663175e-01
5.281250000000000888e+00,-1.356719416305497417e-01,8.258598693265428725e-02,5.189704877673663175e-01
5.312500000000000000e+00,-1.345286010146864719e-01,7.761380828057548587e-02,5.116005932262482903e-01
5.312500000000000000e+00,-1.345286010146864719e-01,7.761380828057548587e-02,5.116005932262482903e-01
5.343750000000000000e+00,-1.331259559037993034e-01,7.291205537316229612e-02,5.040022661232276269e-01
5.343750000000000000e+00,-1.331259559037993034e-01,7.291205537316229612e-02,5.040022661232276269e-01
5.375000000000000000e+00,-1.314822425598080324e-01,6.851264156335205857e-02,4.962159071735524618e-01
5.375000000000000000e+00,-1.314822425598080324e-01,6.851264156335205857e-02,4.962159071735524618e-01
5.406250000000000000e+00,-1.296210969933115076e-01,6.444112416735012228e-02,4.882870129676286641e-01
5.406250000000000000e+00,-1.296210969933115076e-01,6.444112416735012228e-02,4.882870129676286641e-01
5.437500000000000888e+00,-1.275693518538003057e-01,6.071463255371767342e-02,4.802614930612333355e-01
5.437500000000000888e+00,-1.275693518538003057e-01,6.071463255371767342e-02,4.802614930612333355e-01
5.468750000000000000e+00,-1.253553596567549555e-01,5.734350250753529610e-02,4.721821215223354073e-01
5.468750000000000000e+00,-1.253553596567549555e-01,5.734350250753529610e-02,4.721821215223354073e-01
5.500000000000000000e+00,-1.230072866898639511e-01,5.433403677251166103e-02,4.640875705445797750e-01
5.500000000000000000e+00,-1.230072866898639511e-01,5.433403677251166103e-02,4.640875705445797750e-01
5.531250000000000000e+00,-1.205508026573406388e-01,5.168938665612729522e-02,4.560132114213226173e-01
5.531250000000000000e+00,-1.205508026573406388e-01,5.168938665612729522e-02,4.560132114213226173e-01
5.562500000000000000e+00,-1.180064870362019652e-01,4.940792504603210011e-02,4.479917049248172689e-01
5.562500000000000000e+00,-1.180064870362019652e-01,4.940792504603210011e-02,4.479917049248172689e-01
5.593750000000000888e+00,-1.153884442540348554e-01,4.748122858208680963e-02,4.400522931913114499e-01
5.593750000000000888e+00,-1.153884442540348554e-01,4.748122858208680963e-02,4.400522931913114499e-01
5.625000000000000000e+00,-1.127058700864526086e-01,4.589426700101032625e-02,4.322195741383192402e-01
5.625000000000000000e+00,-1.127058700864526086e-01,4.589426700101032625e-02,4.322195741383192402e-01
5.656250000000000000e+00,-1.099678494552516900e-01,4.462821650544128438e-02,4.245135057325946648e-01
5.656250000000000000e+00,-1.099678494552516900e-01,4.462821650544128438e-02,4.245135057325946648e-01
5.687500000000000000e+00,-1.071893153059800680e-01,4.366361259373308101e-02,4.169515790373143904e-01
5.687500000000000000e+00,-1.071893153059800680e-01,4.366361259373308101e-02,4.169515790373143904e-01
5.718750000000000000e+00,-1.043949435185481805e-01,4.298096156423251990e-02,4.095523421063437253e-01
5.718750000000000000e+00,-1.043949435185481805e-01,4.298096156423251990e-02,4.095523421063437253e-01
5.750000000000000888e+00,-1.016190374575447614e-01,4.255809686600226655e-02,4.023383974647593009e-01
5.750000000000000888e+00,-1.016190374575447614e-01,4.255809686600226655e-02,4.023383974647593009e-01
5.781250000000000000e+00,-9.890211409114861574e-02,4.236653735146049538e-02,3.953375649842844064e-01
5.781250000000000000e+00,-9.890211409114861574e-02,4.236653735146049538e-02,3.953375649842844064e-01
5.812500000000000000e+00,-9.628660438781359854e-02,4.237009826388565131e-02,3.885824594804865861e-01
5.812500000000000000e+00,-9.628660438781359854e-02,4.237009826388565131e-02,3.885824594804865861e-01
5.843750000000000000e+00,-9.381354940213612603e-02,4.252709584620858324e-02,3.821096981990919628e-01
5.843750000000000000e+00,-9.381354940213612603e-02,4.252709584620858324e-02,3.821096981990919628e-01
5.875000000000000000e+00,-9.152034799711686319e-02,4.279451067827518690e-02,3.759594365248695724e-01
5.875000000000000000e+00,-9.152034799711686319e-02,4.279451067827518690e-02,3.759594365248695724e-01
5.906250000000000888e+00,-8.943847123003496880e-02,4.313118635334534101e-02,3.701746757496916507e-01
5.906250000000000888e+00,-8.943847123003496880e-02,4.313118635334534101e-02,3.701746757496916507e-01
5.937500000000000000e+00,-8.759057848760073983e-02,4.349853969034375711e-02,3.647993206899341478e-01
5.937500000000000000e+00,-8.759057848760073983e-02,4.349853969034375711e-02,3.647993206899341478e-01
5.968750000000000000e+00,-8.598789627011257930e-02,4.385978729721409092e-02,3.598748962549805364e-01
5.968750000000000000e+00,-8.598789627011257930e-02,4.385978729721409092e-02,3.598748962549805364e-01
6.000000000000000888e+00,-8.462953408853952919e-02,4.417988765052046490e-02,3.554372201208923499e-01
6.000000000000000888e+00,-8.462953408853952919e-02,4.417988765052046490e-02,3.554372201208923499e-01
6.031250000000000000e+00,-8.350474298205699808e-02,4.442725121043952785e-02,3.515147182439186668e-01
6.031250000000000000e+00,-8.350474298205699808e-02,4.442725121043952785e-02,3.515147182439186668e-01
6.062500000000000888e+00,-8.259745010986280223e-02,4.457606464651234224e-02,3.481290104707713273e-01
6.062500000000000888e+00,-8.259745010986280223e-02,4.457606464651234224e-02,3.481290104707713273e-01
6.093750000000000000e+00,-8.189112942799810224e-02,4.460703480677070260e-02,3.452968711839375371e-01
6.093750000000000000e+00,-8.189112942799810224e-02,4.460703480677070260e-02,3.452968711839375371e-01
6.125000000000000000e+00,-8.137225502131160970e-02,4.450553758739858590e-02,3.430320594329221429e-01
6.125000000000000000e+00,-8.137225502131160970e-02,4.450553758739858590e-02,3.430320594329221429e-01
6.156250000000000888e+00,-8.103191745997979922e-02,4.425850599118311829e-02,3.413461886447262117e-01
6.156250000000000888e+00,-8.103191745997979922e-02,4.425850599118311829e-02,3.413461886447262117e-01
6.187500000000000000e+00,-8.086625611076511677e-02,4.385274787557039144e-02,3.402488778402441572e-01
6.187500000000000000e+00,-8.086625611076511677e-02,4.385274787557039144e-02,3.402488778402441572e-01
6.218750000000000888e+00,-8.087615435395714703e-02,4.327644761257021244e-02,3.397477992010140557e-01
6.218750000000000888e+00,-8.087615435395714703e-02,4.327644761257021244e-02,3.397477992010140557e-01
6.250000000000000000e+00,-8.106570349594786895e-02,4.252313711559891490e-02,3.398487456220670166e-01
6.250000000000000000e+00,-8.106570349594786895e-02,4.252313711559891490e-02,3.398487456220670166e-01
6.281250000000000000e+00,-8.143875454063725927e-02,4.159555755865251836e-02,3.405552613309937859e-01
6.281250000000000000e+00,-8.143875454063725927e-02,4.159555755865251836e-02,3.405552613309937859e-01
6.312500000000000888e+00,-8.199407428858636326e-02,4.050713108568110288e-02,3.418674708529646500e-01
6.312500000000000888e+00,-8.199407428858636326e-02,4.050713108568110288e-02,3.418674708529646500e-01
6.343750000000000000e+00,-8.272115074229907661e-02,3.928080949344428530e-02,3.437804550117481983e-01
6.343750000000000000e+00,-8.272115074229907661e-02,3.928080949344428530e-02,3.437804550117481983e-01
6.375000000000000888e+00,-8.359893165460176301e-02,3.794695821949928272e-02,3.462830922616333407e-01
6.375000000000000888e+00,-8.359893165460176301e-02,3.794695821949928272e-02,3.462830922616333407e-01
6.406250000000000000e+00,-8.459825160705948532e-02,3.654206598413826945e-02,3.493580391217223635e-01
6.406250000000000000e+00,-8.459825160705948532e-02,3.654206598413826945e-02,3.493580391217223635e-01
6.437500000000000000e+00,-8.568657144629533706e-02,3.510852718599362376e-02,3.529826172556194130e-01
6.437500000000000000e+00,-8.568657144629533706e-02,3.510852718599362376e-02,3.529826172556194130e-01
6.468750000000000888e+00,-8.683260380574363280e-02,3.369411486571544101e-02,3.571296948923062264e-01
6.468750000000000888e+00,-8.683260380574363280e-02,3.369411486571544101e-02,3.571296948923062264e-01
6.500000000000000000e+00,-8.800908731921151806e-02,3.234966570879576481e-02,3.617679136176997767e-01
6.500000000000000000e+00,-8.800908731921151806e-02,3.234966570879576481e-02,3.617679136176997767e-01
6.531250000000000888e+00,-8.919357477210762553e-02,3.112508332832433083e-02,3.668615422232672785e-01
6.531250000000000888e+00,-8.919357477210762553e-02,3.112508332832433083e-02,3.668615422232672785e-01
6.562500000000000000e+00,-9.036822528465711379e-02,3.006552415370309164e-02,3.723707913272676917e-01
6.562500000000000000e+00,-9.036822528465711379e-02,3.006552415370309164e-02,3.723707913272676917e-01
6.593750000000000000e+00,-9.151951239488723133e-02,2.920981224406742419e-02,3.782529281555419565e-01
6.593750000000000000e+00,-9.151951239488723133e-02,2.920981224406742419e-02,3.782529281555419565e-01
6.625000000000000888e+00,-9.263788812101071690e-02,2.859146878334956413e-02,3.844635294869424014e-01
6.625000000000000888e+00,-9.263788812101071690e-02,2.859146878334956413e-02,3.844635294869424014e-01
6.656250000000000000e+00,-9.371680433851697911e-02,2.824075139827797107e-02,3.909568987580132604e-01
6.656250000000000000e+00,-9.371680433851697911e-02,2.824075139827797107e-02,3.909568987580132604e-01
6.687500000000000888e+00,-9.475075478048901323e-02,2.818559757333081658e-02,3.976855006922096480e-01
6.687500000000000888e+00,-9.475075478048901323e-02,2.818559757333081658e-02,3.976855006922096480e-01
6.718750000000000000e+00,-9.573288168544127896e-02,2.845072878764454138e-02,4.045993488740601274e-01
6.718750000000000000e+00,-9.573288168544127896e-02,2.845072878764454138e-02,4.045993488740601274e-01
6.750000000000000000e+00,-9.665328575082604567e-02,2.905602332998613938e-02,4.116463724816895042e-01
6.750000000000000000e+00,-9.665328575082604567e-02,2.905602332998613938e-02,4.116463724816895042e-01
6.781250000000000888e+00,-9.749888316133833999e-02,3.001584544513782524e-02,4.187737015735031876e-01
6.781250000000000888e+00,-9.749888316133833999e-02,3.001584544513782524e-02,4.187737015735031876e-01
6.812500000000000000e+00,-9.825475555687750162e-02,3.133984281295325997e-02,4.259286843707587034e-01
6.812500000000000000e+00,-9.825475555687750162e-02,3.133984281295325997e-02,4.259286843707587034e-01
6.843750000000000888e+00,-9.890626131126564746e-02,3.303401867256180319e-02,4.330585603066710032e-01
6.843750000000000888e+00,-9.890626131126564746e-02,3.303401867256180319e-02,4.330585603066710032e-01
6.875000000000000000e+00,-9.944119538418561000e-02,3.510039658666520845e-02,4.401091029785898501e-01
6.875000000000000000e+00,-9.944119538418561000e-02,3.510039658666520845e-02,4.401091029785898501e-01
6.906250000000000000e+00,-9.985171203694016839e-02,3.753488735864921738e-02,4.470239263719429368e-01
6.906250000000000000e+00,-9.985171203694016839e-02,3.753488735864921738e-02,4.470239263719429368e-01
6.937500000000000888e+00,-1.001359598182986199e-01,4.032484452533353220e-02,4.537461277326702569e-01
6.937500000000000888e+00,-1.001359598182986199e-01,4.032484452533353220e-02,4.537461277326702569e-01
6.968750000000000000e+00,-1.002992024174105268e-01,4.344844776720408613e-02,4.602223617932570399e-01
6.968750000000000000e+00,-1.002992024174105268e-01,4.344844776720408613e-02,4.602223617932570399e-01
7.000000000000000888e+00,-1.003539252340260174e-01,4.687679418219703464e-02,4.664075623368045265e-01
7.000000000000000888e+00,-1.003539252340260174e-01,4.687679418219703464e-02,4.664075623368045265e-01
7.031250000000000000e+00,-1.003184801264436210e-01,5.057749848454174552e-02,4.722679177140774454e-01
7.031250000000000000e+00,-1.003184801264436210e-01,5.057749848454174552e-02,4.722679177140774454e-01
7.062500000000000000e+00,-1.002143041836271037e-01,5.451755079688551386e-02,4.777808311734224600e-01
7.062500000000000000e+00,-1.002143041836271037e-01,5.451755079688551386e-02,4.777808311734224600e-01
7.093750000000000888e+00,-1.000624018783620034e-01,5.866402862665075213e-02,4.829324392521144316e-01
7.093750000000000888e+00,-1.000624018783620034e-01,5.866402862665075213e-02,4.829324392521144316e-01
7.125000000000000000e+00,-9.988021306863403836e-02,6.298314763432558139e-02,4.877143480209468196e-01
7.125000000000000000e+00,-9.988021306863403836e-02,6.298314763432558139e-02,4.877143480209468196e-01
7.156250000000000888e+00,-9.967991236256294740e-02,6.743935871444306507e-02,4.921209676218801787e-01
7.156250000000000888e+00,-9.967991236256294740e-02,6.743935871444306507e-02,4.921209676218801787e-01
7.187500000000000000e+00,-9.946855609626585604e-02,7.199579064109930260e-02,4.961477858997483392e-01
7.187500000000000000e+00,-9.946855609626585604e-02,7.199579064109930260e-02,4.961477858997483392e-01
7.218750000000000000e+00,-9.924960787712909516e-02,7.661583693307348619e-02,4.997901933592468482e-01
7.218750000000000000e+00,-9.924960787712909516e-02,7.661583693307348619e-02,4.997901933592468482e-01
7.250000000000000888e+00,-9.902477453575256328e-02,8.126451482893851108e-02,5.030425861239070651e-01
7.250000000000000888e+00,-9.902477453575256328e-02,8.126451482893851108e-02,5.030425861239070651e-01
7.281250000000000000e+00,-9.879518396133646352e-02,8.590838329785863148e-02,5.058980382845121859e-01
7.281250000000000000e+00,-9.879518396133646352e-02,8.590838329785863148e-02,5.058980382845121859e-01
7.312500000000000888e+00,-9.856164052440914702e-02,9.051404941405291615e-02,5.083490256458754741e-01
7.312500000000000888e+00,-9.856164052440914702e-02,9.051404941405291615e-02,5.083490256458754741e-01
7.343750000000000000e+00,-9.832444398965538290e-02,9.504643288542327650e-02,5.103891207233502980e-01
7.343750000000000000e+00,-9.832444398965538290e-02,9.504643288542327650e-02,5.103891207233502980e-01
7.375000000000000000e+00,-9.808348733714436496e-02,9.946798857596227117e-02,5.120147436916572259e-01
7.375000000000000000e+00,-9.808348733714436496e-02,9.946798857596227117e-02,5.120147436916572259e-01
7.406250000000000888e+00,-9.783892751553374678e-02,1.037390819515470602e-01,5.132258114973997642e-01
7.406250000000000888e+00,-9.783892751553374678e-02,1.037390819515470602e-01,5.132258114973997642e-01
7.437500000000000000e+00,-9.759203636655183756e-02,1.078186994842506990e-01,5.140248351169026675e-01
7.437500000000000000e+00,-9.759203636655183756e-02,1.078186994842506990e-01,5.140248351169026675e-01
7.468750000000000888e+00,-9.734547912623192634e-02,1.116646159278458644e-01,5.144151210749675629e-01
7.468750000000000888e+00,-9.734547912623192634e-02,1.116646159278458644e-01,5.144151210749675629e-01
7.500000000000000000e+00,-9.710256717685189498e-02,1.152330314604765316e-01,5.143992847560019399e-01
7.500000000000000000e+00,-9.710256717685189498e-02,1.152330314604765316e-01,5.143992847560019399e-01
7.531250000000000000e+00,-9.686577949752669947e-02,1.184786273186106409e-01,5.139788295674146967e-01
7.531250000000000000e+00,-9.686577949752669947e-02,1.184786273186106409e-01,5.139788295674146967e-01
7.562500000000000888e+00,-9.663543705538246709e-02,1.213560303959198006e-01,5.131545498798822935e-01
7.562500000000000888e+00,-9.663543705538246709e-02,1.213560303959198006e-01,5.131545498798822935e-01
7.593750000000000000e+00,-9.640934180876427340e-02,1.238226971695383510e-01,5.119268903348779265e-01
7.593750000000000000e+00,-9.640934180876427340e-02,1.238226971695383510e-01,5.119268903348779265e-01
7.625000000000000888e+00,-9.618349988413156526e-02,1.258420030836222003e-01,5.102956349551039938e-01
7.625000000000000888e+00,-9.618349988413156526e-02,1.258420030836222003e-01,5.102956349551039938e-01
7.656250000000000000e+00,-9.595330091317298693e-02,1.273848666709086752e-01,5.082590534881804567e-01
7.656250000000000000e+00,-9.595330091317298693e-02,1.273848666709086752e-01,5.082590534881804567e-01
7.687500000000000000e+00,-9.571430838207052594e-02,1.284289615397055939e-01,5.058131188090371211e-01
7.687500000000000000e+00,-9.571430838207052594e-02,1.284289615397055939e-01,5.058131188090371211e-01
7.718750000000000888e+00,-9.546224421804114235e-02,1.289559848154220034e-01,5.029512261756615699e-01
7.718750000000000888e+00,-9.546224421804114235e-02,1.289559848154220034e-01,5.029512261756615699e-01
7.750000000000000000e+00,-9.519243293632938252e-02,1.289485752891542936e-01,4.996643089112818847e-01
7.750000000000000000e+00,-9.519243293632938252e-02,1.289485752891542936e-01,4.996643089112818847e-01
7.781250000000000888e+00,-9.489938011539239548e-02,1.283885695805288552e-01,4.959409664176274157e-01
7.781250000000000888e+00,-9.489938011539239548e-02,1.283885695805288552e-01,4.959409664176274157e-01
7.812500000000000000e+00,-9.457703867031685974e-02,1.272573678230951577e-01,4.917674514017935095e-01
7.812500000000000000e+00,-9.457703867031685974e-02,1.272573678230951577e-01,4.917674514017935095e-01
7.843750000000000000e+00,-9.421982150030608349e-02,1.255379780461391703e-01,4.871277966017507621e-01
7.843750000000000000e+00,-9.421982150030608349e-02,1.255379780461391703e-01,4.871277966017507621e-01
7.875000000000000888e+00,-9.382395612344351932e-02,1.232176829059943718e-01,4.820045004019766210e-01
7.875000000000000888e+00,-9.382395612344351932e-02,1.232176829059943718e-01,4.820045004019766210e-01
7.906250000000000000e+00,-9.338865671835880344e-02,1.202905415308038600e-01,4.763798563431982380e-01
7.906250000000000000e+00,-9.338865671835880344e-02,1.202905415308038600e-01,4.763798563431982380e-01
7.937500000000000888e+00,-9.291678294794085413e-02,1.167596411791744920e-01,4.702375059642560640e-01
7.937500000000000888e+00,-9.291678294794085413e-02,1.167596411791744920e-01,4.702375059642560640e-01
7.968750000000000000e+00,-9.241487036104711894e-02,1.126393472139813334e-01,4.635635978566691739e-01
7.968750000000000000e+00,-9.241487036104711894e-02,1.126393472139813334e-01,4.635635978566691739e-01
8.000000000000000000e+00,-9.189243670670328712e-02,1.079573877744048338e-01,4.563472310803003418e-01
8.000000000000000000e+00,-9.189243670670328712e-02,1.079573877744048338e-01,4.563472310803003418e-01
8.031250000000000000e+00,-9.136041062654989831e-02,1.027558876532072285e-01,4.485803502686766531e-01
8.031250000000000000e+00,-9.136041062654989831e-02,1.027558876532072285e-01,4.485803502686766531e-01
8.062500000000000000e+00,-9.082871253559508806e-02,9.709028548017363536e-02,4.402574697110282487e-01
8.062500000000000000e+00,-9.082871253559508806e-02,9.709028548017363536e-02,4.402574697110282487e-01
8.093750000000000000e+00,-9.030353722234117642e-02,9.102584818734349437e-02,4.313753786594168860e-01
8.093750000000000000e+00,-9.030353722234117642e-02,9.102584818734349437e-02,4.313753786594168860e-01
8.125000000000000000e+00,-8.978539087703338306e-02,8.463277076331601756e-02,4.219326455675760923e-01
8.125000000000000000e+00,-8.978539087703338306e-02,8.463277076331601756e-02,4.219326455675760923e-01
8.156250000000000000e+00,-8.926889910182152221e-02,7.798166172487402958e-02,4.119287523439293941e-01
8.156250000000000000e+00,-8.926889910182152221e-02,7.798166172487402958e-02,4.119287523439293941e-01
8.187500000000000000e+00,-8.874466220585570941e-02,7.114094223407420314e-02,4.013631309303007932e-01
8.187500000000000000e+00,-8.874466220585570941e-02,7.114094223407420314e-02,4.013631309303007932e-01
8.218750000000000000e+00,-8.820241940739580178e-02,6.417652135165922977e-02,3.902348122054249968e-01
8.218750000000000000e+00,-8.820241940739580178e-02,6.417652135165922977e-02,3.902348122054249968e-01
8.250000000000000000e+00,-8.763419831982723063e-02,5.715287176551317461e-02,3.785433028468572769e-01
8.250000000000000000e+00,-8.763419831982723063e-02,5.715287176551317461e-02,3.785433028468572769e-01
8.281250000000000000e+00,-8.703635816354628185e-02,5.013414595159336462e-02,3.662906246900204943e-01
8.281250000000000000e+00,-8.703635816354628185e-02,5.013414595159336462e-02,3.662906246900204943e-01
8.312500000000000000e+00,-8.641024502290468867e-02,4.318447364089433860e-02,3.534837306637843013e-01
8.312500000000000000e+00,-8.641024502290468867e-02,4.318447364089433860e-02,3.534837306637843013e-01
8.343750000000000000e+00,-8.576191974750957403e-02,3.636753200174129563e-02,3.401363938651332797e-01
8.343750000000000000e+00,-8.576191974750957403e-02,3.636753200174129563e-02,3.401363938651332797e-01
8.375000000000000000e+00,-8.510156618522361771e-02,2.974601135165925656e-02,3.262702270589509790e-01
8.375000000000000000e+00,-8.510156618522361771e-02,2.974601135165925656e-02,3.262702270589509790e-01
8.406250000000000000e+00,-8.444273465749299601e-02,2.338127934738086153e-02,3.119151342388450376e-01
8.406250000000000000e+00,-8.444273465749299601e-02,2.338127934738086153e-02,3.119151342388450376e-01
8.437500000000000000e+00,-8.380103298590518834e-02,1.733280863488825124e-02,2.971095786523778037e-01
8.437500000000000000e+00,-8.380103298590518834e-02,1.733280863488825124e-02,2.971095786523778037e-01
8.468750000000000000e+00,-8.319183353975026507e-02,1.165666398641048221e-02,2.819005677744129690e-01
8.468750000000000000e+00,-8.319183353975026507e-02,1.165666398641048221e-02,2.819005677744129690e-01
8.500000000000000000e+00,-8.262715565383375871e-02,6.402963277098154549e-03,2.663428278426200890e-01
8.500000000000000000e+00,-8.262715565383375871e-02,6.402963277098154549e-03,2.663428278426200890e-01
8.531250000000000000e+00,-8.211264450595052999e-02,1.613203607620665708e-03,2.504968145033998339e-01
8.531250000000000000e+00,-8.211264450595052999e-02,1.613203607620665708e-03,2.504968145033998339e-01
8.562500000000000000e+00,-8.164583862076026100e-02,-2.681282394503142937e-03,2.344258477357805404e-01
8.562500000000000000e+00,-8.164583862076026100e-02,-2.681282394503142937e-03,2.344258477357805404e-01
8.593750000000000000e+00,-8.121643105429171561e-02,-6.459117591639673348e-03,2.181931143813403973e-01
8.593750000000000000e+00,-8.121643105429171561e-02,-6.459117591639673348e-03,2.181931143813403973e-01
8.625000000000000000e+00,-8.080833493718481142e-02,-9.707403241552434170e-03,2.018590942004531985e-01
8.625000000000000000e+00,-8.080833493718481142e-02,-9.707403241552434170e-03,2.018590942004531985e-01
8.656250000000000000e+00,-8.040268935387921700e-02,-1.242006892988376139e-02,1.854793586108603176e-01
8.656250000000000000e+00,-8.040268935387921700e-02,-1.242006892988376139e-02,1.854793586108603176e-01
8.687500000000000000e+00,-7.998084528305807184e-02,-1.459680216471611822e-02,1.691023352405660041e-01
8.687500000000000000e+00,-7.998084528305807184e-02,-1.459680216471611822e-02,1.691023352405660041e-01
8.718750000000000000e+00,-7.952672717244374523e-02,-1.624243990723835129e-02,1.527669836241107859e-01
8.718750000000000000e+00,-7.952672717244374523e-02,-1.624243990723835129e-02,1.527669836241107859e-01
8.750000000000000000e+00,-7.902839266196520773e-02,-1.736616903563292791e-02,1.365011717133503000e-01
8.750000000000000000e+00,-7.902839266196520773e-02,-1.736616903563292791e-02,1.365011717133503000e-01
8.781250000000000000e+00,-7.847883574910896609e-02,-1.798018187192131079e-02,1.203221003271035400e-01
8.781250000000000000e+00,-7.847883574910896609e-02,-1.798018187192131079e-02,1.203221003271035400e-01
8.812500000000000000e+00,-7.787609067493414527e-02,-1.809825622533021636e-02,1.042396764767330314e-01
8.812500000000000000e+00,-7.787609067493414527e-02,-1.809825622533021636e-02,1.042396764767330314e-01
8.843750000000000000e+00,-7.722267372862548496e-02,-1.773524767327894908e-02,8.826232302886384551e-02
8.843750000000000000e+00,-7.722267372862548496e-02,-1.773524767327894908e-02,8.826232302886384551e-02
8.875000000000000000e+00,-7.652449902015788508e-02,-1.690811148212411144e-02,7.240324816694196364e-02
8.875000000000000000e+00,-7.652449902015788508e-02,-1.690811148212411144e-02,7.240324816694196364e-02
8.906250000000000000e+00,-7.578958899252599690e-02,-1.563802583498424478e-02,5.668479552440505720e-02
8.906250000000000000e+00,-7.578958899252599690e-02,-1.563802583498424478e-02,5.668479552440505720e-02
8.937500000000000000e+00,-7.502697118214393668e-02,-1.395231878818394000e-02,4.113949972325747079e-02
8.937500000000000000e+00,-7.502697118214393668e-02,-1.395231878818394000e-02,4.113949972325747079e-02
8.968750000000000000e+00,-7.424596551192766403e-02,-1.188496868084130964e-02,2.580812745206878187e-02
8.968750000000000000e+00,-7.424596551192766403e-02,-1.188496868084130964e-02,2.580812745206878187e-02
9.000000000000000000e+00,-7.345572098905228664e-02,-9.475426332584011013e-03,1.073608911269913202e-02
9.000000000000000000e+00,-7.345572098905228664e-02,-9.475426332584011013e-03,1.073608911269913202e-02
9.031250000000000000e+00,-7.266467215855616779e-02,-6.766573684914428677e-03,-4.030415372814658351e-03
9.031250000000000000e+00,-7.266467215855616779e-02,-6.766573684914428677e-03,-4.030415372814658351e-03
9.062500000000000000e+00,-7.187975163499531195e-02,-3.802913237486121260e-03,-1.844782909994910347e-02
9.062500000000000000e+00,-7.187975163499531195e-02,-3.802913237486121260e-03,-1.844782909994910347e-02
9.093750000000000000e+00,-7.110559563349774792e-02,-6.294960118846655659e-04,-3.247798951423601366e-02
9.093750000000000000e+00,-7.110559563349774792e-02,-6.294960118846655659e-04,-3.247798951423601366e-02
9.125000000000000000e+00,-7.034422091798613053e-02,2.708624400046957988e-03,-4.608981312614773840e-02
9.125000000000000000e+00,-7.034422091798613053e-02,2.708624400046957988e-03,-4.608981312614773840e-02
9.156250000000000000e+00,-6.959549768959451266e-02,6.166741927789876933e-03,-5.925934118533586481e-02
9.156250000000000000e+00,-6.959549768959451266e-02,6.166741927789876933e-03,-5.925934118533586481e-02
9.187500000000000000e+00,-6.885825186888394622e-02,9.700524207026111831e-03,-7.196796894029099112e-02
9.187500000000000000e+00,-6.885825186888394622e-02,9.700524207026111831e-03,-7.196796894029099112e-02
9.218750000000000000e+00,-6.813144099545671850e-02,1.326521989406067616e-02,-8.419955377946816699e-02
9.218750000000000000e+00,-6.813144099545671850e-02,1.326521989406067616e-02,-8.419955377946816699e-02
9.250000000000000000e+00,-6.741481609328935087e-02,1.681382650307295529e-02,-9.593778037285813354e-02
9.250000000000000000e+00,-6.741481609328935087e-02,1.681382650307295529e-02,-9.593778037285813354e-02
9.281250000000000000e+00,-6.670894805993651810e-02,2.029483018968002150e-02,-1.071649421176661954e-01
9.281250000000000000e+00,-6.670894805993651810e-02,2.029483018968002150e-02,-1.071649421176661954e-01
9.312500000000000000e+00,-6.601495582487731939e-02,2.365079834489703173e-02,-1.178623934924706435e-01
9.312500000000000000e+00,-6.601495582487731939e-02,2.365079834489703173e-02,-1.178623934924706435e-01
9.343750000000000000e+00,-6.533459277508485430e-02,2.681904070221958689e-02,-1.280119031925437134e-01
9.343750000000000000e+00,-6.533459277508485430e-02,2.681904070221958689e-02,-1.280119031925437134e-01
9.375000000000000000e+00,-6.467090582507742380e-02,2.973455285819635169e-02,-1.375969370255622770e-01
9.375000000000000000e+00,-6.467090582507742380e-02,2.973455285819635169e-02,-1.375969370255622770e-01
9.406250000000000000e+00,-6.402931809843517841e-02,3.233435658764410858e-02,-1.466032829022471118e-01
9.406250000000000000e+00,-6.402931809843517841e-02,3.233435658764410858e-02,-1.466032829022471118e-01
9.437500000000000000e+00,-6.341817388428086510e-02,3.456169882107700680e-02,-1.550192295599483461e-01
9.437500000000000000e+00,-6.341817388428086510e-02,3.456169882107700680e-02,-1.550192295599483461e-01
9.468750000000000000e+00,-6.284840194503403532e-02,3.636911292365353765e-02,-1.628356821061378579e-01
9.468750000000000000e+00,-6.284840194503403532e-02,3.636911292365353765e-02,-1.628356821061378579e-01
9.500000000000000000e+00,-6.233164278863055630e-02,3.772010718097271176e-02,-1.700464110922167982e-01
9.500000000000000000e+00,-6.233164278863055630e-02,3.772010718097271176e-02,-1.700464110922167982e-01
9.531250000000000000e+00,-6.187811841463912443e-02,3.859011190574386518e-02,-1.766483275649009255e-01
9.531250000000000000e+00,-6.187811841463912443e-02,3.859011190574386518e-02,-1.766483275649009255e-01
9.562500000000000000e+00,-6.149387256482391484e-02,3.896690624390627966e-02,-1.826412988003367210e-01
9.562500000000000000e+00,-6.149387256482391484e-02,3.896690624390627966e-02,-1.826412988003367210e-01
9.593750000000000000e+00,-6.117992482392050485e-02,3.885069011606393646e-02,-1.880280958367570865e-01
9.593750000000000000e+00,-6.117992482392050485e-02,3.885069011606393646e-02,-1.880280958367570865e-01
9.625000000000000000e+00,-6.093104458554619851e-02,3.825279324985930013e-02,-1.928136939819926898e-01
9.625000000000000000e+00,-6.093104458554619851e-02,3.825279324985930013e-02,-1.928136939819926898e-01
9.656250000000000000e+00,-6.073822910725686086e-02,3.719382629995533762e-02,-1.970060717216851331e-01
9.656250000000000000e+00,-6.073822910725686086e-02,3.719382629995533762e-02,-1.970060717216851331e-01
9.687500000000000000e+00,-6.058870098384575020e-02,3.570009039807257867e-02,-2.006147254247089007e-01
9.687500000000000000e+00,-6.058870098384575020e-02,3.570009039807257867e-02,-2.006147254247089007e-01
9.718750000000000000e+00,-6.047162880922041239e-02,3.380227360855263263e-02,-2.036527244686612004e-01
9.718750000000000000e+00,-6.047162880922041239e-02,3.380227360855263263e-02,-2.036527244686612004e-01
9.750000000000000000e+00,-6.037617430730003037e-02,3.153250606584816207e-02,-2.061311418882950108e-01
9.750000000000000000e+00,-6.037617430730003037e-02,3.153250606584816207e-02,-2.061311418882950108e-01
9.781250000000000000e+00,-6.029925424906534825e-02,2.892765208603099644e-02,-2.080656117133575234e-01
9.781250000000000000e+00,-6.029925424906534825e-02,2.892765208603099644e-02,-2.080656117133575234e-01
9.812500000000000000e+00,-6.023668538791301236e-02,2.602627628852226260e-02,-2.094626783137115422e-01
9.812500000000000000e+00,-6.023668538791301236e-02,2.602627628852226260e-02,-2.094626783137115422e-01
9.843750000000000000e+00,-6.019375994411413355e-02,2.287619619258467185e-02,-2.103429861164070047e-01
9.843750000000000000e+00,-6.019375994411413355e-02,2.287619619258467185e-02,-2.103429861164070047e-01
9.875000000000000000e+00,-6.016634766433445747e-02,1.952483383578058201e-02,-2.107055225582774582e-01
9.875000000000000000e+00,-6.016634766433445747e-02,1.952483383578058201e-02,-2.107055225582774582e-01
9.906250000000000000e+00,-6.016019884414296193e-02,1.603213183489221247e-02,-2.105919275498152610e-01
9.906250000000000000e+00,-6.016019884414296193e-02,1.603213183489221247e-02,-2.105919275498152610e-01
9.937500000000000000e+00,-6.016086982165898961e-02,1.245002804475071022e-02,-2.099835223507584558e-01
9.937500000000000000e+00,-6.016086982165898961e-02,1.245002804475071022e-02,-2.099835223507584558e-01
9.968750000000000000e+00,-6.016900187292633512e-02,8.841900240104500278e-03,-2.089757089516025568e-01
9.968750000000000000e+00,-6.016900187292633512e-02,8.841900240104500278e-03,-2.089757089516025568e-01
1.000000000000000000e+01,-6.015648322694228806e-02,5.269017285295440889e-03,-2.074852074509454525e-01


==> figures/examples_convergence_qualitative_energy_4C.csv <==
time,internal,kinetic,total
0.000000000000000000e+00,6.347347317803380230e-32,1.773843698768789918e-35,6.349121161502150325e-32
3.125000000000000000e-02,9.114483668513349709e-32,4.043503474972399843e-33,9.518834016010589830e-32
6.250000000000000000e-02,1.402857662123639965e-31,1.620245477533279864e-32,1.564882209876969977e-31
9.375000000000000000e-02,3.624780518140099838e-31,5.980003926265770204e-32,4.222780910766669742e-31
1.250000000000000000e-01,1.020421170180270007e-30,1.949267345692229989e-31,1.215347904749489963e-30
1.562500000000000000e-01,9.335314447544620743e-31,4.283325533683349628e-31,1.361863998122800015e-30
1.875000000000000000e-01,1.151710705868959953e-30,6.139572311983190099e-31,1.765667937067280101e-30
2.187500000000000000e-01,2.171417092189469904e-30,9.296102889936939418e-31,3.101027381183169977e-30
2.500000000000000000e-01,1.223560539110260020e-30,1.524984146753540081e-30,2.748544685863800101e-30
2.812500000000000000e-01,1.978197600294239857e-30,1.663894480446339899e-30,3.642092080740579756e-30
3.125000000000000000e-01,2.437108463439030174e-30,1.661929877121190105e-30,4.099038340560220279e-30
3.437500000000000000e-01,2.171739828764709825e-30,1.831723078635370106e-30,4.003462907400079931e-30
3.750000000000000000e-01,2.132105969451039913e-30,2.259093723783280053e-30,4.391199693234329775e-30
4.062500000000000000e-01,4.174815595796320040e-30,2.390906265269510134e-30,6.565721861065829473e-30
4.375000000000000000e-01,3.373376400632159927e-30,2.846953297996690114e-30,6.220329698628850041e-30
4.687500000000000000e-01,2.843826665403629860e-30,3.435984993670300111e-30,6.279811659073919811e-30
5.000000000000000000e-01,3.253741220100920111e-30,3.713786034985460010e-30,6.967527255086370311e-30
5.312500000000000000e-01,4.304347164289970061e-30,4.270869514609310341e-30,8.575216678899280401e-30
5.625000000000000000e-01,2.964750430478500041e-30,5.215123265648579658e-30,8.179873696127079348e-30
5.937500000000000000e-01,3.910372508559720193e-30,4.791886158241359845e-30,8.702258666801080038e-30
6.250000000000000000e-01,4.606743053629900157e-30,4.998904925467470066e-30,9.605647979097370224e-30
6.562500000000000000e-01,3.923208983076570183e-30,5.196156018466979812e-30,9.119365001543549995e-30
6.875000000000000000e-01,4.172455890056380302e-30,5.877880072593210039e-30,1.005033596264960015e-29
7.187500000000000000e-01,4.005265312321999801e-30,6.669387061020050543e-30,1.067465237334209939e-29
7.500000000000000000e-01,4.820173396806709961e-30,6.015276448767840189e-30,1.083544984557460060e-29
7.812500000000000000e-01,4.602965066091480027e-30,6.008439995599279915e-30,1.061140506169079988e-29
8.125000000000000000e-01,5.624201312843020180e-30,5.781724859470890079e-30,1.140592617231389975e-29
8.437500000000000000e-01,6.010107514312709930e-30,5.421639591824259863e-30,1.143174710613700062e-29
8.750000000000000000e-01,5.025379188186439825e-30,6.490942860653440629e-30,1.151632204883990007e-29
9.062500000000000000e-01,5.037004386940170286e-30,6.633250000279009468e-30,1.167025438721919937e-29
9.375000000000000000e-01,5.195639492126290271e-30,7.184812906811850241e-30,1.238045239893810058e-29
9.687500000000000000e-01,4.209890940009370071e-30,7.896521899968889450e-30,1.210641283997830016e-29
1.000000000000000000e+00,4.824985173823909775e-30,7.644632691686259889e-30,1.246961786551020049e-29
1.031250000000000000e+00,1.328104438249999918e-10,2.716183732744760007e-10,4.044288170994760183e-10
1.062500000000000000e+00,1.495810049218289964e-09,3.381580123645200020e-09,4.877390172863479644e-09
1.093750000000000000e+00,5.898982746144940348e-09,1.417401004305280033e-08,2.007299278919770098e-08
1.125000000000000000e+00,1.566443582375450014e-08,3.899889029972709702e-08,5.466332612348159716e-08
1.156250000000000000e+00,3.333782649605449713e-08,8.550991195700990268e-08,1.188477384530639961e-07
1.187500000000000000e+00,6.214294249096470537e-08,1.622524256160020068e-07,2.243953681069659975e-07
1.218750000000000000e+00,1.066835377445330062e-07,2.775980456884780143e-07,3.842815834330119998e-07
1.250000000000000000e+00,1.715162168873920040e-07,4.414190039085300021e-07,6.129352207959210267e-07
1.281250000000000000e+00,2.582070693246669770e-07,6.677828715384319514e-07,9.259899408630989813e-07
1.312500000000000000e+00,3.662563323065430045e-07,9.733573376804529103e-07,1.339613669987000044e-06
1.343750000000000000e+00,4.920475877976810463e-07,1.376598225167170103e-06,1.868645812964850091e-06
1.375000000000000000e+00,6.274575852333240227e-07,1.897463162463360090e-06,2.524920747696689830e-06
1.406250000000000000e+00,7.650683210881059901e-07,2.556527192623749942e-06,3.321595513711859850e-06
1.437500000000000000e+00,9.097396585923879722e-07,3.372226485862669939e-06,4.281966144455059817e-06
1.468750000000000000e+00,1.082105995256140034e-06,4.361589385963670040e-06,5.443695381219810286e-06
1.500000000000000000e+00,1.304486345672429896e-06,5.542011295009859932e-06,6.846497640682289617e-06
1.531250000000000000e+00,1.591446619111949953e-06,6.930649450501949814e-06,8.522096069613900826e-06
1.562500000000000000e+00,1.956592536685140030e-06,8.543934679114549945e-06,1.050052721579969972e-05
1.593750000000000000e+00,2.420983556770569853e-06,1.039750194042760068e-05,1.281848549719809938e-05
1.625000000000000000e+00,3.004040631667270173e-06,1.250516094642619959e-05,1.550920157809350153e-05
1.656250000000000000e+00,3.724417348479540195e-06,1.487649595073269930e-05,1.860091329921219883e-05
1.687500000000000000e+00,4.610718883399049670e-06,1.751835846450230065e-05,2.212907734790140030e-05
1.718750000000000000e+00,5.694687060241739759e-06,2.043659578469959933e-05,2.613128284494130012e-05
1.750000000000000000e+00,6.996820725302500219e-06,2.363628818675619914e-05,3.063310891205879761e-05
1.781250000000000000e+00,8.528403453971910255e-06,2.712152434859159839e-05,3.564992780256350018e-05
1.812500000000000000e+00,1.029259310422080022e-05,3.089640696334840019e-05,4.118900006756920210e-05
1.843750000000000000e+00,1.229402598183479974e-05,3.496334094681349678e-05,4.725736692864829821e-05
1.875000000000000000e+00,1.456769860069749975e-05,3.931957658042569819e-05,5.388727518112320302e-05
1.906250000000000000e+00,1.716893888477029947e-05,4.395761975802280107e-05,6.112655864279319541e-05
1.937500000000000000e+00,2.014391540885899850e-05,4.886718839681249870e-05,6.901110380567139556e-05
1.968750000000000000e+00,2.353240734476490099e-05,5.403651259550600153e-05,7.756891994027090590e-05
2.000000000000000000e+00,2.737759491783410079e-05,5.945278521831929983e-05,8.683038013615350565e-05
2.031250000000000000e+00,3.167018797438949903e-05,6.479255387138889693e-05,9.646274184577830109e-05
2.062500000000000000e+00,3.636426427553910112e-05,6.969248498874500185e-05,1.060567492642840013e-04
2.093750000000000000e+00,4.144084850007710106e-05,7.408775606226639348e-05,1.155286045623440028e-04
2.125000000000000000e+00,4.690179004714509973e-05,7.792448893110059754e-05,1.248262789782459954e-04
2.156250000000000000e+00,5.274537903883270057e-05,8.116877317251580410e-05,1.339141522113479965e-04
2.187500000000000000e+00,5.894109879751340052e-05,8.379766735550719752e-05,1.427387661530209911e-04
2.218750000000000000e+00,6.545539404013159474e-05,8.578824752022580469e-05,1.512436415603569929e-04
2.250000000000000000e+00,7.225345563851440027e-05,8.712773552385640150e-05,1.593811911623710051e-04
2.281250000000000000e+00,7.929063887758999968e-05,8.782594529841779676e-05,1.671165841760079997e-04
2.312500000000000000e+00,8.653138770656080073e-05,8.790672626475499541e-05,1.744381139713160130e-04
2.343750000000000000e+00,9.394060139980110540e-05,8.741152219362139969e-05,1.813521235934220037e-04
2.375000000000000000e+00,1.014615996082269986e-04,8.640653560926340191e-05,1.878681352174910103e-04
2.406250000000000000e+00,1.090176419712939987e-04,8.497164397956380390e-05,1.939892859508580058e-04
2.437500000000000000e+00,1.165128710297139982e-04,8.318581212618419746e-05,1.996986831558980060e-04
2.468750000000000000e+00,1.238232808706029903e-04,8.113089538064339860e-05,2.049541762512459959e-04
2.500000000000000000e+00,1.308251110536990010e-04,7.889545980812119380e-05,2.097205708618209944e-04
2.531250000000000000e+00,1.374346289518180077e-04,7.656368233097910424e-05,2.139983112827970036e-04
2.562500000000000000e+00,1.435888243767650073e-04,7.421846899282900163e-05,2.178072933695940089e-04
2.593750000000000000e+00,1.492084282577879953e-04,7.194783003382740382e-05,2.211562582916160090e-04
2.625000000000000000e+00,1.542165413324260036e-04,6.984025609693120034e-05,2.240567974293569871e-04
2.656250000000000000e+00,1.585509163076460025e-04,6.797714095643110079e-05,2.265280572640770084e-04
2.687500000000000000e+00,1.621484132822989879e-04,6.644015110487789893e-05,2.285885643871769953e-04
2.718750000000000000e+00,1.649483571644479944e-04,6.531643297022009752e-05,2.302647901346679970e-04
2.750000000000000000e+00,1.669047614234330120e-04,6.468970453372289628e-05,2.315944659571560031e-04
2.781250000000000000e+00,1.679836759987109955e-04,6.463540108841860207e-05,2.326190770871289877e-04
2.812500000000000000e+00,1.681608567668980037e-04,6.522012625385530029e-05,2.333809830207530058e-04
2.843750000000000000e+00,1.674209012687209969e-04,6.649906670597950024e-05,2.339199679747010121e-04
2.875000000000000000e+00,1.657595563526380008e-04,6.850961944653740352e-05,2.342691757991760006e-04
2.906250000000000000e+00,1.631861571946959866e-04,7.127591155815030382e-05,2.344620687528470087e-04
2.937500000000000000e+00,1.597220676252260026e-04,7.481742088177659991e-05,2.345394885070019926e-04
2.968750000000000000e+00,1.553977764877120088e-04,7.914989364910240141e-05,2.345476701368140037e-04
3.000000000000000000e+00,1.502513412107760052e-04,8.428275843090940152e-05,2.345340996416849866e-04
3.031250000000000000e+00,1.443311041053210004e-04,9.019597020723129938e-05,2.345270743125519881e-04
3.062500000000000000e+00,1.377002643538930099e-04,9.681926736005020534e-05,2.345195317139439877e-04
3.093750000000000000e+00,1.304438606049409871e-04,1.040678672859309976e-04,2.345117278908719982e-04
3.125000000000000000e+00,1.226704704773109891e-04,1.118331364644910048e-04,2.345036069418019939e-04
3.156250000000000000e+00,1.145018559671059992e-04,1.199929561861060007e-04,2.344948121532119999e-04
3.187500000000000000e+00,1.060728943779969932e-04,1.284112260799589946e-04,2.344841204579560013e-04
3.218750000000000000e+00,9.753764721634910248e-05,1.369321994172590013e-04,2.344698466336080089e-04
3.250000000000000000e+00,8.904969278592050300e-05,1.454025652148860045e-04,2.344522580008070089e-04
3.281250000000000000e+00,8.074136025829349822e-05,1.536930997213609910e-04,2.344344599796540014e-04
3.312500000000000000e+00,7.273265420813580546e-05,1.616871199594850119e-04,2.344197741676209935e-04
3.343750000000000000e+00,6.514711650287530436e-05,1.692617900565279894e-04,2.344089065594030092e-04
3.375000000000000000e+00,5.810356390251810062e-05,1.762956078444139949e-04,2.343991717469319871e-04
3.406250000000000000e+00,5.171070789443620280e-05,1.826764524724119930e-04,2.343871603668489954e-04
3.437500000000000000e+00,4.607546650798960230e-05,1.882972311328310038e-04,2.343726976408200030e-04
3.468750000000000000e+00,4.129436939780160105e-05,1.930647201853269901e-04,2.343590895831290113e-04
3.500000000000000000e+00,3.744373685486939839e-05,1.969057816903589935e-04,2.343495185452289882e-04
3.531250000000000000e+00,3.459380229357230166e-05,1.997510582326140084e-04,2.343448605261859983e-04
3.562500000000000000e+00,3.281797227406759988e-05,2.015263352360400129e-04,2.343443075101069961e-04
3.593750000000000000e+00,3.216943473680259724e-05,2.021763558792499891e-04,2.343457906160529929e-04
3.625000000000000000e+00,3.266699496240410089e-05,2.016794909607899991e-04,2.343464859231940119e-04
3.656250000000000000e+00,3.430519219231079698e-05,2.000393715858960050e-04,2.343445637782069985e-04
3.687500000000000000e+00,3.705199807283789950e-05,1.972894721342449904e-04,2.343414702070820089e-04
3.718750000000000000e+00,4.084660163105529945e-05,1.934955080373040013e-04,2.343421096683599920e-04
3.750000000000000000e+00,4.562735656350950099e-05,1.887227066399980080e-04,2.343500632035079969e-04
3.781250000000000000e+00,5.135027159204410305e-05,1.830126856048959916e-04,2.343629571969400133e-04
3.812500000000000000e+00,5.796124212275059664e-05,1.764139653850920093e-04,2.343752075078430125e-04
3.843750000000000000e+00,6.537645821154790672e-05,1.690072434989450096e-04,2.343837017104929976e-04
3.875000000000000000e+00,7.349515958517749750e-05,1.608939628664570094e-04,2.343891224516340055e-04
3.906250000000000000e+00,8.220097424832459841e-05,1.521934036486369875e-04,2.343943778969620061e-04
3.937500000000000000e+00,9.135975669150489639e-05,1.430419839638129905e-04,2.344017406553179953e-04
3.968750000000000000e+00,1.008425643809850018e-04,1.335687724501820035e-04,2.344113368311670053e-04
4.000000000000000000e+00,1.105373700320089967e-04,1.238843460693280017e-04,2.344217161013360091e-04
4.031250000000000000e+00,1.203269127258649936e-04,1.141038999184720051e-04,2.344308126443360094e-04
4.062500000000000000e+00,1.300862829995700005e-04,1.043508913564649993e-04,2.344371743560349998e-04
4.093750000000000000e+00,1.397031270949640025e-04,9.473787361041379796e-05,2.344410007053780037e-04
4.125000000000000000e+00,1.490720042797770114e-04,8.537198924180200595e-05,2.344439935215790038e-04
4.156250000000000000e+00,1.580901809870479931e-04,7.635772454199959958e-05,2.344479055290469964e-04
4.187500000000000000e+00,1.666780497743800037e-04,6.777516064720589975e-05,2.344532104215849954e-04
4.218750000000000000e+00,1.747736882595319968e-04,5.968482399347670164e-05,2.344585122530089966e-04
4.250000000000000000e+00,1.823015714341070116e-04,5.216056203363230310e-05,2.344621334677400126e-04
4.281250000000000000e+00,1.891764010608569893e-04,4.528761143340710114e-05,2.344640124942639888e-04
4.312500000000000000e+00,1.953241510113119914e-04,3.914113018501170013e-05,2.344652811963240100e-04
4.343750000000000000e+00,2.006716084265659956e-04,3.379516393357490323e-05,2.344667723601410005e-04
4.375000000000000000e+00,2.051495293448939920e-04,2.931892609847949879e-05,2.344684554433730029e-04
4.406250000000000000e+00,2.087172735806099900e-04,2.575266606286890150e-05,2.344699396434789999e-04
4.437500000000000000e+00,2.113528085524500014e-04,2.311821779279320079e-05,2.344710263452430023e-04
4.468750000000000000e+00,2.130301911867729951e-04,2.144159308837880008e-05,2.344717842751519951e-04
4.500000000000000000e+00,2.137328293072080084e-04,2.073955826500369914e-05,2.344723875722110062e-04
4.531250000000000000e+00,2.134612546149800005e-04,2.101167543726829989e-05,2.344729300522479989e-04
4.562500000000000000e+00,2.122119232066970080e-04,2.226142531839759954e-05,2.344733485250950040e-04
4.593750000000000000e+00,2.099855096813049900e-04,2.448800713366849994e-05,2.344735168149729952e-04
4.625000000000000000e+00,2.068104188028350022e-04,2.766293777772339918e-05,2.344733565805580118e-04
4.656250000000000000e+00,2.027355378797450057e-04,3.173722388904810017e-05,2.344727617687930111e-04
4.687500000000000000e+00,1.978232110131069915e-04,3.664832709636889671e-05,2.344715381094759899e-04
4.718750000000000000e+00,1.921641923612799931e-04,4.230534210294779949e-05,2.344695344642280094e-04
4.750000000000000000e+00,1.858661304765510034e-04,4.860087387814869948e-05,2.344670043547000078e-04
4.781250000000000000e+00,1.790280519111770113e-04,5.543657193835219724e-05,2.344646238495290121e-04
4.812500000000000000e+00,1.717525300269319899e-04,6.271023025545320064e-05,2.344627602823849872e-04
4.843750000000000000e+00,1.641579798506249889e-04,7.030274205105160597e-05,2.344607219016759986e-04
4.875000000000000000e+00,1.563607880286220118e-04,7.809671090161930240e-05,2.344574989302409889e-04
4.906250000000000000e+00,1.484687174866230000e-04,8.598429090463890112e-05,2.344530083912619960e-04
4.937500000000000000e+00,1.405930412481170102e-04,9.385465060486029604e-05,2.344476918529779974e-04
4.968750000000000000e+00,1.328383068610489994e-04,1.016040409519270013e-04,2.344423478129760007e-04
5.000000000000000000e+00,1.252933370910449997e-04,1.091447484563300049e-04,2.344380855473749911e-04
5.031250000000000000e+00,1.180509616512650037e-04,1.163847925326420005e-04,2.344357541839069907e-04
5.062500000000000000e+00,1.112151223935540031e-04,1.232192284232810095e-04,2.344343508168339962e-04
5.093750000000000000e+00,1.048824378936640000e-04,1.295487039494389969e-04,2.344311418431029969e-04
5.125000000000000000e+00,9.913864106154099442e-05,1.352863641117480007e-04,2.344250051732890087e-04
5.156250000000000000e+00,9.406195939690780382e-05,1.403557985529279867e-04,2.344177579498360074e-04
5.187500000000000000e+00,8.971222792132890257e-05,1.447003282240010046e-04,2.344125561453299885e-04
5.218750000000000000e+00,8.613677074696539945e-05,1.482743337557819875e-04,2.344111045027479968e-04
5.250000000000000000e+00,8.339006158028829921e-05,1.510222066851400096e-04,2.344122682654290000e-04
5.281250000000000000e+00,8.152741183900039643e-05,1.528858147191780104e-04,2.344132265581790032e-04
5.312500000000000000e+00,8.058705429590329664e-05,1.538251554700560035e-04,2.344122097659600049e-04
5.343750000000000000e+00,8.059462108294170328e-05,1.538156769283369966e-04,2.344102980112790116e-04
5.375000000000000000e+00,8.157005058378620347e-05,1.528397339006789895e-04,2.344097844844660061e-04
5.406250000000000000e+00,8.352181017898599458e-05,1.508904516387979888e-04,2.344122618177840105e-04
5.437500000000000000e+00,8.644766933922340467e-05,1.479700958823610053e-04,2.344177652215839898e-04
5.468750000000000000e+00,9.033560907649850077e-05,1.440899180932550072e-04,2.344255271697529930e-04
5.500000000000000000e+00,9.515168221484410303e-05,1.392824609078200065e-04,2.344341431226640011e-04
5.531250000000000000e+00,1.008337766496120012e-04,1.336076996155359921e-04,2.344414762651470040e-04
5.562500000000000000e+00,1.072968923381629937e-04,1.271498232364720051e-04,2.344467155746349988e-04
5.593750000000000000e+00,1.144393751745299994e-04,1.200128753600350023e-04,2.344522505345650017e-04
5.625000000000000000e+00,1.221527979760449883e-04,1.123083168630020057e-04,2.344611148390470076e-04
5.656250000000000000e+00,1.303344413435840096e-04,1.041385560804720050e-04,2.344729974240560011e-04
5.687500000000000000e+00,1.388851915028539892e-04,9.560005043472060153e-05,2.344852419375739944e-04
5.718750000000000000e+00,1.476974769234700011e-04,8.679842954715650237e-05,2.344959064706260020e-04
5.750000000000000000e+00,1.566507313321570101e-04,7.785422325772490594e-05,2.345049545898820109e-04
5.781250000000000000e+00,1.656134838545349989e-04,6.889995667132690666e-05,2.345134405258619869e-04
5.812500000000000000e+00,1.744514352447840079e-04,6.007084613481560031e-05,2.345222813795999877e-04
5.843750000000000000e+00,1.830377755532569940e-04,5.149393283265000181e-05,2.345317083859069891e-04
5.875000000000000000e+00,1.912523742437940131e-04,4.328888351890659841e-05,2.345412577626999949e-04
5.906250000000000000e+00,1.989738301351300098e-04,3.557624933489500171e-05,2.345500794700249979e-04
5.937500000000000000e+00,2.060841230443800107e-04,2.847363231050629881e-05,2.345577553548859910e-04
5.968750000000000000e+00,2.124757385152860085e-04,2.208850706208600003e-05,2.345642455773720085e-04
6.000000000000000000e+00,2.180498816633720017e-04,1.651989464584569968e-05,2.345697763092180097e-04
6.031250000000000000e+00,2.227234458381269981e-04,1.185142108606439926e-05,2.345748669241909975e-04
6.062500000000000000e+00,2.264350211644810119e-04,8.144701909477679324e-06,2.345797230739590030e-04
6.093750000000000000e+00,2.291318392084379970e-04,5.452249910784060355e-06,2.345840891192219871e-04
6.125000000000000000e+00,2.307609952644279938e-04,3.826648933573839700e-06,2.345876441980010094e-04
6.156250000000000000e+00,2.312852722130399972e-04,3.305019319566299973e-06,2.345902915326059871e-04
6.187500000000000000e+00,2.306879961744840032e-04,3.903955455637710039e-06,2.345919516301210085e-04
6.218750000000000000e+00,2.289629370523669962e-04,5.629546238522999931e-06,2.345924832908899936e-04
6.250000000000000000e+00,2.261269474606559886e-04,8.464865378121809721e-06,2.345918128387780067e-04
6.281250000000000000e+00,2.222290992907209931e-04,1.236088395267240007e-05,2.345899832433930086e-04
6.312500000000000000e+00,2.173300397812409992e-04,1.725703825031109885e-05,2.345870780315530027e-04
6.343750000000000000e+00,2.114934957629930115e-04,2.308972752228840019e-05,2.345832232852819877e-04
6.375000000000000000e+00,2.048059842500720036e-04,2.977248858139410151e-05,2.345784728314660001e-04
6.406250000000000000e+00,1.973715578216719965e-04,3.720115825063430195e-05,2.345727160723060003e-04
6.437500000000000000e+00,1.892915782246289993e-04,4.527441779613179782e-05,2.345659960207609868e-04
6.468750000000000000e+00,1.806750285192190101e-04,5.388361303951190077e-05,2.345586415587309990e-04
6.500000000000000000e+00,1.716442372153550099e-04,6.290648818717780016e-05,2.345507254025329998e-04
6.531250000000000000e+00,1.623149345615969926e-04,7.222700630059559568e-05,2.345419408621920055e-04
6.562500000000000000e+00,1.527966105820659920e-04,8.173544527382299704e-05,2.345320558558890026e-04
6.593750000000000000e+00,1.432110572353540107e-04,9.131033665899369704e-05,2.345213938943480059e-04
6.625000000000000000e+00,1.336812052612849889e-04,1.008298815478850030e-04,2.345110868091700054e-04
6.656250000000000000e+00,1.243193158440809919e-04,1.101827981299549993e-04,2.345021139740350018e-04
6.687500000000000000e+00,1.152440357513380030e-04,1.192502586959430023e-04,2.344942944472810052e-04
6.718750000000000000e+00,1.065774972243110067e-04,1.279088762078100117e-04,2.344863734321210049e-04
6.750000000000000000e+00,9.842076524436979361e-05,1.360567886184640019e-04,2.344775538628340124e-04
6.781250000000000000e+00,9.085732744599820071e-05,1.436114217561260131e-04,2.344687492021249999e-04
6.812500000000000000e+00,8.397510219240969412e-05,1.504862805731489923e-04,2.344613827655590117e-04
6.843750000000000000e+00,7.786193434501790568e-05,1.565935801893650131e-04,2.344555145343829865e-04
6.875000000000000000e+00,7.259715466083689519e-05,1.618531789725060016e-04,2.344503336333429917e-04
6.906250000000000000e+00,6.826309580733280443e-05,1.661830677629979897e-04,2.344461635703309974e-04
6.937500000000000000e+00,6.493890528504669491e-05,1.695039849323350112e-04,2.344428902173820042e-04
6.968750000000000000e+00,6.267929852156100070e-05,1.717603424761150082e-04,2.344396409976759953e-04
7.000000000000000000e+00,6.151479427692639666e-05,1.729220905391609892e-04,2.344368848160869928e-04
7.031250000000000000e+00,6.146294435312860257e-05,1.729730563041270090e-04,2.344360006572549881e-04
7.062500000000000000e+00,6.251986692986080045e-05,1.719181297039080038e-04,2.344379966337689939e-04
7.093750000000000000e+00,6.465578250983630292e-05,1.697869775626929887e-04,2.344427600725289935e-04
7.125000000000000000e+00,6.783035556132580393e-05,1.666183991771730017e-04,2.344487547384989953e-04
7.156250000000000000e+00,7.199052284332179926e-05,1.624640609903089895e-04,2.344545838336300027e-04
7.187500000000000000e+00,7.705492335709249825e-05,1.574051466495359950e-04,2.344600700066289947e-04
7.218750000000000000e+00,8.292078783645640439e-05,1.515447430849070133e-04,2.344655309213640004e-04
7.250000000000000000e+00,8.948060781050879602e-05,1.449908989080019950e-04,2.344715067185109943e-04
7.281250000000000000e+00,9.661710629174870464e-05,1.378606432403440033e-04,2.344777495320919897e-04
7.312500000000000000e+00,1.041968245251350067e-04,1.302864652672500124e-04,2.344832897923850056e-04
7.343750000000000000e+00,1.120841630193889963e-04,1.224036585258440034e-04,2.344878215452339890e-04
7.375000000000000000e+00,1.201452817622080028e-04,1.143465431569839954e-04,2.344918249191920117e-04
7.406250000000000000e+00,1.282389455461310042e-04,1.062566243443659956e-04,2.344955698904980027e-04
7.437500000000000000e+00,1.362236706945409886e-04,9.827537222917610165e-05,2.344990429237180118e-04
7.468750000000000000e+00,1.439754768325350077e-04,9.052703312322410282e-05,2.345025099557590021e-04
7.500000000000000000e+00,1.513844968756509883e-04,8.312172376482280622e-05,2.345062206404740113e-04
7.531250000000000000e+00,1.583468062355660117e-04,7.616312724348470609e-05,2.345099334790509888e-04
7.562500000000000000e+00,1.647760515396139895e-04,6.973712896337830639e-05,2.345131805029930007e-04
7.593750000000000000e+00,1.706029648340549941e-04,6.391286546389740076e-05,2.345158302979530047e-04
7.625000000000000000e+00,1.757563003525160000e-04,5.876171203439860057e-05,2.345180123869150003e-04
7.656250000000000000e+00,1.801618705486629946e-04,5.435793231136840098e-05,2.345198028600309890e-04
7.687500000000000000e+00,1.837581765593150043e-04,5.076300523879069906e-05,2.345211817981059880e-04
7.718750000000000000e+00,1.864901833371450108e-04,4.803199761401499867e-05,2.345221809511600095e-04
7.750000000000000000e+00,1.882982228303050080e-04,4.622460100367459896e-05,2.345228238339790107e-04
7.781250000000000000e+00,1.891357380989560028e-04,4.538727363531550128e-05,2.345230117342709890e-04
7.812500000000000000e+00,1.889789937286099979e-04,4.554365512775530205e-05,2.345226488563649883e-04
7.843750000000000000e+00,1.878125409266199943e-04,4.670916560165160297e-05,2.345217065282709874e-04
7.875000000000000000e+00,1.856291173480570063e-04,4.889112548900439759e-05,2.345202428370610041e-04
7.906250000000000000e+00,1.824460057454620025e-04,5.207236099284890031e-05,2.345183667383109909e-04
7.937500000000000000e+00,1.782949780448069921e-04,5.622124545276330101e-05,2.345162234975709979e-04
7.968750000000000000e+00,1.732068180931540060e-04,6.130704559152499534e-05,2.345138636846790013e-04
8.000000000000000000e+00,1.672277214704019925e-04,6.728323858470520069e-05,2.345109600551080063e-04
8.031250000000000000e+00,1.604269313107469983e-04,7.408012719115049740e-05,2.345070585018969942e-04
8.062500000000000000e+00,1.528797521842830103e-04,8.162258696875659806e-05,2.345023391530400014e-04
8.093750000000000000e+00,1.446688025538239936e-04,8.982848250599720103e-05,2.344972850598210049e-04
8.125000000000000000e+00,1.359053867936739881e-04,9.858633270528089514e-05,2.344917194989549916e-04
8.156250000000000000e+00,1.267190096551560057e-04,1.077655823294649992e-04,2.344845919846219942e-04
8.187500000000000000e+00,1.172326207152330022e-04,1.172428709732129990e-04,2.344754916884460012e-04
8.218750000000000000e+00,1.075677907363860054e-04,1.268979205582740062e-04,2.344657112946610009e-04
8.250000000000000000e+00,9.785323623835809901e-05,1.366032162386970124e-04,2.344564524770550030e-04
8.281250000000000000e+00,8.821212099500939647e-05,1.462354805782189961e-04,2.344476015732289888e-04
8.312500000000000000e+00,7.875690654707059586e-05,1.556816509934589980e-04,2.344385575405289975e-04
8.343750000000000000e+00,6.960127889926150059e-05,1.648276298635279922e-04,2.344289087627889913e-04
8.375000000000000000e+00,6.085071939105809856e-05,1.735682358117290056e-04,2.344189552027870025e-04
8.406250000000000000e+00,5.258875043735490178e-05,1.818205352538750129e-04,2.344092856912299893e-04
8.437500000000000000e+00,4.489236550628900241e-05,1.895075695136810064e-04,2.343999350199699953e-04
8.468750000000000000e+00,3.784575534043439960e-05,1.965459366064539976e-04,2.343916919468879974e-04
8.500000000000000000e+00,3.153069188351259789e-05,2.028554237547999892e-04,2.343861156383130005e-04
8.531250000000000000e+00,2.602907424262669925e-05,2.083541777883049972e-04,2.343832520309319946e-04
8.562500000000000000e+00,2.143615743487069843e-05,2.129451230838279893e-04,2.343812805186990130e-04
8.593750000000000000e+00,1.784229038853120031e-05,2.165358280040180104e-04,2.343781183925490040e-04
8.625000000000000000e+00,1.530601844032229990e-05,2.190681206559760114e-04,2.343741390962980132e-04
8.656250000000000000e+00,1.386325167185549949e-05,2.205092569621550037e-04,2.343725086340099899e-04
8.687500000000000000e+00,1.354157413631590037e-05,2.208332887024040019e-04,2.343748628387199904e-04
8.718750000000000000e+00,1.434936559671729918e-05,2.200302707084710128e-04,2.343796363051890133e-04
8.750000000000000000e+00,1.627286256373450157e-05,2.181115901854149971e-04,2.343844527491489871e-04
8.781250000000000000e+00,1.928570844489839998e-05,2.151031802863430007e-04,2.343888887312420071e-04
8.812500000000000000e+00,2.333856101459910119e-05,2.110552149750379925e-04,2.343937759896369988e-04
8.843750000000000000e+00,2.834656426035049985e-05,2.060532716642949963e-04,2.343998359246450048e-04
8.875000000000000000e+00,3.420743221354269944e-05,2.002001282463969963e-04,2.344075604599399939e-04
8.906250000000000000e+00,4.081385086607229861e-05,1.936034548197049926e-04,2.344173056857770134e-04
8.937500000000000000e+00,4.804258766538620066e-05,1.863866970798189985e-04,2.344292847452050094e-04
8.968750000000000000e+00,5.575932643441189676e-05,1.786833934356639952e-04,2.344427198700760003e-04
9.000000000000000000e+00,6.383790906663520655e-05,1.706180657565929996e-04,2.344559748232280028e-04
9.031250000000000000e+00,7.215163202895969363e-05,1.623163386284649996e-04,2.344679706574249913e-04
9.062500000000000000e+00,8.056052431256580429e-05,1.539185501765649906e-04,2.344790744891300089e-04
9.093750000000000000e+00,8.893462568050389369e-05,1.455556043418919983e-04,2.344902300223960004e-04
9.125000000000000000e+00,9.716945192360860637e-05,1.373319972712650026e-04,2.345014491948740020e-04
9.156250000000000000e+00,1.051681569487560004e-04,1.293435076959020000e-04,2.345116646446579868e-04
9.187500000000000000e+00,1.128370662307589997e-04,1.216830460901890048e-04,2.345201123209480045e-04
9.218750000000000000e+00,1.201009109917540029e-04,1.144266274429239978e-04,2.345275384346769978e-04
9.250000000000000000e+00,1.268907528795709964e-04,1.076442604661469974e-04,2.345350133457179938e-04
9.281250000000000000e+00,1.331261792692090007e-04,1.014163714287230031e-04,2.345425506979319902e-04
9.312500000000000000e+00,1.387279918823270070e-04,9.582138745591120283e-05,2.345493793382380065e-04
9.343750000000000000e+00,1.436259848800440096e-04,9.092902714789639462e-05,2.345550120279400112e-04
9.375000000000000000e+00,1.477455990257219996e-04,8.681397032401110588e-05,2.345595693497330107e-04
9.406250000000000000e+00,1.510161742079569984e-04,8.354704680580180660e-05,2.345632210137589947e-04
9.437500000000000000e+00,1.533910075441380122e-04,8.117503277167459645e-05,2.345660403158129881e-04
9.468750000000000000e+00,1.548335892410769923e-04,7.973452168939420463e-05,2.345681109304719966e-04
9.500000000000000000e+00,1.553008672014310066e-04,7.926871852940520560e-05,2.345695857308359954e-04
9.531250000000000000e+00,1.547573610944630014e-04,7.981316689880619338e-05,2.345705279932690050e-04
9.562500000000000000e+00,1.531879925925169912e-04,8.138294549011759629e-05,2.345709380826350077e-04
9.593750000000000000e+00,1.505902418124420114e-04,8.398058644262619619e-05,2.345708282550679907e-04
9.625000000000000000e+00,1.469792348946969991e-04,8.759091376511630024e-05,2.345701486598140040e-04
9.656250000000000000e+00,1.424029716867170059e-04,9.216579077965430578e-05,2.345687624663719893e-04
9.687500000000000000e+00,1.369356054989610046e-04,9.763099200328310544e-05,2.345665975022439881e-04
9.718750000000000000e+00,1.306629673323180104e-04,1.039008527665300028e-04,2.345638200988489890e-04
9.750000000000000000e+00,1.236867256354230000e-04,1.108738558450529969e-04,2.345605814804759969e-04
9.781250000000000000e+00,1.161302447168400008e-04,1.184266150242719966e-04,2.345568597411120109e-04
9.812500000000000000e+00,1.081241879692909944e-04,1.264285323071079954e-04,2.345527202763990034e-04
9.843750000000000000e+00,9.979725086564309865e-05,1.347512389082669874e-04,2.345484897739099912e-04
9.875000000000000000e+00,9.128089608873570470e-05,1.432635201856899876e-04,2.345444162744250011e-04
9.906250000000000000e+00,8.270339320955650598e-05,1.518368720304540055e-04,2.345402652400100101e-04
9.937500000000000000e+00,7.417714554378670359e-05,1.603585341868570056e-04,2.345356797306429909e-04
9.968750000000000000e+00,6.580447056904080091e-05,1.687257619932259990e-04,2.345302325622669896e-04
1.000000000000000000e+01,5.768934335907929703e-05,1.768340578751180091e-04,2.345234012341980109e-04


==> figures/examples_convergence_qualitative_energy_AceFEM.csv <==
time,internal,kinetic,total
1.562500000000000000e-02,2.171941517283528340e-23,1.929968079779775782e-23,4.101909597063303828e-23
4.687500000000000000e-02,8.498069443459517924e-24,1.164592031803314938e-23,2.014398976149266877e-23
7.812500000000000000e-02,2.233621901725881904e-23,2.672247761982634892e-23,4.905869663708516503e-23
1.093750000000000000e-01,1.024418910335317590e-23,2.394515998162926597e-23,3.418934908498244481e-23
1.406250000000000000e-01,2.972916775938079002e-23,7.240204984260630028e-23,1.021312176019870903e-22
1.718750000000000000e-01,4.119624811001202620e-23,1.025963562873874613e-22,1.437926043973994816e-22
2.031250000000000000e-01,8.584976621676801263e-23,2.336450589761425086e-22,3.194948251929105213e-22
2.343750000000000000e-01,1.970463214728227659e-22,4.326207271799031168e-22,6.296670486527259297e-22
2.656250000000000000e-01,6.796395450422879735e-22,1.074690065258215322e-21,1.754329610300503295e-21
2.968750000000000000e-01,1.142282198074184836e-21,1.988408914694749775e-21,3.130691112768934612e-21
3.281250000000000000e-01,2.797721157736403043e-21,5.643533451816917243e-21,8.441254609553319910e-21
3.593750000000000000e-01,4.571356327770072175e-21,1.322034376498791566e-20,1.779170009275798633e-20
3.906250000000000000e-01,8.728034285630286736e-21,3.415000062476533264e-20,4.287803491039561938e-20
4.218750000000000000e-01,2.052988991161679193e-20,7.479931710080783600e-20,9.532920701242462191e-20
4.531250000000000000e-01,6.583081041142280184e-20,1.569419183858443646e-19,2.227727287972671785e-19
4.843750000000000000e-01,2.244721013253998195e-19,2.887617301016239871e-19,5.132338314270238066e-19
5.156250000000000000e-01,6.807665044109575957e-19,4.983941502300367971e-19,1.179160654640994393e-18
5.468750000000000000e-01,1.794127115155532436e-18,9.404798475168057106e-19,2.734606962672338147e-18
5.781250000000000000e-01,3.994765780057508586e-18,2.355657250058318877e-18,6.350423030115827463e-18
6.093750000000000000e-01,7.608767178207610312e-18,7.178164159636038954e-18,1.478693133784364927e-17
6.406250000000000000e-01,1.372271214708646429e-17,2.096018459846799348e-17,3.468289674555445778e-17
6.718750000000000000e-01,2.624734795497943564e-17,5.573108398222108674e-17,8.197843193720052546e-17
7.031250000000000000e-01,5.310181564654388601e-17,1.429239398204252998e-16,1.960257554669691981e-16
7.343750000000000000e-01,1.261989129265383814e-16,3.493876798966009119e-16,4.755865928231392440e-16
7.656250000000000000e-01,4.791521990314855926e-16,6.981883858415752594e-16,1.177340584873060852e-15
7.968750000000000000e-01,1.899291495429615888e-15,1.090390344290878231e-15,2.989681839720494120e-15
8.281250000000000000e-01,4.879227395722691136e-15,2.949722072307365450e-15,7.828949468030056191e-15
8.593750000000000000e-01,6.578799266197564677e-15,1.468638762220519640e-14,2.126518688840275950e-14
8.906250000000000000e-01,1.251068238076203841e-14,4.773477553502949216e-14,6.024545791579152741e-14
9.218750000000000000e-01,9.472841269084837026e-14,8.474081704175486056e-14,1.794692297326032308e-13
9.531250000000000000e-01,3.666285522977041220e-13,2.064440580902128869e-13,5.730726103879169837e-13
9.843750000000000000e-01,7.576004508660199132e-13,1.317554164018938021e-12,2.075154614884957934e-12
1.015625000000000000e+00,3.115523477974884899e-11,5.381224190637754759e-11,8.496747668612639658e-11
1.046875000000000000e+00,6.614653856741375261e-10,1.359738736874210892e-09,2.021204122548348418e-09
1.078125000000000000e+00,3.343029501598995576e-09,7.760811832102747595e-09,1.110384133370174234e-08
1.109375000000000000e+00,1.018784520984534710e-08,2.487907196398004676e-08,3.506691717382539717e-08
1.140625000000000000e+00,2.386537146709009979e-08,5.975810885190848825e-08,8.362348031899859135e-08
1.171875000000000000e+00,4.654371280375044766e-08,1.207724900325334189e-07,1.673162028362838666e-07
1.203125000000000000e+00,8.205539510069341668e-08,2.158319503951401028e-07,2.978873454958335328e-07
1.234375000000000000e+00,1.366963539202546892e-07,3.538539170855948267e-07,4.905502710058495424e-07
1.265625000000000000e+00,2.154301179086483390e-07,5.470997282005853310e-07,7.625298461092336436e-07
1.296875000000000000e+00,3.173453109910187545e-07,8.106278877387809304e-07,1.127973198729799791e-06
1.328125000000000000e+00,4.350287692335696328e-07,1.162126846129712758e-06,1.597155615363282443e-06
1.359375000000000000e+00,5.591080994751917514e-07,1.622191393628999381e-06,2.181299493104191344e-06
1.390625000000000000e+00,6.858151913483774598e-07,2.211390863375401731e-06,2.897206054723779191e-06
1.421875000000000000e+00,8.214795852497095990e-07,2.948066650967043677e-06,3.769546236216753276e-06
1.453125000000000000e+00,9.806682262479573839e-07,3.849811994877258538e-06,4.830480221125215922e-06
1.484375000000000000e+00,1.181006548330656712e-06,4.934058609694094374e-06,6.115065158024751298e-06
1.515625000000000000e+00,1.437906953144958626e-06,6.217516454675750973e-06,7.655423407820710022e-06
1.546875000000000000e+00,1.763256381576842118e-06,7.717553025809675173e-06,9.480809407386517080e-06
1.578125000000000000e+00,2.171364407674762362e-06,9.451452514708208019e-06,1.162281692238297080e-05
1.609375000000000000e+00,2.685787225507579739e-06,1.143355417314762153e-05,1.411934139865520042e-05
1.640625000000000000e+00,3.337150957593393033e-06,1.367419780792629201e-05,1.701134876551968589e-05
1.671875000000000000e+00,4.154977570730170967e-06,1.618175711154468176e-05,2.033673468227485188e-05
1.703125000000000000e+00,5.160197171626103208e-06,1.896153238512713002e-05,2.412172955675323408e-05
1.734375000000000000e+00,6.362963281468759891e-06,2.201958582157333984e-05,2.838254910304209889e-05
1.765625000000000000e+00,7.766913512483448301e-06,2.536107524879415115e-05,3.312798876127760284e-05
1.796875000000000000e+00,9.383558763413700054e-06,2.899410106123698232e-05,3.837765982465068238e-05
1.828125000000000000e+00,1.123777160555145193e-05,3.291759935271118233e-05,4.415537095826263596e-05
1.859375000000000000e+00,1.336773873644169787e-05,3.713590147068357179e-05,5.050364020712526966e-05
1.890625000000000000e+00,1.581177221140473951e-05,4.163413091261313533e-05,5.744590312401787484e-05
1.921875000000000000e+00,1.860973238675956690e-05,4.641662275121203907e-05,6.502635513797161274e-05
1.953125000000000000e+00,2.179160734965727655e-05,5.144933569136006659e-05,7.324094304101734314e-05
1.984375000000000000e+00,2.539967621572544211e-05,5.675735348804081216e-05,8.215702970376625427e-05
2.015625000000000000e+00,2.946217428575497694e-05,6.218401171255967335e-05,9.164618599831464690e-05
2.046875000000000000e+00,3.395653860970303294e-05,6.731248130744854944e-05,1.012690199171515824e-04
2.078125000000000000e+00,3.887119160719252248e-05,7.196396068043154259e-05,1.108351522876240718e-04
2.109375000000000000e+00,4.418739538630129111e-05,7.608282921810290871e-05,1.202702246044042066e-04
2.140625000000000000e+00,4.987071661313289026e-05,7.962833429672531548e-05,1.294990509098582125e-04
2.171875000000000000e+00,5.589308363262345875e-05,8.256991740616042652e-05,1.384630010387838785e-04
2.203125000000000000e+00,6.223605492657135303e-05,8.488149789882078102e-05,1.471175528253921205e-04
2.234375000000000000e+00,6.887271982187995905e-05,8.654505695544457099e-05,1.554177767773245165e-04
2.265625000000000000e+00,7.577263664240690272e-05,8.755669889538587316e-05,1.633293355377927894e-04
2.296875000000000000e+00,8.291431600441714509e-05,8.793084497051373099e-05,1.708451609749308761e-04
2.328125000000000000e+00,9.026834400261714688e-05,8.770509710815707464e-05,1.779734411107742080e-04
2.359375000000000000e+00,9.777574604927837670e-05,8.693918510395565733e-05,1.847149311532340476e-04
2.390625000000000000e+00,1.053513566390275834e-04,8.570535966554199852e-05,1.910567163045695819e-04
2.421875000000000000e+00,1.128951944873954360e-04,8.408162405389925137e-05,1.969768185412946874e-04
2.453125000000000000e+00,1.203001934654493595e-04,8.215022662834150461e-05,2.024504200937908777e-04
2.484375000000000000e+00,1.274637551444537996e-04,7.999455552420392892e-05,2.074583106686577285e-04
2.515625000000000000e+00,1.342941427012116857e-04,7.769861222519033070e-05,2.119927549264020300e-04
2.546875000000000000e+00,1.407042675268092315e-04,7.534950863981066272e-05,2.160537761666198942e-04
2.578125000000000000e+00,1.466081408206119290e-04,7.303546999757697100e-05,2.196436108181888864e-04
2.609375000000000000e+00,1.519260298562728447e-04,7.084105821734268458e-05,2.227670880736155293e-04
2.640625000000000000e+00,1.565892904618078460e-04,6.884868104751032706e-05,2.254379715093181866e-04
2.671875000000000000e+00,1.605400554520646839e-04,6.714090548604143699e-05,2.276809609381061209e-04
2.703125000000000000e+00,1.637286119391489863e-04,6.580259134991988269e-05,2.295312032890688689e-04
2.734375000000000000e+00,1.661074933860455342e-04,6.491962605207029884e-05,2.310271194381158331e-04
2.765625000000000000e+00,1.676308715169867714e-04,6.457695793683883377e-05,2.322078294538256187e-04
2.796875000000000000e+00,1.682594242898999564e-04,6.484755346299109267e-05,2.331069777528910355e-04
2.828125000000000000e+00,1.679695315584606499e-04,6.578940588927580612e-05,2.337589374477364425e-04
2.859375000000000000e+00,1.667547019975364859e-04,6.744158180611154168e-05,2.341962838036480276e-04
2.890625000000000000e+00,1.646255053380000187e-04,6.983383724301941411e-05,2.344593425810194464e-04
2.921875000000000000e+00,1.616010060286968695e-04,7.298653300570770799e-05,2.345875390344045910e-04
2.953125000000000000e+00,1.577039234338371051e-04,7.692294469801377887e-05,2.346268681318508975e-04
2.984375000000000000e+00,1.529578972496346227e-04,8.166391174702185556e-05,2.346218089966564647e-04
3.015625000000000000e+00,1.473955536092096705e-04,8.721703804878177862e-05,2.346125916579914626e-04
3.046875000000000000e+00,1.410788449561544355e-04,9.352823352509198065e-05,2.346070784812464161e-04
3.078125000000000000e+00,1.340953990411866594e-04,1.005054743025727632e-04,2.346008733437594091e-04
3.109375000000000000e+00,1.265474535729077684e-04,1.080461181817460889e-04,2.345935717546538573e-04
3.140625000000000000e+00,1.185488452688693880e-04,1.160361745841962733e-04,2.345850198530656614e-04
3.171875000000000000e+00,1.102255832710773609e-04,1.243499944087209737e-04,2.345755776797983346e-04
3.203125000000000000e+00,1.017172920656314068e-04,1.328483376843409382e-04,2.345656297499723315e-04
3.234375000000000000e+00,9.317422039132491310e-05,1.413809856075338794e-04,2.345552059988587925e-04
3.265625000000000000e+00,8.474719033673730440e-05,1.497970973421266171e-04,2.345442876788639080e-04
3.296875000000000000e+00,7.657598542455757774e-05,1.579570456912063174e-04,2.345330311157638951e-04
3.328125000000000000e+00,6.878295886680949999e-05,1.657386455151508447e-04,2.345216043819603447e-04
3.359375000000000000e+00,6.147411059720684972e-05,1.730362406746341407e-04,2.345103512718409904e-04
3.390625000000000000e+00,5.474751115333359106e-05,1.797525317312747976e-04,2.345000428846083886e-04
3.421875000000000000e+00,4.870446961846308122e-05,1.857868765351734504e-04,2.344913461536365451e-04
3.453125000000000000e+00,4.345412666003274388e-05,1.910300162570700096e-04,2.344841429171027670e-04
3.484375000000000000e+00,3.910616988224591980e-05,1.953716728655010659e-04,2.344778427477469925e-04
3.515625000000000000e+00,3.575685058600501265e-05,1.987153089873016710e-04,2.344721595733066904e-04
3.546875000000000000e+00,3.347737261677209133e-05,2.009898734346487136e-04,2.344672460514208049e-04
3.578125000000000000e+00,3.231018718828140293e-05,2.021531868275069433e-04,2.344633740157883598e-04
3.609375000000000000e+00,3.227259343124087284e-05,2.021881934894664563e-04,2.344607869207073359e-04
3.640625000000000000e+00,3.336347138699163433e-05,2.010961291524763388e-04,2.344596005394679664e-04
3.671875000000000000e+00,3.556790407181465813e-05,1.988917297936475281e-04,2.344596338654621930e-04
3.703125000000000000e+00,3.885734513781565668e-05,1.956031975565572447e-04,2.344605426943728946e-04
3.734375000000000000e+00,4.318787295138589225e-05,1.912743452445420870e-04,2.344622181959279657e-04
3.765625000000000000e+00,4.850040101899630974e-05,1.859644669971489560e-04,2.344648680161452725e-04
3.796875000000000000e+00,5.472323245228336491e-05,1.797454328998520951e-04,2.344686653521354668e-04
3.828125000000000000e+00,6.177459231753549564e-05,1.726988675416700589e-04,2.344734598592055545e-04
3.859375000000000000e+00,6.956359870432450468e-05,1.649152357669835347e-04,2.344788344713080394e-04
3.890625000000000000e+00,7.798955356822943798e-05,1.564947937517093218e-04,2.344843473199387598e-04
3.921875000000000000e+00,8.694067619868778686e-05,1.475490655576655174e-04,2.344897417563533042e-04
3.953125000000000000e+00,9.629452374681899589e-05,1.382004815203963894e-04,2.344950052672153853e-04
3.984375000000000000e+00,1.059219196564225804e-04,1.285783098806225332e-04,2.345002295370451136e-04
4.015625000000000000e+00,1.156933567003448442e-04,1.188120337764285537e-04,2.345053904767733979e-04
4.046875000000000000e+00,1.254848468140943576e-04,1.090254341500294921e-04,2.345102809641238498e-04
4.078125000000000000e+00,1.351814401513458234e-04,9.933322198819085616e-05,2.345146621395366796e-04
4.109375000000000000e+00,1.446786763349145323e-04,8.983977248479309697e-05,2.345184488197076293e-04
4.140625000000000000e+00,1.538823987937873688e-04,8.063934098081560267e-05,2.345217397746029715e-04
4.171875000000000000e+00,1.627068239801225875e-04,7.181787308862966693e-05,2.345246970687522544e-04
4.203125000000000000e+00,1.710710044906344970e-04,6.345640278720930390e-05,2.345274072778438009e-04
4.234375000000000000e+00,1.788946773926056296e-04,5.563516129456189298e-05,2.345298386871675158e-04
4.265625000000000000e+00,1.860961399921881045e-04,4.843577660182841072e-05,2.345319165940165152e-04
4.296875000000000000e+00,1.925946786434849204e-04,4.193895773208577380e-05,2.345336363755706874e-04
4.328125000000000000e+00,1.983163128070240745e-04,3.621878680123773278e-05,2.345350996082618141e-04
4.359375000000000000e+00,2.031991714350938130e-04,3.133727319935861817e-05,2.345364446344524447e-04
4.390625000000000000e+00,2.071963392021470695e-04,2.734141359848511955e-05,2.345377528006321822e-04
4.421875000000000000e+00,2.102749881067330316e-04,2.426402548059983846e-05,2.345390135873328633e-04
4.453125000000000000e+00,2.124116558354998633e-04,2.212849509886500760e-05,2.345401509343648743e-04
4.484375000000000000e+00,2.135869920929483047e-04,2.095407224617916204e-05,2.345410643391274532e-04
4.515625000000000000e+00,2.137840193802094174e-04,2.075763745872935491e-05,2.345416568389387655e-04
4.546875000000000000e+00,2.129909921915503607e-04,2.155086417510224106e-05,2.345418563666526153e-04
4.578125000000000000e+00,2.112080692425523398e-04,2.333356988828539814e-05,2.345416391308377481e-04
4.609375000000000000e+00,2.084549889461139176e-04,2.608605081548461972e-05,2.345410397615985305e-04
4.640625000000000000e+00,2.047749644148641728e-04,2.976516368196590717e-05,2.345401280968300868e-04
4.671875000000000000e+00,2.002330557391578830e-04,3.430590914636595591e-05,2.345389648855238389e-04
4.703125000000000000e+00,1.949112921090832644e-04,3.962628521951779318e-05,2.345375773286010441e-04
4.734375000000000000e+00,1.889026331839490269e-04,4.563334278287489460e-05,2.345359759668239215e-04
4.765625000000000000e+00,1.823059590932397879e-04,5.222822685216300595e-05,2.345341859454027939e-04
4.796875000000000000e+00,1.752245587230326308e-04,5.930769000839114275e-05,2.345322487314237736e-04
4.828125000000000000e+00,1.677668466451277232e-04,6.676334207023285473e-05,2.345301887153605780e-04
4.859375000000000000e+00,1.600457552331583364e-04,7.448223453935487958e-05,2.345279897725132160e-04
4.890625000000000000e+00,1.521759536123742592e-04,8.234967210496258003e-05,2.345256257173368528e-04
4.921875000000000000e+00,1.442699717082667854e-04,9.025315198658663747e-05,2.345231236948534229e-04
4.953125000000000000e+00,1.364347821331991372e-04,9.808580076618795738e-05,2.345205828993870945e-04
4.984375000000000000e+00,1.287711898528208195e-04,1.057469158469258991e-04,2.345181056997467186e-04
5.015625000000000000e+00,1.213760648301615008e-04,1.131396361267431342e-04,2.345157009569046351e-04
5.046875000000000000e+00,1.143442866325481561e-04,1.201689827683520686e-04,2.345132694009002382e-04
5.078125000000000000e+00,1.077686583757784850e-04,1.267420511701838404e-04,2.345107095459623254e-04
5.109375000000000000e+00,1.017381660235332534e-04,1.327698929247863051e-04,2.345080589483195584e-04
5.140625000000000000e+00,9.633477509838491945e-05,1.381707620255108210e-04,2.345055371238957405e-04
5.171875000000000000e+00,9.163011450922090072e-05,1.428733227064079951e-04,2.345034372156288823e-04
5.203125000000000000e+00,8.768441773564163329e-05,1.468175352172031178e-04,2.345019529528447511e-04
5.234375000000000000e+00,8.454805785300833121e-05,1.499530353298404587e-04,2.345010931828487763e-04
5.265625000000000000e+00,8.226462421489945246e-05,1.522361355925304870e-04,2.345007598074299259e-04
5.296875000000000000e+00,8.087453533446829497e-05,1.536263800763283704e-04,2.345009154107966518e-04
5.328125000000000000e+00,8.041686940119510327e-05,1.540848154184865006e-04,2.345016848196816175e-04
5.359375000000000000e+00,8.092702456409180155e-05,1.535762718301940367e-04,2.345032963942858518e-04
5.390625000000000000e+00,8.243043718855661928e-05,1.520754796495607075e-04,2.345059168381173403e-04
5.421875000000000000e+00,8.493445267819725131e-05,1.495750762471092024e-04,2.345095289253064537e-04
5.453125000000000000e+00,8.842170266844373420e-05,1.460922541603483222e-04,2.345139568287920564e-04
5.484375000000000000e+00,9.284913023909848221e-05,1.416698777232732419e-04,2.345190079623717377e-04
5.515625000000000000e+00,9.815352422526856175e-05,1.363710775154216659e-04,2.345246017406902141e-04
5.546875000000000000e+00,1.042595225012147453e-04,1.302712541863231942e-04,2.345307766875379531e-04
5.578125000000000000e+00,1.110852710429363296e-04,1.234523111729605234e-04,2.345375822158968530e-04
5.609375000000000000e+00,1.185432710739788627e-04,1.160016944374030515e-04,2.345449655113819142e-04
5.640625000000000000e+00,1.265373126771225816e-04,1.080154483721031735e-04,2.345527610492257687e-04
5.671875000000000000e+00,1.349598265820031815e-04,9.960095715443426534e-05,2.345607837364374333e-04
5.703125000000000000e+00,1.436932252511978697e-04,9.087569855719308820e-05,2.345689238083909444e-04
5.734375000000000000e+00,1.526142667130336297e-04,8.196287980060479132e-05,2.345771465136384346e-04
5.765625000000000000e+00,1.615982563142112497e-04,7.298714942737459207e-05,2.345854057415858282e-04
5.796875000000000000e+00,1.705205960295916355e-04,6.407297924362136371e-05,2.345935752732129992e-04
5.828125000000000000e+00,1.792552051561623939e-04,5.534627603482339809e-05,2.346014811909857920e-04
5.859375000000000000e+00,1.876730053479110961e-04,4.693600101104132040e-05,2.346090063589524165e-04
5.890625000000000000e+00,1.956446169425776717e-04,3.897154080872811897e-05,2.346161577513057974e-04
5.921875000000000000e+00,2.030471229059807581e-04,3.157590243653571815e-05,2.346230253425164898e-04
5.953125000000000000e+00,2.097708734085082429e-04,2.485879738926446874e-05,2.346296707977727218e-04
5.984375000000000000e+00,2.157220880694027962e-04,1.891395801007357034e-05,2.346360460794763700e-04
6.015625000000000000e+00,2.208197010703826565e-04,1.382229840503510002e-05,2.346419994754177446e-04
6.046875000000000000e+00,2.249899255872603841e-04,9.657413781239284243e-06,2.346473393684996565e-04
6.078125000000000000e+00,2.281642894855019958e-04,6.487600502219436445e-06,2.346518899877214322e-04
6.109375000000000000e+00,2.302830021773391101e-04,4.372507872802486458e-06,2.346555100501415898e-04
6.140625000000000000e+00,2.313011384736511384e-04,3.356955536307125959e-06,2.346580940099582673e-04
6.171875000000000000e+00,2.311939414956227362e-04,3.465637767447081568e-06,2.346595792630698203e-04
6.203125000000000000e+00,2.299582378223181229e-04,4.701715362352731467e-06,2.346599531846708594e-04
6.234375000000000000e+00,2.276101409228142142e-04,7.049102866954704392e-06,2.346592437897689076e-04
6.265625000000000000e+00,2.241823988932396090e-04,1.047510108389148491e-05,2.346574999771310803e-04
6.296875000000000000e+00,2.197236498951499130e-04,1.493113282973754170e-05,2.346547827248874479e-04
6.328125000000000000e+00,2.142989830363485853e-04,2.035218903550547101e-05,2.346511720718540530e-04
6.359375000000000000e+00,2.079897046377085913e-04,2.665706511901140563e-05,2.346467697567199834e-04
6.390625000000000000e+00,2.008901038618848682e-04,3.375157759298212597e-05,2.346416814548669873e-04
6.421875000000000000e+00,1.931015900492896406e-04,4.153440491463202867e-05,2.346359949639216557e-04
6.453125000000000000e+00,1.847278020257917626e-04,4.990198479117817899e-05,2.346297868169699551e-04
6.484375000000000000e+00,1.758736106800155364e-04,5.874954851305607762e-05,2.346231591930716140e-04
6.515625000000000000e+00,1.666478223664922783e-04,6.796844129434883837e-05,2.346162636608411167e-04
6.546875000000000000e+00,1.571670448217268640e-04,7.744222410465699991e-05,2.346092689263838639e-04
6.578125000000000000e+00,1.475568925002099891e-04,8.704539591067176393e-05,2.346022884108817531e-04
6.609375000000000000e+00,1.379480942769968957e-04,9.664724281505224267e-05,2.345953370920491384e-04
6.640625000000000000e+00,1.284691336924426478e-04,1.061192317474334907e-04,2.345883654398761521e-04
6.671875000000000000e+00,1.192396848912808158e-04,1.153416529621815090e-04,2.345813378534623113e-04
6.703125000000000000e+00,1.103683662589172762e-04,1.242059106855700125e-04,2.345742769444872887e-04
6.734375000000000000e+00,1.019553486933907259e-04,1.326118891961387120e-04,2.345672378895294515e-04
6.765625000000000000e+00,9.409682339750232284e-05,1.404634354635005047e-04,2.345602588610028140e-04
6.796875000000000000e+00,8.688737513333935993e-05,1.476659867844599201e-04,2.345533619177992801e-04
6.828125000000000000e+00,8.041894655593270324e-05,1.541276753975460740e-04,2.345466219534787637e-04
6.859375000000000000e+00,7.477789093405887448e-05,1.597623497971651708e-04,2.345402407312240588e-04
6.890625000000000000e+00,7.004214984200678130e-05,1.644923957522897951e-04,2.345345455942965764e-04
6.921875000000000000e+00,6.627953843180031885e-05,1.682503570334757518e-04,2.345298954652760707e-04
6.953125000000000000e+00,6.354666361336231849e-05,1.709798911135558064e-04,2.345265547269181385e-04
6.984375000000000000e+00,6.188744807159461052e-05,1.726371688371167667e-04,2.345246169087113772e-04
7.015625000000000000e+00,6.133090898449604161e-05,1.731931051343850914e-04,2.345240141188811465e-04
7.046875000000000000e+00,6.188843104750830267e-05,1.726361507070985665e-04,2.345245817546068692e-04
7.078125000000000000e+00,6.355106170488102058e-05,1.709750562099473365e-04,2.345261179148283570e-04
7.109375000000000000e+00,6.628789472233370846e-05,1.682405074610960954e-04,2.345284021834298039e-04
7.140625000000000000e+00,7.004639730983654687e-05,1.644847913198307671e-04,2.345311886296673140e-04
7.171875000000000000e+00,7.475420959277984123e-05,1.597800050096876974e-04,2.345342146024675251e-04
7.203125000000000000e+00,8.032114046222131403e-05,1.542161071346375215e-04,2.345372475968588355e-04
7.234375000000000000e+00,8.664059809838475356e-05,1.478995508124393619e-04,2.345401489108241155e-04
7.265625000000000000e+00,9.359079704715861044e-05,1.409521112589907509e-04,2.345429083061493613e-04
7.296875000000000000e+00,1.010370059946832266e-04,1.335086147910029741e-04,2.345456207856862142e-04
7.328125000000000000e+00,1.088359898004321111e-04,1.257124282486897569e-04,2.345484180491218544e-04
7.359375000000000000e+00,1.168424373799468801e-04,1.177089594503725361e-04,2.345513968303194162e-04
7.390625000000000000e+00,1.249158823674080814e-04,1.096386987061260474e-04,2.345545810735341153e-04
7.421875000000000000e+00,1.329263145158939138e-04,1.016316093733845465e-04,2.345579238892784603e-04
7.453125000000000000e+00,1.407568556833828117e-04,9.380447385235657538e-05,2.345613295357394006e-04
7.484375000000000000e+00,1.483027190976028925e-04,8.626195685278391617e-05,2.345646759503867951e-04
7.515625000000000000e+00,1.554675918457144260e-04,7.910024295630422957e-05,2.345678348020186692e-04
7.546875000000000000e+00,1.621600300243785243e-04,7.241066462020406575e-05,2.345706946445826036e-04
7.578125000000000000e+00,1.682918581231365328e-04,6.628132692420850053e-05,2.345731850473450333e-04
7.609375000000000000e+00,1.737787975068101588e-04,6.079649086660165709e-05,2.345752883734118159e-04
7.640625000000000000e+00,1.785422178391793521e-04,5.603480925529222582e-05,2.345770270944715779e-04
7.671875000000000000e+00,1.825106741586921813e-04,5.206775598773587374e-05,2.345784301464280686e-04
7.703125000000000000e+00,1.856208040756648307e-04,4.895869430287010788e-05,2.345794983785349521e-04
7.734375000000000000e+00,1.878182543229569234e-04,4.676193696351621558e-05,2.345801912864731457e-04
7.765625000000000000e+00,1.890592879958995828e-04,4.552115490323018973e-05,2.345804428991297725e-04
7.796875000000000000e+00,1.893128138598394045e-04,4.526738209379457090e-05,2.345801959536339821e-04
7.828125000000000000e+00,1.885617716130717357e-04,4.601766262584368393e-05,2.345794342389154196e-04
7.859375000000000000e+00,1.868026753252049555e-04,4.777552147632253468e-05,2.345781968015274834e-04
7.890625000000000000e+00,1.840433472587425941e-04,5.053322001388812904e-05,2.345765672726307367e-04
7.921875000000000000e+00,1.803009038805587164e-04,5.427373591254197821e-05,2.345746397931006946e-04
7.953125000000000000e+00,1.756023069342724490e-04,5.897016433596580123e-05,2.345724712702382502e-04
7.984375000000000000e+00,1.699875104502579872e-04,6.458253072465675341e-05,2.345700411749147406e-04
8.015625000000000000e+00,1.635130108048987014e-04,7.105423560960998878e-05,2.345672464145086766e-04
8.046875000000000000e+00,1.562534583638648450e-04,7.831048561822319257e-05,2.345639439820880511e-04
8.078125000000000000e+00,1.483004983377490230e-04,8.625952155017349370e-05,2.345600198879225031e-04
8.109375000000000000e+00,1.397597230599920224e-04,9.479571635613949011e-05,2.345554394161315261e-04
8.140625000000000000e+00,1.307470750256132857e-04,1.038031738328582730e-04,2.345502488584715723e-04
8.171875000000000000e+00,1.213851865138010171e-04,1.131593549661400914e-04,2.345445414799411221e-04
8.203125000000000000e+00,1.117995192708509189e-04,1.227389084482622024e-04,2.345384277191131213e-04
8.234375000000000000e+00,1.021144101310505185e-04,1.324176230979856052e-04,2.345320332290361373e-04
8.265625000000000000e+00,9.244948682949220083e-05,1.420760209598320278e-04,2.345255077893242286e-04
8.296875000000000000e+00,8.291712786421202212e-05,1.516018832376532228e-04,2.345190111018652314e-04
8.328125000000000000e+00,7.362170371675799425e-05,1.608909665408217297e-04,2.345126702575797239e-04
8.359375000000000000e+00,6.466088500750318913e-05,1.698456621500697575e-04,2.345065471575729331e-04
8.390625000000000000e+00,5.612852420793071383e-05,1.783721355433635263e-04,2.345006597512942401e-04
8.421875000000000000e+00,4.811800949284347122e-05,1.863770438240190880e-04,2.344950533168625728e-04
8.453125000000000000e+00,4.072457202744251539e-05,1.937652893505399600e-04,2.344898613779824754e-04
8.484375000000000000e+00,3.404507848556020402e-05,2.004402131421547761e-04,2.344852916277149666e-04
8.515625000000000000e+00,2.817484029108485380e-05,2.063066934195990161e-04,2.344815337106838631e-04
8.546875000000000000e+00,2.320242888768715743e-05,2.112762303759024786e-04,2.344786592635896428e-04
8.578125000000000000e+00,1.920440691244594588e-05,2.152721927544441554e-04,2.344765996668901013e-04
8.609375000000000000e+00,1.624183016675552504e-05,2.182333959168673745e-04,2.344752260836228995e-04
8.640625000000000000e+00,1.435928320736938139e-05,2.201151896435061693e-04,2.344744728508755388e-04
8.671875000000000000e+00,1.358554773180288752e-05,2.208888636088673105e-04,2.344744113406701895e-04
8.703125000000000000e+00,1.393404351084691562e-05,2.205411796197902479e-04,2.344752231306371703e-04
8.734375000000000000e+00,1.540172062254647169e-05,2.190753805496551819e-04,2.344771011722016638e-04
8.765625000000000000e+00,1.796651763046226702e-05,2.165136409267401666e-04,2.344801585572024337e-04
8.796875000000000000e+00,2.158481067269823315e-05,2.128995948258768770e-04,2.344844054985751203e-04
8.828125000000000000e+00,2.619069306613345667e-05,2.082990933010791623e-04,2.344897863672126088e-04
8.859375000000000000e+00,3.169796439651582996e-05,2.027982524998079195e-04,2.344962168963237630e-04
8.890625000000000000e+00,3.800391125135130173e-05,1.964996639778706408e-04,2.345035752292219493e-04
8.921875000000000000e+00,4.499288590910581855e-05,1.895187770060166674e-04,2.345116629151224995e-04
8.953125000000000000e+00,5.253847046848109884e-05,1.819817238267933753e-04,2.345201942952744741e-04
8.984375000000000000e+00,6.050521100084906050e-05,1.740236425238902778e-04,2.345288535247393451e-04
9.015625000000000000e+00,6.875243657070842572e-05,1.657849553854278443e-04,2.345373919561362700e-04
9.046875000000000000e+00,7.714146085266180360e-05,1.574042357781303496e-04,2.345456966307921532e-04
9.078125000000000000e+00,8.554410249991799698e-05,1.490096729637249977e-04,2.345537754636429812e-04
9.109375000000000000e+00,9.384817954598646329e-05,1.407134995272334534e-04,2.345616790732199032e-04
9.140625000000000000e+00,1.019568861037553235e-04,1.326125339255110596e-04,2.345694200292663695e-04
9.171875000000000000e+00,1.097829790124835902e-04,1.247939713829097062e-04,2.345769503953933099e-04
9.203125000000000000e+00,1.172421517030793655e-04,1.173420307310097939e-04,2.345841824340891594e-04
9.234375000000000000e+00,1.242499206987437760e-04,1.103411020714885018e-04,2.345910227702322913e-04
9.265625000000000000e+00,1.307231751610705593e-04,1.038741939852456611e-04,2.345973691463162339e-04
9.296875000000000000e+00,1.365841339441627872e-04,9.801897111579359692e-05,2.346031050599563976e-04
9.328125000000000000e+00,1.417631149368201707e-04,9.284498196823768787e-05,2.346080969050578450e-04
9.359375000000000000e+00,1.461978026072613965e-04,8.841443847874494184e-05,2.346122410860063384e-04
9.390625000000000000e+00,1.498298190606384367e-04,8.478568582207741456e-05,2.346155048827158513e-04
9.421875000000000000e+00,1.526016786915028846e-04,8.201626511191429628e-05,2.346179438034171809e-04
9.453125000000000000e+00,1.544569553296092838e-04,8.016273122827225091e-05,2.346196865578815483e-04
9.484375000000000000e+00,1.553438657968026393e-04,7.927698249580784646e-05,2.346208482926104722e-04
9.515625000000000000e+00,1.552207277838464476e-04,7.940084048664514452e-05,2.346215682704916056e-04
9.546875000000000000e+00,1.540608601449676473e-04,8.056099256933920750e-05,2.346218527143068412e-04
9.578125000000000000e+00,1.518567304035460671e-04,8.276511550877371347e-05,2.346218459123197806e-04
9.609375000000000000e+00,1.486227479912362250e-04,8.599862486597760404e-05,2.346213728572138155e-04
9.640625000000000000e+00,1.443980786304909620e-04,9.022270082225075476e-05,2.346207794527417167e-04
9.671875000000000000e+00,1.392464712021914569e-04,9.537300947725069992e-05,2.346194806794421432e-04
9.703125000000000000e+00,1.332558986748980448e-04,1.013625977447398234e-04,2.346184964196378682e-04
9.734375000000000000e+00,1.265320223320814702e-04,1.080840412921576854e-04,2.346160636242391692e-04
9.765625000000000000e+00,1.191955224420545022e-04,1.154195325157155653e-04,2.346150549577700811e-04
9.796875000000000000e+00,1.113696946629613873e-04,1.232407825703452965e-04,2.346104772333066973e-04
9.828125000000000000e+00,1.031841771802440889e-04,1.314261896307989904e-04,2.346103668110430794e-04
9.859375000000000000e+00,9.475652553889277099e-05,1.398447247101780155e-04,2.346012502490707865e-04
9.890625000000000000e+00,8.621472852559397570e-05,1.483904721445700842e-04,2.346052006701640599e-04
9.921875000000000000e+00,7.765844960000174019e-05,1.569279730869951070e-04,2.345864226869968472e-04
9.953125000000000000e+00,6.922101888365559178e-05,1.653817710126536864e-04,2.346027898963092646e-04
9.984375000000000000e+00,6.097212662636706431e-05,1.735914075418642545e-04,2.345635341682313188e-04


==> figures/examples_convergence_stabilization.csv <==
time,0.01,0.001,0.0,0.3,0.0001,0.1
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.125000000000000000e-02,1.793696869110139323e-06,-3.520544033441154204e-06,-1.181863880524228601e-06,4.246031229688390681e-24,-1.591632905908892791e-06,6.157135970615165832e-11
6.250000000000000000e-02,2.579403435506151098e-07,1.231996069090522339e-05,4.409074466275422267e-05,-1.252028949482135325e-23,3.880109052337138144e-05,-1.846491730766004962e-11
9.375000000000000000e-02,1.606606252924051768e-06,-5.788016836784749749e-06,1.404130054468940435e-05,5.350116376027461985e-23,1.070304699972989568e-05,1.036471603986431405e-10
1.250000000000000000e-01,2.326134192832734605e-06,2.771235522262484221e-05,8.347500552649917630e-05,-2.050066956208458969e-22,7.422770839055985420e-05,-6.402475592027378117e-11
1.562500000000000000e-01,1.318851616436023570e-06,5.303707163362655861e-06,4.271727209829499056e-05,8.013065607378022733e-22,3.644913091686886739e-05,1.801987808240261097e-10
1.875000000000000000e-01,1.846059447778550499e-06,2.740149557905868021e-05,1.023502744769545189e-04,-3.091228155974361986e-21,8.997149247670929793e-05,-1.684766991733552753e-10
2.187500000000000000e-01,1.552965543003243548e-06,4.738616761357264905e-06,4.477305426464840465e-05,1.187014279442223492e-20,3.799762912690229612e-05,3.360071228708688199e-10
2.500000000000000000e-01,1.999966154783138876e-06,3.296557390359112718e-05,1.139069882878305769e-04,-4.527444911366970589e-20,1.007484670965813351e-04,-4.008131020248789859e-10
2.812500000000000000e-01,2.226377721088644486e-06,1.260614376300460440e-05,5.617485307957879409e-05,1.716997829001585443e-19,4.894950264648092412e-05,6.822034778887307513e-10
3.125000000000000000e-01,9.711114421688110276e-07,3.345802719657445061e-05,1.231013980480360733e-04,-6.478251165516048638e-19,1.083761999609338182e-04,-9.223404019251057785e-10
3.437500000000000000e-01,2.380813546992797941e-06,8.839844127935678471e-06,5.414664844564082402e-05,2.434672450083444344e-18,4.682119981649434883e-05,1.461274443914246565e-09
3.750000000000000000e-01,2.824468210862731331e-06,4.928537113218203400e-05,1.504606820584599152e-04,-9.128991912406956395e-18,1.340355549635431783e-04,-2.072156796717850542e-09
4.062500000000000000e-01,1.771928574288273715e-06,1.579634196410466620e-05,7.934899037758994206e-05,3.422245328393612707e-17,6.875984837643825691e-05,3.157083274179182298e-09
4.375000000000000000e-01,3.598635965495298774e-06,5.531991642588565439e-05,1.757985900370052435e-04,-1.285659997988209863e-16,1.562453409664632943e-04,-4.547360309340488729e-09
4.687500000000000000e-01,1.890153649389339988e-06,2.191804410917942938e-05,1.083621381203588496e-04,4.851282667462378561e-16,9.403480991100695468e-05,6.821308539371316680e-09
5.000000000000000000e-01,4.523605336977349881e-06,6.324345420686190461e-05,2.035516160041856793e-04,-1.842009550548178862e-15,1.806206500580104474e-04,-1.003278785665638586e-08
5.312500000000000000e-01,3.039175822145365484e-06,3.834843612287771995e-05,1.439939571719960163e-04,7.045789471575448855e-15,1.264950162873966575e-04,1.520993243908197462e-08
5.625000000000000000e-01,2.492070929280315531e-06,6.224012478194368935e-05,2.234703823936591365e-04,-2.716595978832499528e-14,1.971405971520920428e-04,-2.299453182549617950e-08
5.937500000000000000e-01,3.909303377470036225e-06,3.499102048386304350e-05,1.452016766610602673e-04,1.056164255818633134e-13,1.268261294877607052e-04,3.514474735083480994e-08
6.250000000000000000e-01,2.505845443580933307e-06,7.217802702229160288e-05,2.391237538382471359e-04,-4.141348555311315798e-13,2.120181802249724125e-04,-5.293129873229053068e-08
6.562500000000000000e-01,3.000236760722747409e-06,3.608720234055519480e-05,1.486565586439913850e-04,1.636881991073187526e-12,1.300192186875173846e-04,7.818872405803040349e-08
6.875000000000000000e-01,2.855282925826857686e-06,7.322209892267056289e-05,2.429220249465163860e-04,-6.504260545322215188e-12,2.152758806672265773e-04,-1.113693149556581171e-07
7.187500000000000000e-01,1.171534420248475899e-06,2.945841587816359688e-05,1.371980493107207593e-04,2.582461468689688965e-11,1.194607338963251926e-04,1.524518022865339520e-07
7.500000000000000000e-01,5.126770533133779884e-06,8.144838177088605988e-05,2.543299328959135381e-04,-1.014742042393738779e-10,2.263755679826975908e-04,-2.003183939744543406e-07
7.812500000000000000e-01,6.225227227873141790e-07,4.008020632656292016e-05,1.545958070297251039e-04,3.901788671818418433e-10,1.356487043390186813e-04,2.567937915561244572e-07
8.125000000000000000e-01,4.752375790266008232e-06,8.096604617247133372e-05,2.699477968686208760e-04,-1.454230038002283366e-09,2.393630958229357188e-04,-3.313190167964771064e-07
8.437500000000000000e-01,2.147499251829989919e-06,4.438096179595084399e-05,1.653184750018157315e-04,5.236711474759862291e-09,1.453203382065794934e-04,4.494525847608208165e-07
8.750000000000000000e-01,4.291270897494085001e-06,9.251985191339995827e-05,3.012821442517737134e-04,-1.835299158772849067e-08,2.675304259563496549e-04,-6.538687699432007263e-07
9.062500000000000000e-01,3.320469394268607653e-06,5.152927223376728834e-05,1.825426001193123455e-04,6.370666843578809111e-08,1.607726810650909324e-04,9.889493694520498492e-07
9.375000000000000000e-01,3.819261656694715923e-06,9.692628116545468813e-05,3.230476955729647578e-04,-2.222077146125665199e-07,2.863460037489803326e-04,-1.447537534707550237e-06
9.687500000000000000e-01,1.231071042730403015e-06,4.255075076429666885e-05,1.721533454114132066e-04,7.669239990265229726e-07,1.507303025372064298e-04,1.883478783551205692e-06
1.000000000000000000e+00,7.433820213409572017e-06,1.073263516528420811e-04,3.360232985386119270e-04,-2.432560420424885498e-06,2.989422031720385042e-04,-1.931824121927879294e-06


==> figures/examples_convergence_uniform.csv <==
time_step,line2,line3,quad4_0.0,quad4_0.0001,quad4_0.001,quad4_0.01,quad4_0.1,quad4_0.3,quad9_0.0,quad9_0.0001,quad9_0.001,quad9_0.01,quad9_0.1,quad9_0.3
2.500000000000000139e-02,8.674979994099907277e-01,2.248298123171132423e-01,1.167228709652518681e+00,1.166622932376335964e+00,1.161577676461412745e+00,1.136737933816764912e+00,1.127626510930028081e+00,1.117853529079054331e+00,6.143105132473835467e-02,5.821506155237303470e-02,4.288901122124609555e-02,4.047300619230046609e-02,3.955837256433000076e-02,4.007973394337915191e-02
1.666666666666666644e-02,nan,nan,nan,nan,nan,nan,nan,nan,1.326026048900246466e-02,1.320718280540522822e-02,1.219612001836765762e-02,9.545836440123914995e-03,9.221181168229669947e-03,9.256032283639959585e-03
1.250000000000000069e-02,2.446164825250657371e-01,6.570136165041468024e-02,2.994045487805985784e-01,2.993775888058829437e-01,2.991651937745720691e-01,2.985402268594562480e-01,2.994442922904018145e-01,3.026898373014081933e-01,1.457882712915238230e-02,1.364232847973236712e-02,7.709029429714245145e-03,3.439076957309516926e-03,3.324530808881643110e-03,3.340893363039831865e-03
1.000000000000000021e-02,nan,nan,nan,nan,nan,nan,nan,nan,1.458832531642166065e-02,1.322822813267923205e-02,5.553114444750868565e-03,1.581933442251259696e-03,1.537301350066560841e-03,1.554531825248871030e-03
8.333333333333333218e-03,nan,nan,nan,nan,nan,nan,nan,nan,1.190807558535170868e-02,1.060993794451925258e-02,3.702763162121269075e-03,8.500049681905703751e-04,8.279343817608835442e-04,8.548696032814641355e-04
6.250000000000000347e-03,6.282170533290840075e-02,1.746728099786745356e-02,8.104003570664579381e-02,8.069994219630619026e-02,7.848916560002607012e-02,7.597895521958533682e-02,7.606296567003439923e-02,7.641644443179602952e-02,7.537988222895244603e-03,6.513921503579697680e-03,1.617568752233543902e-03,3.335079880629585763e-04,3.238644425660116579e-04,3.559608516985770621e-04
3.125000000000000173e-03,1.581483130870292228e-02,4.819877477725238030e-03,2.155037969670282882e-02,2.122673237167604227e-02,1.970295786150627615e-02,1.907560957192034473e-02,1.910313965327057467e-02,1.915019728964809445e-02,2.203011717389841920e-03,1.655967925935457807e-03,9.776674758657922897e-05,4.438196920100717099e-05,4.003773170678748229e-05,4.688250013561577243e-05
1.562500000000000087e-03,4.011529289752943650e-03,1.351532680904028380e-03,5.505329736708692960e-03,5.330891360909819320e-03,4.847441650949477557e-03,4.796457302639186779e-03,4.799597549525579619e-03,4.805555000677522691e-03,nan,nan,nan,nan,nan,nan


==> figures/examples_free_floating_l_displacement_ace_fem.csv <==
time,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000139e-02,-2.532842212125562887e-11,-4.592562520913629198e-11,5.229292944533099589e-10
2.500000000000000139e-02,-2.532842212125562887e-11,-4.592562520913629198e-11,5.229292944533099589e-10
5.000000000000000278e-02,1.996784940326439579e-10,2.010293724800663939e-10,5.208405292382658256e-06
5.000000000000000278e-02,1.996784940326439579e-10,2.010293724800663939e-10,5.208405292382658256e-06
5.000000000000000278e-02,1.996784940326439579e-10,2.010293724800663939e-10,5.208405292382658256e-06
5.000000000000000278e-02,1.996784940326439579e-10,2.010293724800663939e-10,5.208405292382658256e-06
7.500000000000001110e-02,1.698890692948892872e-10,1.140860706628780603e-10,1.692822444955364704e-05
7.500000000000001110e-02,1.698890692948892872e-10,1.140860706628780603e-10,1.692822444955364704e-05
1.000000000000000056e-01,2.056987695968977688e-09,2.078093450463625707e-09,4.166681315401073003e-05
1.000000000000000056e-01,2.056987695968977688e-09,2.078093450463625707e-09,4.166681315401073003e-05
1.000000000000000056e-01,2.056987695968977688e-09,2.078093450463625707e-09,4.166681315401073003e-05
1.000000000000000056e-01,2.056987695968977688e-09,2.078093450463625707e-09,4.166681315401073003e-05
1.250000000000000000e-01,5.259232730142445678e-09,5.152070437587664921e-09,8.073320008555894857e-05
1.250000000000000000e-01,5.259232730142445678e-09,5.152070437587664921e-09,8.073320008555894857e-05
1.500000000000000222e-01,1.795881951270411041e-08,1.804114542572320864e-08,1.406212941474272891e-04
1.500000000000000222e-01,1.795881951270411041e-08,1.804114542572320864e-08,1.406212941474272891e-04
1.500000000000000222e-01,1.795881951270411041e-08,1.804114542572320864e-08,1.406212941474272891e-04
1.500000000000000222e-01,1.795881951270411041e-08,1.804114542572320864e-08,1.406212941474272891e-04
1.750000000000000167e-01,4.066000259779962575e-08,4.062350184809186095e-08,2.226668326281806484e-04
1.750000000000000167e-01,4.066000259779962575e-08,4.062350184809186095e-08,2.226668326281806484e-04
2.000000000000000111e-01,9.407353367077617658e-08,9.473162790243700281e-08,3.333509821047648072e-04
2.000000000000000111e-01,9.407353367077617658e-08,9.473162790243700281e-08,3.333509821047648072e-04
2.000000000000000111e-01,9.407353367077617658e-08,9.473162790243700281e-08,3.333509821047648072e-04
2.000000000000000111e-01,9.407353367077617658e-08,9.473162790243700281e-08,3.333509821047648072e-04
2.250000000000000056e-01,1.825414025754040086e-07,1.819785293035081077e-07,4.739711249857373691e-04
2.250000000000000056e-01,1.825414025754040086e-07,1.819785293035081077e-07,4.739711249857373691e-04
2.500000000000000000e-01,3.460303330017948355e-07,3.473951181697994798e-07,6.509639405311925956e-04
2.500000000000000000e-01,3.460303330017948355e-07,3.473951181697994798e-07,6.509639405311925956e-04
2.500000000000000000e-01,3.460303330017948355e-07,3.473951181697994798e-07,6.509639405311925956e-04
2.500000000000000000e-01,3.460303330017948355e-07,3.473951181697994798e-07,6.509639405311925956e-04
2.750000000000000222e-01,5.962341747773047580e-07,5.967439477403078608e-07,8.659692520166880790e-04
2.750000000000000222e-01,5.962341747773047580e-07,5.967439477403078608e-07,8.659692520166880790e-04
3.000000000000000444e-01,1.001133816437594893e-06,1.007034953696447330e-06,1.125217088755223844e-03
3.000000000000000444e-01,1.001133816437594893e-06,1.007034953696447330e-06,1.125217088755223844e-03
3.000000000000000444e-01,1.001133816437594893e-06,1.007034953696447330e-06,1.125217088755223844e-03
3.000000000000000444e-01,1.001133816437594893e-06,1.007034953696447330e-06,1.125217088755223844e-03
3.250000000000000111e-01,1.580822556912966254e-06,1.588933731811882148e-06,1.429691810651558329e-03
3.250000000000000111e-01,1.580822556912966254e-06,1.588933731811882148e-06,1.429691810651558329e-03
3.500000000000000333e-01,2.422725723578046980e-06,2.476855528067458117e-06,1.784846146552482261e-03
3.500000000000000333e-01,2.422725723578046980e-06,2.476855528067458117e-06,1.784846146552482261e-03
3.500000000000000333e-01,2.422725723578046980e-06,2.476855528067458117e-06,1.784846146552482261e-03
3.500000000000000333e-01,2.422725723578046980e-06,2.476855528067458117e-06,1.784846146552482261e-03
3.750000000000000000e-01,3.545893368969585788e-06,3.702209500013202751e-06,2.191546221142209091e-03
3.750000000000000000e-01,3.545893368969585788e-06,3.702209500013202751e-06,2.191546221142209091e-03
4.000000000000000222e-01,5.085412526424397770e-06,5.461140812997156334e-06,2.656445957632355692e-03
4.000000000000000222e-01,5.085412526424397770e-06,5.461140812997156334e-06,2.656445957632355692e-03
4.000000000000000222e-01,5.085412526424397770e-06,5.461140812997156334e-06,2.656445957632355692e-03
4.000000000000000222e-01,5.085412526424397770e-06,5.461140812997156334e-06,2.656445957632355692e-03
4.250000000000000444e-01,7.088999737045830004e-06,7.794219028202013807e-06,3.181225861157527864e-03
4.250000000000000444e-01,7.088999737045830004e-06,7.794219028202013807e-06,3.181225861157527864e-03
4.500000000000000111e-01,9.738491755714549233e-06,1.097550169543101028e-05,3.772344551381351992e-03
4.500000000000000111e-01,9.738491755714549233e-06,1.097550169543101028e-05,3.772344551381351992e-03
4.500000000000000111e-01,9.738491755714549233e-06,1.097550169543101028e-05,3.772344551381351992e-03
4.500000000000000111e-01,9.738491755714549233e-06,1.097550169543101028e-05,3.772344551381351992e-03
4.750000000000000333e-01,1.310481042787466751e-05,1.506458836548398846e-05,4.431322675699915850e-03
4.750000000000000333e-01,1.310481042787466751e-05,1.506458836548398846e-05,4.431322675699915850e-03
5.000000000000000000e-01,1.740105929168274748e-05,2.043816399909271771e-05,5.163940063183477223e-03
5.000000000000000000e-01,1.740105929168274748e-05,2.043816399909271771e-05,5.163940063183477223e-03
5.000000000000000000e-01,1.740105929168274748e-05,2.043816399909271771e-05,5.163940063183477223e-03
5.000000000000000000e-01,1.740105929168274748e-05,2.043816399909271771e-05,5.163940063183477223e-03
5.250000000000000222e-01,2.271468520329534787e-05,2.718221382842854039e-05,5.971371211026792886e-03
5.250000000000000222e-01,2.271468520329534787e-05,2.718221382842854039e-05,5.971371211026792886e-03
5.500000000000000444e-01,2.926857025074203463e-05,3.580100790405890248e-05,6.858779503578565744e-03
5.500000000000000444e-01,2.926857025074203463e-05,3.580100790405890248e-05,6.858779503578565744e-03
5.500000000000000444e-01,2.926857025074203463e-05,3.580100790405890248e-05,6.858779503578565744e-03
5.500000000000000444e-01,2.926857025074203463e-05,3.580100790405890248e-05,6.858779503578565744e-03
5.750000000000000666e-01,3.713583148034092156e-05,4.642929285670544442e-05,7.826592779737132771e-03
5.750000000000000666e-01,3.713583148034092156e-05,4.642929285670544442e-05,7.826592779737132771e-03
6.000000000000000888e-01,4.656782329417020019e-05,5.970981471281139536e-05,8.880464711952329795e-03
6.000000000000000888e-01,4.656782329417020019e-05,5.970981471281139536e-05,8.880464711952329795e-03
6.000000000000000888e-01,4.656782329417020019e-05,5.970981471281139536e-05,8.880464711952329795e-03
6.000000000000000888e-01,4.656782329417020019e-05,5.970981471281139536e-05,8.880464711952329795e-03
6.250000000000000000e-01,5.764759103954241397e-05,7.581121996475291081e-05,1.002139184256974763e-02
6.250000000000000000e-01,5.764759103954241397e-05,7.581121996475291081e-05,1.002139184256974763e-02
6.500000000000000222e-01,7.070495603266646373e-05,9.548855749307873751e-05,1.125638740891862430e-02
6.500000000000000222e-01,7.070495603266646373e-05,9.548855749307873751e-05,1.125638740891862430e-02
6.500000000000000222e-01,7.070495603266646373e-05,9.548855749307873751e-05,1.125638740891862430e-02
6.500000000000000222e-01,7.070495603266646373e-05,9.548855749307873751e-05,1.125638740891862430e-02
6.750000000000000444e-01,8.584784005722824051e-05,1.189303708062397459e-04,1.258682159800931545e-02
6.750000000000000444e-01,8.584784005722824051e-05,1.189303708062397459e-04,1.258682159800931545e-02
7.000000000000000666e-01,1.034712463049874048e-04,1.470530157216596407e-04,1.401945435475999632e-02
7.000000000000000666e-01,1.034712463049874048e-04,1.470530157216596407e-04,1.401945435475999632e-02
7.000000000000000666e-01,1.034712463049874048e-04,1.470530157216596407e-04,1.401945435475999632e-02
7.000000000000000666e-01,1.034712463049874048e-04,1.470530157216596407e-04,1.401945435475999632e-02
7.250000000000000888e-01,1.236719469481885661e-04,1.801134201690644462e-04,1.555504353490083820e-02
7.250000000000000888e-01,1.236719469481885661e-04,1.801134201690644462e-04,1.555504353490083820e-02
7.500000000000000000e-01,1.469404299851496173e-04,2.191775364719249675e-04,1.720102444438078443e-02
7.500000000000000000e-01,1.469404299851496173e-04,2.191775364719249675e-04,1.720102444438078443e-02
7.500000000000000000e-01,1.469404299851496173e-04,2.191775364719249675e-04,1.720102444438078443e-02
7.500000000000000000e-01,1.469404299851496173e-04,2.191775364719249675e-04,1.720102444438078443e-02
7.750000000000000222e-01,1.733799969679250259e-04,2.645483820995108608e-04,1.895852175505335566e-02
7.750000000000000222e-01,1.733799969679250259e-04,2.645483820995108608e-04,1.895852175505335566e-02
8.000000000000000444e-01,2.036596465809549516e-04,3.173870175158165175e-04,2.083634204556624250e-02
8.000000000000000444e-01,2.036596465809549516e-04,3.173870175158165175e-04,2.083634204556624250e-02
8.000000000000000444e-01,2.036596465809549516e-04,3.173870175158165175e-04,2.083634204556624250e-02
8.000000000000000444e-01,2.036596465809549516e-04,3.173870175158165175e-04,2.083634204556624250e-02
8.250000000000000666e-01,2.379444746286070575e-04,3.779971945278064399e-04,2.283648166528234533e-02
8.250000000000000666e-01,2.379444746286070575e-04,3.779971945278064399e-04,2.283648166528234533e-02
8.500000000000000888e-01,2.771257646731939872e-04,4.476380447752115188e-04,2.496826644632155895e-02
8.500000000000000888e-01,2.771257646731939872e-04,4.476380447752115188e-04,2.496826644632155895e-02
8.500000000000000888e-01,2.771257646731939872e-04,4.476380447752115188e-04,2.496826644632155895e-02
8.500000000000000888e-01,2.771257646731939872e-04,4.476380447752115188e-04,2.496826644632155895e-02
8.750000000000000000e-01,3.214525239991123957e-04,5.266295196086629837e-04,2.723397607609276405e-02
8.750000000000000000e-01,3.214525239991123957e-04,5.266295196086629837e-04,2.723397607609276405e-02
9.000000000000000222e-01,3.719884492956957171e-04,6.163957440396499289e-04,2.964194509660013355e-02
9.000000000000000222e-01,3.719884492956957171e-04,6.163957440396499289e-04,2.964194509660013355e-02
9.000000000000000222e-01,3.719884492956957171e-04,6.163957440396499289e-04,2.964194509660013355e-02
9.000000000000000222e-01,3.719884492956957171e-04,6.163957440396499289e-04,2.964194509660013355e-02
9.250000000000000444e-01,4.290096620424089027e-04,7.173534831097878525e-04,3.219396744242492003e-02
9.250000000000000444e-01,4.290096620424089027e-04,7.173534831097878525e-04,3.219396744242492003e-02
9.500000000000000666e-01,4.937536984648171123e-04,8.310588693454883623e-04,3.489767936136568827e-02
9.500000000000000666e-01,4.937536984648171123e-04,8.310588693454883623e-04,3.489767936136568827e-02
9.500000000000000666e-01,4.937536984648171123e-04,8.310588693454883623e-04,3.489767936136568827e-02
9.500000000000000666e-01,4.937536984648171123e-04,8.310588693454883623e-04,3.489767936136568827e-02
9.750000000000000888e-01,5.665801775660026050e-04,9.580663724513408582e-04,3.775560242063159822e-02
9.750000000000000888e-01,5.665801775660026050e-04,9.580663724513408582e-04,3.775560242063159822e-02
1.000000000000000000e+00,6.489363327032538582e-04,1.099900023727850640e-03,4.077454497038022346e-02
1.000000000000000000e+00,6.489363327032538582e-04,1.099900023727850640e-03,4.077454497038022346e-02
1.000000000000000000e+00,6.489363327032538582e-04,1.099900023727850640e-03,4.077454497038022346e-02
1.000000000000000000e+00,6.489363327032538582e-04,1.099900023727850640e-03,4.077454497038022346e-02
1.025000000000000133e+00,7.413735687357910246e-04,1.257305393064656138e-03,4.395855778791164098e-02
1.025000000000000133e+00,7.413735687357910246e-04,1.257305393064656138e-03,4.395855778791164098e-02
1.050000000000000044e+00,8.452774115798717108e-04,1.431290738757598057e-03,4.730612261455446887e-02
1.050000000000000044e+00,8.452774115798717108e-04,1.431290738757598057e-03,4.730612261455446887e-02
1.050000000000000044e+00,8.452774115798717108e-04,1.431290738757598057e-03,4.730612261455446887e-02
1.050000000000000044e+00,8.452774115798717108e-04,1.431290738757598057e-03,4.730612261455446887e-02
1.074999999999999956e+00,9.610747989290688645e-04,1.622301071354010195e-03,5.081653895477264427e-02
1.074999999999999956e+00,9.610747989290688645e-04,1.622301071354010195e-03,5.081653895477264427e-02
1.100000000000000089e+00,1.090044005066102351e-03,1.830674466642307711e-03,5.448749466769724215e-02
1.100000000000000089e+00,1.090044005066102351e-03,1.830674466642307711e-03,5.448749466769724215e-02
1.100000000000000089e+00,1.090044005066102351e-03,1.830674466642307711e-03,5.448749466769724215e-02
1.100000000000000089e+00,1.090044005066102351e-03,1.830674466642307711e-03,5.448749466769724215e-02
1.125000000000000000e+00,1.232575481995859751e-03,2.056579049550743502e-03,5.831887704508103426e-02
1.125000000000000000e+00,1.232575481995859751e-03,2.056579049550743502e-03,5.831887704508103426e-02
1.150000000000000133e+00,1.389962609459317660e-03,2.299910155942668996e-03,6.230824890336848776e-02
1.150000000000000133e+00,1.389962609459317660e-03,2.299910155942668996e-03,6.230824890336848776e-02
1.150000000000000133e+00,1.389962609459317660e-03,2.299910155942668996e-03,6.230824890336848776e-02
1.150000000000000133e+00,1.389962609459317660e-03,2.299910155942668996e-03,6.230824890336848776e-02
1.175000000000000044e+00,1.562514574819677191e-03,2.560723267420047904e-03,6.645533096806988116e-02
1.175000000000000044e+00,1.562514574819677191e-03,2.560723267420047904e-03,6.645533096806988116e-02
1.200000000000000178e+00,1.751455116112842934e-03,2.838647439879418179e-03,7.075669570683829068e-02
1.200000000000000178e+00,1.751455116112842934e-03,2.838647439879418179e-03,7.075669570683829068e-02
1.200000000000000178e+00,1.751455116112842934e-03,2.838647439879418179e-03,7.075669570683829068e-02
1.200000000000000178e+00,1.751455116112842934e-03,2.838647439879418179e-03,7.075669570683829068e-02
1.225000000000000089e+00,1.956988839872463894e-03,3.133657747224721964e-03,7.521194037042633340e-02
1.225000000000000089e+00,1.956988839872463894e-03,3.133657747224721964e-03,7.521194037042633340e-02
1.250000000000000000e+00,2.180878283059886538e-03,3.445008350131928496e-03,7.981720641646573855e-02
1.250000000000000000e+00,2.180878283059886538e-03,3.445008350131928496e-03,7.981720641646573855e-02
1.250000000000000000e+00,2.180878283059886538e-03,3.445008350131928496e-03,7.981720641646573855e-02
1.250000000000000000e+00,2.180878283059886538e-03,3.445008350131928496e-03,7.981720641646573855e-02
1.275000000000000133e+00,2.423653813329922080e-03,3.772579134378451372e-03,8.457121038672166247e-02
1.275000000000000133e+00,2.423653813329922080e-03,3.772579134378451372e-03,8.457121038672166247e-02
1.300000000000000044e+00,2.687143664427947901e-03,4.115414414561366536e-03,8.946957645067143972e-02
1.300000000000000044e+00,2.687143664427947901e-03,4.115414414561366536e-03,8.946957645067143972e-02
1.300000000000000044e+00,2.687143664427947901e-03,4.115414414561366536e-03,8.946957645067143972e-02
1.300000000000000044e+00,2.687143664427947901e-03,4.115414414561366536e-03,8.946957645067143972e-02
1.325000000000000178e+00,2.971902315471674182e-03,4.473312543822296344e-03,9.451189821984658235e-02
1.325000000000000178e+00,2.971902315471674182e-03,4.473312543822296344e-03,9.451189821984658235e-02
1.350000000000000089e+00,3.279834155236017752e-03,4.844771875089155973e-03,9.969505010193172034e-02
1.350000000000000089e+00,3.279834155236017752e-03,4.844771875089155973e-03,9.969505010193172034e-02
1.350000000000000089e+00,3.279834155236017752e-03,4.844771875089155973e-03,9.969505010193172034e-02
1.350000000000000089e+00,3.279834155236017752e-03,4.844771875089155973e-03,9.969505010193172034e-02
1.375000000000000000e+00,3.611468391381568704e-03,5.229099418565338712e-03,1.050187471928191729e-01
1.375000000000000000e+00,3.611468391381568704e-03,5.229099418565338712e-03,1.050187471928191729e-01
1.400000000000000133e+00,3.968384319047112661e-03,5.624837062232147106e-03,1.104774715769135662e-01
1.400000000000000133e+00,3.968384319047112661e-03,5.624837062232147106e-03,1.104774715769135662e-01
1.400000000000000133e+00,3.968384319047112661e-03,5.624837062232147106e-03,1.104774715769135662e-01
1.400000000000000133e+00,3.968384319047112661e-03,5.624837062232147106e-03,1.104774715769135662e-01
1.425000000000000044e+00,4.350759861572415892e-03,6.031473251823682435e-03,1.160692873789002239e-01
1.425000000000000044e+00,4.350759861572415892e-03,6.031473251823682435e-03,1.160692873789002239e-01
1.450000000000000178e+00,4.760549782807760658e-03,6.448115188139124862e-03,1.217892469345660256e-01
1.450000000000000178e+00,4.760549782807760658e-03,6.448115188139124862e-03,1.217892469345660256e-01
1.450000000000000178e+00,4.760549782807760658e-03,6.448115188139124862e-03,1.217892469345660256e-01
1.450000000000000178e+00,4.760549782807760658e-03,6.448115188139124862e-03,1.217892469345660256e-01
1.475000000000000089e+00,5.198302019896535071e-03,6.874620983481329051e-03,1.276362057941331507e-01
1.475000000000000089e+00,5.198302019896535071e-03,6.874620983481329051e-03,1.276362057941331507e-01
1.500000000000000000e+00,5.666530462619536780e-03,7.309922381149432276e-03,1.336065804957811409e-01
1.500000000000000000e+00,5.666530462619536780e-03,7.309922381149432276e-03,1.336065804957811409e-01
1.500000000000000000e+00,5.666530462619536780e-03,7.309922381149432276e-03,1.336065804957811409e-01
1.500000000000000000e+00,5.666530462619536780e-03,7.309922381149432276e-03,1.336065804957811409e-01
1.525000000000000133e+00,6.166123028398064199e-03,7.753701550376684327e-03,1.396999613466791690e-01
1.525000000000000133e+00,6.166123028398064199e-03,7.753701550376684327e-03,1.396999613466791690e-01
1.550000000000000044e+00,6.699337984360636059e-03,8.204561380841773888e-03,1.459126705969872873e-01
1.550000000000000044e+00,6.699337984360636059e-03,8.204561380841773888e-03,1.459126705969872873e-01
1.550000000000000044e+00,6.699337984360636059e-03,8.204561380841773888e-03,1.459126705969872873e-01
1.550000000000000044e+00,6.699337984360636059e-03,8.204561380841773888e-03,1.459126705969872873e-01
1.575000000000000178e+00,7.267024613180236153e-03,8.662113690906695501e-03,1.522448188695751936e-01
1.575000000000000178e+00,7.267024613180236153e-03,8.662113690906695501e-03,1.522448188695751936e-01
1.600000000000000089e+00,7.871024882055000990e-03,9.124955186639352109e-03,1.586913036840582880e-01
1.600000000000000089e+00,7.871024882055000990e-03,9.124955186639352109e-03,1.586913036840582880e-01
1.600000000000000089e+00,7.871024882055000990e-03,9.124955186639352109e-03,1.586913036840582880e-01
1.600000000000000089e+00,7.871024882055000990e-03,9.124955186639352109e-03,1.586913036840582880e-01
1.625000000000000000e+00,8.512057528713078483e-03,9.592931692236780772e-03,1.652510006749222382e-01
1.625000000000000000e+00,8.512057528713078483e-03,9.592931692236780772e-03,1.652510006749222382e-01
1.650000000000000133e+00,9.191402890198688627e-03,1.006440834415399214e-02,1.719168995278511081e-01
1.650000000000000133e+00,9.191402890198688627e-03,1.006440834415399214e-02,1.719168995278511081e-01
1.650000000000000133e+00,9.191402890198688627e-03,1.006440834415399214e-02,1.719168995278511081e-01
1.650000000000000133e+00,9.191402890198688627e-03,1.006440834415399214e-02,1.719168995278511081e-01
1.675000000000000044e+00,9.909593748256220400e-03,1.053902514802013655e-02,1.786874855771526382e-01
1.675000000000000044e+00,9.909593748256220400e-03,1.053902514802013655e-02,1.786874855771526382e-01
1.700000000000000178e+00,1.066781652670291923e-02,1.101461243618672217e-02,1.855566086217289579e-01
1.700000000000000178e+00,1.066781652670291923e-02,1.101461243618672217e-02,1.855566086217289579e-01
1.700000000000000178e+00,1.066781652670291923e-02,1.101461243618672217e-02,1.855566086217289579e-01
1.700000000000000178e+00,1.066781652670291923e-02,1.101461243618672217e-02,1.855566086217289579e-01
1.725000000000000089e+00,1.146693593349320389e-02,1.149070857309091205e-02,1.925237080680043955e-01
1.725000000000000089e+00,1.146693593349320389e-02,1.149070857309091205e-02,1.925237080680043955e-01
1.750000000000000000e+00,1.230765593106120451e-02,1.196514911572941868e-02,1.995816179781127186e-01
1.750000000000000000e+00,1.230765593106120451e-02,1.196514911572941868e-02,1.995816179781127186e-01
1.750000000000000000e+00,1.230765593106120451e-02,1.196514911572941868e-02,1.995816179781127186e-01
1.750000000000000000e+00,1.230765593106120451e-02,1.196514911572941868e-02,1.995816179781127186e-01
1.775000000000000133e+00,1.319064136542934078e-02,1.243744653851878296e-02,2.067289270053812578e-01
1.775000000000000133e+00,1.319064136542934078e-02,1.243744653851878296e-02,2.067289270053812578e-01
1.800000000000000044e+00,1.411569322813475448e-02,1.290513835973150503e-02,2.139570298458657038e-01
1.800000000000000044e+00,1.411569322813475448e-02,1.290513835973150503e-02,2.139570298458657038e-01
1.800000000000000044e+00,1.411569322813475448e-02,1.290513835973150503e-02,2.139570298458657038e-01
1.800000000000000044e+00,1.411569322813475448e-02,1.290513835973150503e-02,2.139570298458657038e-01
1.825000000000000178e+00,1.508317110493456389e-02,1.336755213751585243e-02,2.212635505517060452e-01
1.825000000000000178e+00,1.508317110493456389e-02,1.336755213751585243e-02,2.212635505517060452e-01
1.850000000000000089e+00,1.609231593412401018e-02,1.382246419762240240e-02,2.286400601173272651e-01
1.850000000000000089e+00,1.609231593412401018e-02,1.382246419762240240e-02,2.286400601173272651e-01
1.850000000000000089e+00,1.609231593412401018e-02,1.382246419762240240e-02,2.286400601173272651e-01
1.850000000000000089e+00,1.609231593412401018e-02,1.382246419762240240e-02,2.286400601173272651e-01
1.875000000000000000e+00,1.714319779248710957e-02,1.426941744633370215e-02,2.360843971182579604e-01
1.875000000000000000e+00,1.714319779248710957e-02,1.426941744633370215e-02,2.360843971182579604e-01
1.900000000000000133e+00,1.823492109891064125e-02,1.470624349530677728e-02,2.435897154579586554e-01
1.900000000000000133e+00,1.823492109891064125e-02,1.470624349530677728e-02,2.435897154579586554e-01
1.900000000000000133e+00,1.823492109891064125e-02,1.470624349530677728e-02,2.435897154579586554e-01
1.900000000000000133e+00,1.823492109891064125e-02,1.470624349530677728e-02,2.435897154579586554e-01
1.925000000000000044e+00,1.936768029249974141e-02,1.513237765895779526e-02,2.511547412431184845e-01
1.925000000000000044e+00,1.936768029249974141e-02,1.513237765895779526e-02,2.511547412431184845e-01
1.950000000000000178e+00,2.054072926986934972e-02,1.554575543593377830e-02,2.587727612226506380e-01
1.950000000000000178e+00,2.054072926986934972e-02,1.554575543593377830e-02,2.587727612226506380e-01
1.950000000000000178e+00,2.054072926986934972e-02,1.554575543593377830e-02,2.587727612226506380e-01
1.950000000000000178e+00,2.054072926986934972e-02,1.554575543593377830e-02,2.587727612226506380e-01
1.975000000000000089e+00,2.175430688083902081e-02,1.594595776703821091e-02,2.664418479821894503e-01
1.975000000000000089e+00,2.175430688083902081e-02,1.594595776703821091e-02,2.664418479821894503e-01
2.000000000000000000e+00,2.300744808429547664e-02,1.633105954940644242e-02,2.741552379029985609e-01
2.000000000000000000e+00,2.300744808429547664e-02,1.633105954940644242e-02,2.741552379029985609e-01
2.000000000000000000e+00,2.300744808429547664e-02,1.633105954940644242e-02,2.741552379029985609e-01
2.000000000000000000e+00,2.300744808429547664e-02,1.633105954940644242e-02,2.741552379029985609e-01
2.024999999999999911e+00,2.430003339185781569e-02,1.670045947305028380e-02,2.819102558545782400e-01
2.024999999999999911e+00,2.430003339185781569e-02,1.670045947305028380e-02,2.819102558545782400e-01
2.050000000000000266e+00,2.563147767437731067e-02,1.705241002753362864e-02,2.897040556966342661e-01
2.050000000000000266e+00,2.563147767437731067e-02,1.705241002753362864e-02,2.897040556966342661e-01
2.050000000000000266e+00,2.563147767437731067e-02,1.705241002753362864e-02,2.897040556966342661e-01
2.050000000000000266e+00,2.563147767437731067e-02,1.705241002753362864e-02,2.897040556966342661e-01
2.075000000000000178e+00,2.700200637256500516e-02,1.738646939175250358e-02,2.975362138802347123e-01
2.075000000000000178e+00,2.700200637256500516e-02,1.738646939175250358e-02,2.975362138802347123e-01
2.100000000000000089e+00,2.841127969273806245e-02,1.770130404633018031e-02,3.054038092618492350e-01
2.100000000000000089e+00,2.841127969273806245e-02,1.770130404633018031e-02,3.054038092618492350e-01
2.100000000000000089e+00,2.841127969273806245e-02,1.770130404633018031e-02,3.054038092618492350e-01
2.100000000000000089e+00,2.841127969273806245e-02,1.770130404633018031e-02,3.054038092618492350e-01
2.125000000000000000e+00,2.985939885455030085e-02,1.799678755526347776e-02,3.133056584376173181e-01
2.125000000000000000e+00,2.985939885455030085e-02,1.799678755526347776e-02,3.133056584376173181e-01
2.149999999999999911e+00,3.134619728088608448e-02,1.827169606200087018e-02,3.212387784660264978e-01
2.149999999999999911e+00,3.134619728088608448e-02,1.827169606200087018e-02,3.212387784660264978e-01
2.149999999999999911e+00,3.134619728088608448e-02,1.827169606200087018e-02,3.212387784660264978e-01
2.149999999999999911e+00,3.134619728088608448e-02,1.827169606200087018e-02,3.212387784660264978e-01
2.175000000000000266e+00,3.287206920256900700e-02,1.852583637592052773e-02,3.292020529339500512e-01
2.175000000000000266e+00,3.287206920256900700e-02,1.852583637592052773e-02,3.292020529339500512e-01
2.200000000000000178e+00,3.443748041583268721e-02,1.875757803308528496e-02,3.371936405043903795e-01
2.200000000000000178e+00,3.443748041583268721e-02,1.875757803308528496e-02,3.371936405043903795e-01
2.200000000000000178e+00,3.443748041583268721e-02,1.875757803308528496e-02,3.371936405043903795e-01
2.200000000000000178e+00,3.443748041583268721e-02,1.875757803308528496e-02,3.371936405043903795e-01
2.225000000000000089e+00,3.604308997629016020e-02,1.896631663546819585e-02,3.452127511568455764e-01
2.225000000000000089e+00,3.604308997629016020e-02,1.896631663546819585e-02,3.452127511568455764e-01
2.250000000000000000e+00,3.768855607351127152e-02,1.915066176936510919e-02,3.532579753025175129e-01
2.250000000000000000e+00,3.768855607351127152e-02,1.915066176936510919e-02,3.532579753025175129e-01
2.250000000000000000e+00,3.768855607351127152e-02,1.915066176936510919e-02,3.532579753025175129e-01
2.250000000000000000e+00,3.768855607351127152e-02,1.915066176936510919e-02,3.532579753025175129e-01
2.274999999999999911e+00,3.937391158395153745e-02,1.930997888648747912e-02,3.613289654025195197e-01
2.274999999999999911e+00,3.937391158395153745e-02,1.930997888648747912e-02,3.613289654025195197e-01
2.300000000000000266e+00,4.109935686845734432e-02,1.944354202943742935e-02,3.694247216551419521e-01
2.300000000000000266e+00,4.109935686845734432e-02,1.944354202943742935e-02,3.694247216551419521e-01
2.300000000000000266e+00,4.109935686845734432e-02,1.944354202943742935e-02,3.694247216551419521e-01
2.300000000000000266e+00,4.109935686845734432e-02,1.944354202943742935e-02,3.694247216551419521e-01
2.325000000000000178e+00,4.286560725809199224e-02,1.955078473120122964e-02,3.775449281145578651e-01
2.325000000000000178e+00,4.286560725809199224e-02,1.955078473120122964e-02,3.775449281145578651e-01
2.350000000000000089e+00,4.467290500518922292e-02,1.963215560596467957e-02,3.856878309893447820e-01
2.350000000000000089e+00,4.467290500518922292e-02,1.963215560596467957e-02,3.856878309893447820e-01
2.350000000000000089e+00,4.467290500518922292e-02,1.963215560596467957e-02,3.856878309893447820e-01
2.350000000000000089e+00,4.467290500518922292e-02,1.963215560596467957e-02,3.856878309893447820e-01
2.375000000000000000e+00,4.652194081982125029e-02,1.968784767637579355e-02,3.938529359560601351e-01
2.375000000000000000e+00,4.652194081982125029e-02,1.968784767637579355e-02,3.938529359560601351e-01
2.400000000000000355e+00,4.841246199341491668e-02,1.971904628631498610e-02,4.020384335698000133e-01
2.400000000000000355e+00,4.841246199341491668e-02,1.971904628631498610e-02,4.020384335698000133e-01
2.400000000000000355e+00,4.841246199341491668e-02,1.971904628631498610e-02,4.020384335698000133e-01
2.400000000000000355e+00,4.841246199341491668e-02,1.971904628631498610e-02,4.020384335698000133e-01
2.425000000000000266e+00,5.034512718241465623e-02,1.972614456612094627e-02,4.102439903616058592e-01
2.425000000000000266e+00,5.034512718241465623e-02,1.972614456612094627e-02,4.102439903616058592e-01
2.450000000000000178e+00,5.231875795344596153e-02,1.970999485268090656e-02,4.184671142515551945e-01
2.450000000000000178e+00,5.231875795344596153e-02,1.970999485268090656e-02,4.184671142515551945e-01
2.450000000000000178e+00,5.231875795344596153e-02,1.970999485268090656e-02,4.184671142515551945e-01
2.450000000000000178e+00,5.231875795344596153e-02,1.970999485268090656e-02,4.184671142515551945e-01
2.475000000000000089e+00,5.433311046256159710e-02,1.967079285001598066e-02,4.267067716320053772e-01
2.475000000000000089e+00,5.433311046256159710e-02,1.967079285001598066e-02,4.267067716320053772e-01
2.500000000000000000e+00,5.638631539946579313e-02,1.960938935229880609e-02,4.349600852052608047e-01
2.500000000000000000e+00,5.638631539946579313e-02,1.960938935229880609e-02,4.349600852052608047e-01
2.500000000000000000e+00,5.638631539946579313e-02,1.960938935229880609e-02,4.349600852052608047e-01
2.500000000000000000e+00,5.638631539946579313e-02,1.960938935229880609e-02,4.349600852052608047e-01
2.525000000000000355e+00,5.847771791510021633e-02,1.952597526845388509e-02,4.432258060702617963e-01
2.525000000000000355e+00,5.847771791510021633e-02,1.952597526845388509e-02,4.432258060702617963e-01
2.550000000000000266e+00,6.060660336971234602e-02,1.942132399017757610e-02,4.515022386554305434e-01
2.550000000000000266e+00,6.060660336971234602e-02,1.942132399017757610e-02,4.515022386554305434e-01
2.550000000000000266e+00,6.060660336971234602e-02,1.942132399017757610e-02,4.515022386554305434e-01
2.550000000000000266e+00,6.060660336971234602e-02,1.942132399017757610e-02,4.515022386554305434e-01
2.575000000000000178e+00,6.277304241792987238e-02,1.929536265768800121e-02,4.597888500859005356e-01
2.575000000000000178e+00,6.277304241792987238e-02,1.929536265768800121e-02,4.597888500859005356e-01
2.600000000000000089e+00,6.497679282729286465e-02,1.914920327596658645e-02,4.680847110970940417e-01
2.600000000000000089e+00,6.497679282729286465e-02,1.914920327596658645e-02,4.680847110970940417e-01
2.600000000000000089e+00,6.497679282729286465e-02,1.914920327596658645e-02,4.680847110970940417e-01
2.600000000000000089e+00,6.497679282729286465e-02,1.914920327596658645e-02,4.680847110970940417e-01
2.625000000000000000e+00,6.721782868364291341e-02,1.898290860803851510e-02,4.763896010070589604e-01
2.625000000000000000e+00,6.721782868364291341e-02,1.898290860803851510e-02,4.763896010070589604e-01
2.650000000000000355e+00,6.949595346117169725e-02,1.879835265020766630e-02,4.847025144069501690e-01
2.650000000000000355e+00,6.949595346117169725e-02,1.879835265020766630e-02,4.847025144069501690e-01
2.650000000000000355e+00,6.949595346117169725e-02,1.879835265020766630e-02,4.847025144069501690e-01
2.650000000000000355e+00,6.949595346117169725e-02,1.879835265020766630e-02,4.847025144069501690e-01
2.675000000000000266e+00,7.181126165095634561e-02,1.859594024327412484e-02,4.930230902425835615e-01
2.675000000000000266e+00,7.181126165095634561e-02,1.859594024327412484e-02,4.930230902425835615e-01
2.700000000000000178e+00,7.416368763543494669e-02,1.837790251793135557e-02,5.013502230504752744e-01
2.700000000000000178e+00,7.416368763543494669e-02,1.837790251793135557e-02,5.013502230504752744e-01
2.700000000000000178e+00,7.416368763543494669e-02,1.837790251793135557e-02,5.013502230504752744e-01
2.700000000000000178e+00,7.416368763543494669e-02,1.837790251793135557e-02,5.013502230504752744e-01
2.725000000000000089e+00,7.655326137744326853e-02,1.814443478339024945e-02,5.096838742306357695e-01
2.725000000000000089e+00,7.655326137744326853e-02,1.814443478339024945e-02,5.096838742306357695e-01
2.750000000000000000e+00,7.897990006442572042e-02,1.789808265555026257e-02,5.180230743321386777e-01
2.750000000000000000e+00,7.897990006442572042e-02,1.789808265555026257e-02,5.180230743321386777e-01
2.750000000000000000e+00,7.897990006442572042e-02,1.789808265555026257e-02,5.180230743321386777e-01
2.750000000000000000e+00,7.897990006442572042e-02,1.789808265555026257e-02,5.180230743321386777e-01
2.775000000000000355e+00,8.144370129072617259e-02,1.763923025635840552e-02,5.263680320641297428e-01
2.775000000000000355e+00,8.144370129072617259e-02,1.763923025635840552e-02,5.263680320641297428e-01
2.800000000000000266e+00,8.394446169251464085e-02,1.737149308357456914e-02,5.347168607820776964e-01
2.800000000000000266e+00,8.394446169251464085e-02,1.737149308357456914e-02,5.347168607820776964e-01
2.800000000000000266e+00,8.394446169251464085e-02,1.737149308357456914e-02,5.347168607820776964e-01
2.800000000000000266e+00,8.394446169251464085e-02,1.737149308357456914e-02,5.347168607820776964e-01
2.825000000000000178e+00,8.648191281713801803e-02,1.709598828658567826e-02,5.430692984210059304e-01
2.825000000000000178e+00,8.648191281713801803e-02,1.709598828658567826e-02,5.430692984210059304e-01
2.850000000000000089e+00,8.905570496440198824e-02,1.681649646405847243e-02,5.514227803632826275e-01
2.850000000000000089e+00,8.905570496440198824e-02,1.681649646405847243e-02,5.514227803632826275e-01
2.850000000000000089e+00,8.905570496440198824e-02,1.681649646405847243e-02,5.514227803632826275e-01
2.850000000000000089e+00,8.905570496440198824e-02,1.681649646405847243e-02,5.514227803632826275e-01
2.875000000000000000e+00,9.166544868874847152e-02,1.653425717573393447e-02,5.597767182680898346e-01
2.875000000000000000e+00,9.166544868874847152e-02,1.653425717573393447e-02,5.597767182680898346e-01
2.900000000000000355e+00,9.431140288155182017e-02,1.625229982777057908e-02,5.681286222188384194e-01
2.900000000000000355e+00,9.431140288155182017e-02,1.625229982777057908e-02,5.681286222188384194e-01
2.900000000000000355e+00,9.431140288155182017e-02,1.625229982777057908e-02,5.681286222188384194e-01
2.900000000000000355e+00,9.431140288155182017e-02,1.625229982777057908e-02,5.681286222188384194e-01
2.925000000000000266e+00,9.699341318190861372e-02,1.597135331883853607e-02,5.764782108496254720e-01
2.925000000000000266e+00,9.699341318190861372e-02,1.597135331883853607e-02,5.764782108496254720e-01
2.950000000000000178e+00,9.971213139030121742e-02,1.569367598868715019e-02,5.848235518104148989e-01
2.950000000000000178e+00,9.971213139030121742e-02,1.569367598868715019e-02,5.848235518104148989e-01
2.950000000000000178e+00,9.971213139030121742e-02,1.569367598868715019e-02,5.848235518104148989e-01
2.950000000000000178e+00,9.971213139030121742e-02,1.569367598868715019e-02,5.848235518104148989e-01
2.975000000000000089e+00,1.024676632997458120e-01,1.541941080183804012e-02,5.931649000084054935e-01
2.975000000000000089e+00,1.024676632997458120e-01,1.541941080183804012e-02,5.931649000084054935e-01
3.000000000000000000e+00,1.052609476096935393e-01,1.515127531642074428e-02,6.014996953334198482e-01
3.000000000000000000e+00,1.052609476096935393e-01,1.515127531642074428e-02,6.014996953334198482e-01
3.000000000000000000e+00,1.052609476096935393e-01,1.515127531642074428e-02,6.014996953334198482e-01
3.000000000000000000e+00,1.052609476096935393e-01,1.515127531642074428e-02,6.014996953334198482e-01
3.025000000000000355e+00,1.080925504264179104e-01,1.488965963742075287e-02,6.098278693815926133e-01
3.025000000000000355e+00,1.080925504264179104e-01,1.488965963742075287e-02,6.098278693815926133e-01
3.050000000000000266e+00,1.109629154481545227e-01,1.463825984466170758e-02,6.181459131359717807e-01
3.050000000000000266e+00,1.109629154481545227e-01,1.463825984466170758e-02,6.181459131359717807e-01
3.050000000000000266e+00,1.109629154481545227e-01,1.463825984466170758e-02,6.181459131359717807e-01
3.050000000000000266e+00,1.109629154481545227e-01,1.463825984466170758e-02,6.181459131359717807e-01
3.075000000000000178e+00,1.138724432520181740e-01,1.439791191878251816e-02,6.264535108014108733e-01
3.075000000000000178e+00,1.138724432520181740e-01,1.439791191878251816e-02,6.264535108014108733e-01
3.100000000000000089e+00,1.168204256877957009e-01,1.417284091903107078e-02,6.347465210451909146e-01
3.100000000000000089e+00,1.168204256877957009e-01,1.417284091903107078e-02,6.347465210451909146e-01
3.100000000000000089e+00,1.168204256877957009e-01,1.417284091903107078e-02,6.347465210451909146e-01
3.100000000000000089e+00,1.168204256877957009e-01,1.417284091903107078e-02,6.347465210451909146e-01
3.125000000000000000e+00,1.198068695364623432e-01,1.396411989620835806e-02,6.430244712891720615e-01
3.125000000000000000e+00,1.198068695364623432e-01,1.396411989620835806e-02,6.430244712891720615e-01
3.150000000000000355e+00,1.228302774673792896e-01,1.377582504987965098e-02,6.512827159529740451e-01
3.150000000000000355e+00,1.228302774673792896e-01,1.377582504987965098e-02,6.512827159529740451e-01
3.150000000000000355e+00,1.228302774673792896e-01,1.377582504987965098e-02,6.512827159529740451e-01
3.150000000000000355e+00,1.228302774673792896e-01,1.377582504987965098e-02,6.512827159529740451e-01
3.175000000000000266e+00,1.258902959159222124e-01,1.360887770185098197e-02,6.595205470688707550e-01
3.175000000000000266e+00,1.258902959159222124e-01,1.360887770185098197e-02,6.595205470688707550e-01
3.200000000000000178e+00,1.289848484393286976e-01,1.346721581739010985e-02,6.677328191751340514e-01
3.200000000000000178e+00,1.289848484393286976e-01,1.346721581739010985e-02,6.677328191751340514e-01
3.200000000000000178e+00,1.289848484393286976e-01,1.346721581739010985e-02,6.677328191751340514e-01
3.200000000000000178e+00,1.289848484393286976e-01,1.346721581739010985e-02,6.677328191751340514e-01
3.225000000000000089e+00,1.321132881010161908e-01,1.335200059699604910e-02,6.759185034996579855e-01
3.225000000000000089e+00,1.321132881010161908e-01,1.335200059699604910e-02,6.759185034996579855e-01
3.250000000000000000e+00,1.352737366602322910e-01,1.326703460309884737e-02,6.840725587445580791e-01
3.250000000000000000e+00,1.352737366602322910e-01,1.326703460309884737e-02,6.840725587445580791e-01
3.250000000000000000e+00,1.352737366602322910e-01,1.326703460309884737e-02,6.840725587445580791e-01
3.250000000000000000e+00,1.352737366602322910e-01,1.326703460309884737e-02,6.840725587445580791e-01
3.275000000000000355e+00,1.384657667349349641e-01,1.321371014872470967e-02,6.921941337281483086e-01
3.275000000000000355e+00,1.384657667349349641e-01,1.321371014872470967e-02,6.921941337281483086e-01
3.300000000000000266e+00,1.416875196769856460e-01,1.319483207810797157e-02,7.002783256267095524e-01
3.300000000000000266e+00,1.416875196769856460e-01,1.319483207810797157e-02,7.002783256267095524e-01
3.300000000000000266e+00,1.416875196769856460e-01,1.319483207810797157e-02,7.002783256267095524e-01
3.300000000000000266e+00,1.416875196769856460e-01,1.319483207810797157e-02,7.002783256267095524e-01
3.325000000000000178e+00,1.449381978586788688e-01,1.321152059131287977e-02,7.083241142642494603e-01
3.325000000000000178e+00,1.449381978586788688e-01,1.321152059131287977e-02,7.083241142642494603e-01
3.350000000000000089e+00,1.482161492176315987e-01,1.326516515909136398e-02,7.163264635327719621e-01
3.350000000000000089e+00,1.482161492176315987e-01,1.326516515909136398e-02,7.163264635327719621e-01
3.350000000000000089e+00,1.482161492176315987e-01,1.326516515909136398e-02,7.163264635327719621e-01
3.350000000000000089e+00,1.482161492176315987e-01,1.326516515909136398e-02,7.163264635327719621e-01
3.375000000000000000e+00,1.515209666532640331e-01,1.335636023104014129e-02,7.242842471861838938e-01
3.375000000000000000e+00,1.515209666532640331e-01,1.335636023104014129e-02,7.242842471861838938e-01
3.400000000000000355e+00,1.548519276307340486e-01,1.348526010605925231e-02,7.321929126890743822e-01
3.400000000000000355e+00,1.548519276307340486e-01,1.348526010605925231e-02,7.321929126890743822e-01
3.400000000000000355e+00,1.548519276307340486e-01,1.348526010605925231e-02,7.321929126890743822e-01
3.400000000000000355e+00,1.548519276307340486e-01,1.348526010605925231e-02,7.321929126890743822e-01
3.425000000000000266e+00,1.582092815024623567e-01,1.365186423012018126e-02,7.400517296600127581e-01
3.425000000000000266e+00,1.582092815024623567e-01,1.365186423012018126e-02,7.400517296600127581e-01
3.450000000000000178e+00,1.615917685717775387e-01,1.385568511899116714e-02,7.478561086221804377e-01
3.450000000000000178e+00,1.615917685717775387e-01,1.385568511899116714e-02,7.478561086221804377e-01
3.450000000000000178e+00,1.615917685717775387e-01,1.385568511899116714e-02,7.478561086221804377e-01
3.450000000000000178e+00,1.615917685717775387e-01,1.385568511899116714e-02,7.478561086221804377e-01
3.475000000000000089e+00,1.649992259166732644e-01,1.409652255645283889e-02,7.556051127884910734e-01
3.475000000000000089e+00,1.649992259166732644e-01,1.409652255645283889e-02,7.556051127884910734e-01
3.500000000000000000e+00,1.684296226708378030e-01,1.437399117747931165e-02,7.632936782970339840e-01
3.500000000000000000e+00,1.684296226708378030e-01,1.437399117747931165e-02,7.632936782970339840e-01
3.500000000000000000e+00,1.684296226708378030e-01,1.437399117747931165e-02,7.632936782970339840e-01
3.500000000000000000e+00,1.684296226708378030e-01,1.437399117747931165e-02,7.632936782970339840e-01
3.525000000000000355e+00,1.718824969257992386e-01,1.468819079833105778e-02,7.709205496305590044e-01
3.525000000000000355e+00,1.718824969257992386e-01,1.468819079833105778e-02,7.709205496305590044e-01
3.550000000000000266e+00,1.753555935657722664e-01,1.503848494752984058e-02,7.784806976133376022e-01
3.550000000000000266e+00,1.753555935657722664e-01,1.503848494752984058e-02,7.784806976133376022e-01
3.550000000000000266e+00,1.753555935657722664e-01,1.503848494752984058e-02,7.784806976133376022e-01
3.550000000000000266e+00,1.753555935657722664e-01,1.503848494752984058e-02,7.784806976133376022e-01
3.575000000000000178e+00,1.788482599522926708e-01,1.542477200188636238e-02,7.859726921297984781e-01
3.575000000000000178e+00,1.788482599522926708e-01,1.542477200188636238e-02,7.859726921297984781e-01
3.600000000000000089e+00,1.823584293779121068e-01,1.584565453680144426e-02,7.933920988225821036e-01
3.600000000000000089e+00,1.823584293779121068e-01,1.584565453680144426e-02,7.933920988225821036e-01
3.600000000000000089e+00,1.823584293779121068e-01,1.584565453680144426e-02,7.933920988225821036e-01
3.600000000000000089e+00,1.823584293779121068e-01,1.584565453680144426e-02,7.933920988225821036e-01
3.625000000000000000e+00,1.858856220840848783e-01,1.630058298355022833e-02,8.007378424407196604e-01
3.625000000000000000e+00,1.858856220840848783e-01,1.630058298355022833e-02,8.007378424407196604e-01
3.650000000000000355e+00,1.894279992736198348e-01,1.678804561495011310e-02,8.080062290410521264e-01
3.650000000000000355e+00,1.894279992736198348e-01,1.678804561495011310e-02,8.080062290410521264e-01
3.650000000000000355e+00,1.894279992736198348e-01,1.678804561495011310e-02,8.080062290410521264e-01
3.650000000000000355e+00,1.894279992736198348e-01,1.678804561495011310e-02,8.080062290410521264e-01
3.675000000000000266e+00,1.929849155567440744e-01,1.730748181330448235e-02,8.151963360137850501e-01
3.675000000000000266e+00,1.929849155567440744e-01,1.730748181330448235e-02,8.151963360137850501e-01
3.700000000000000178e+00,1.965545722614935875e-01,1.785778075055431333e-02,8.223043674780843304e-01
3.700000000000000178e+00,1.965545722614935875e-01,1.785778075055431333e-02,8.223043674780843304e-01
3.700000000000000178e+00,1.965545722614935875e-01,1.785778075055431333e-02,8.223043674780843304e-01
3.700000000000000178e+00,1.965545722614935875e-01,1.785778075055431333e-02,8.223043674780843304e-01
3.725000000000000089e+00,2.001362200597006369e-01,1.843861298124071027e-02,8.293289261312887239e-01
3.725000000000000089e+00,2.001362200597006369e-01,1.843861298124071027e-02,8.293289261312887239e-01
3.750000000000000000e+00,2.037288616982469436e-01,1.904917859787443740e-02,8.362667122011865350e-01
3.750000000000000000e+00,2.037288616982469436e-01,1.904917859787443740e-02,8.362667122011865350e-01
3.750000000000000000e+00,2.037288616982469436e-01,1.904917859787443740e-02,8.362667122011865350e-01
3.750000000000000000e+00,2.037288616982469436e-01,1.904917859787443740e-02,8.362667122011865350e-01
3.775000000000000355e+00,2.073323047468279279e-01,1.968928969268987986e-02,8.431165883756429613e-01
3.775000000000000355e+00,2.073323047468279279e-01,1.968928969268987986e-02,8.431165883756429613e-01
3.800000000000000266e+00,2.109460613129569839e-01,2.035822186556878605e-02,8.498763043002764972e-01
3.800000000000000266e+00,2.109460613129569839e-01,2.035822186556878605e-02,8.498763043002764972e-01
3.800000000000000266e+00,2.109460613129569839e-01,2.035822186556878605e-02,8.498763043002764972e-01
3.800000000000000266e+00,2.109460613129569839e-01,2.035822186556878605e-02,8.498763043002764972e-01
3.825000000000000178e+00,2.145701325508362900e-01,2.105570808800011351e-02,8.565450635955799141e-01
3.825000000000000178e+00,2.145701325508362900e-01,2.105570808800011351e-02,8.565450635955799141e-01
3.850000000000000089e+00,2.182036368698110906e-01,2.178115778792350660e-02,8.631209856307335837e-01
3.850000000000000089e+00,2.182036368698110906e-01,2.178115778792350660e-02,8.631209856307335837e-01
3.850000000000000089e+00,2.182036368698110906e-01,2.178115778792350660e-02,8.631209856307335837e-01
3.850000000000000089e+00,2.182036368698110906e-01,2.178115778792350660e-02,8.631209856307335837e-01
3.875000000000000000e+00,2.218462279034206786e-01,2.253419009959521310e-02,8.696032225194164633e-01
3.875000000000000000e+00,2.218462279034206786e-01,2.253419009959521310e-02,8.696032225194164633e-01
3.900000000000000355e+00,2.254967792334703347e-01,2.331490617665878465e-02,8.759901924621865676e-01
3.900000000000000355e+00,2.254967792334703347e-01,2.331490617665878465e-02,8.759901924621865676e-01
3.900000000000000355e+00,2.254967792334703347e-01,2.331490617665878465e-02,8.759901924621865676e-01
3.900000000000000355e+00,2.254967792334703347e-01,2.331490617665878465e-02,8.759901924621865676e-01
3.925000000000000266e+00,2.291548007554255473e-01,2.412327668484521431e-02,8.822809698667467559e-01
3.925000000000000266e+00,2.291548007554255473e-01,2.412327668484521431e-02,8.822809698667467559e-01
3.950000000000000178e+00,2.328194152480459189e-01,2.496037780594368219e-02,8.884745972905336853e-01
3.950000000000000178e+00,2.328194152480459189e-01,2.496037780594368219e-02,8.884745972905336853e-01
3.950000000000000178e+00,2.328194152480459189e-01,2.496037780594368219e-02,8.884745972905336853e-01
3.950000000000000178e+00,2.328194152480459189e-01,2.496037780594368219e-02,8.884745972905336853e-01
3.975000000000000089e+00,2.364901734510133080e-01,2.582660766781276485e-02,8.945703000041312913e-01
3.975000000000000089e+00,2.364901734510133080e-01,2.582660766781276485e-02,8.945703000041312913e-01
4.000000000000000000e+00,2.401665181293576312e-01,2.672346922626343824e-02,9.005681279204013068e-01
4.000000000000000000e+00,2.401665181293576312e-01,2.672346922626343824e-02,9.005681279204013068e-01
4.000000000000000000e+00,2.401665181293576312e-01,2.672346922626343824e-02,9.005681279204013068e-01
4.000000000000000000e+00,2.401665181293576312e-01,2.672346922626343824e-02,9.005681279204013068e-01
4.025000000000000355e+00,2.438480943724561645e-01,2.765141597709917104e-02,9.064675984322166924e-01
4.025000000000000355e+00,2.438480943724561645e-01,2.765141597709917104e-02,9.064675984322166924e-01
4.049999999999999822e+00,2.475346581842965965e-01,2.861217541336939091e-02,9.122695864552651246e-01
4.049999999999999822e+00,2.475346581842965965e-01,2.861217541336939091e-02,9.122695864552651246e-01
4.049999999999999822e+00,2.475346581842965965e-01,2.861217541336939091e-02,9.122695864552651246e-01
4.049999999999999822e+00,2.475346581842965965e-01,2.861217541336939091e-02,9.122695864552651246e-01
4.075000000000000178e+00,2.512259576471970735e-01,2.960615679911539691e-02,9.179738153527927658e-01
4.075000000000000178e+00,2.512259576471970735e-01,2.960615679911539691e-02,9.179738153527927658e-01
4.100000000000000533e+00,2.549219573433362807e-01,3.063547117247480966e-02,9.235820346027889816e-01
4.100000000000000533e+00,2.549219573433362807e-01,3.063547117247480966e-02,9.235820346027889816e-01
4.100000000000000533e+00,2.549219573433362807e-01,3.063547117247480966e-02,9.235820346027889816e-01
4.100000000000000533e+00,2.549219573433362807e-01,3.063547117247480966e-02,9.235820346027889816e-01
4.125000000000000000e+00,2.586225311072164468e-01,3.170051157256350421e-02,9.290944202951301190e-01
4.125000000000000000e+00,2.586225311072164468e-01,3.170051157256350421e-02,9.290944202951301190e-01
4.150000000000000355e+00,2.623277630653529924e-01,3.280407930146793383e-02,9.345132395845917594e-01
4.150000000000000355e+00,2.623277630653529924e-01,3.280407930146793383e-02,9.345132395845917594e-01
4.150000000000000355e+00,2.623277630653529924e-01,3.280407930146793383e-02,9.345132395845917594e-01
4.150000000000000355e+00,2.623277630653529924e-01,3.280407930146793383e-02,9.345132395845917594e-01
4.174999999999999822e+00,2.660376548550557607e-01,3.394691274440610890e-02,9.398387053110627276e-01
4.174999999999999822e+00,2.660376548550557607e-01,3.394691274440610890e-02,9.398387053110627276e-01
4.200000000000000178e+00,2.697521821114424734e-01,3.513259527960196221e-02,9.450731938479007832e-01
4.200000000000000178e+00,2.697521821114424734e-01,3.513259527960196221e-02,9.450731938479007832e-01
4.200000000000000178e+00,2.697521821114424734e-01,3.513259527960196221e-02,9.450731938479007832e-01
4.200000000000000178e+00,2.697521821114424734e-01,3.513259527960196221e-02,9.450731938479007832e-01
4.225000000000000533e+00,2.734714081932399510e-01,3.636246032787214533e-02,9.502168405574610288e-01
4.225000000000000533e+00,2.734714081932399510e-01,3.636246032787214533e-02,9.502168405574610288e-01
4.250000000000000000e+00,2.771949954618092016e-01,3.764000244993304795e-02,9.552725876138160599e-01
4.250000000000000000e+00,2.771949954618092016e-01,3.764000244993304795e-02,9.552725876138160599e-01
4.250000000000000000e+00,2.771949954618092016e-01,3.764000244993304795e-02,9.552725876138160599e-01
4.250000000000000000e+00,2.771949954618092016e-01,3.764000244993304795e-02,9.552725876138160599e-01
4.275000000000000355e+00,2.809228578245504537e-01,3.896650720418934344e-02,9.602409330579982916e-01
4.275000000000000355e+00,2.809228578245504537e-01,3.896650720418934344e-02,9.602409330579982916e-01
4.299999999999999822e+00,2.846541715090727953e-01,4.034440255226596356e-02,9.651254957203621032e-01
4.299999999999999822e+00,2.846541715090727953e-01,4.034440255226596356e-02,9.651254957203621032e-01
4.299999999999999822e+00,2.846541715090727953e-01,4.034440255226596356e-02,9.651254957203621032e-01
4.299999999999999822e+00,2.846541715090727953e-01,4.034440255226596356e-02,9.651254957203621032e-01
4.325000000000000178e+00,2.883884522754523450e-01,4.177431390982808829e-02,9.699273456690222783e-01
4.325000000000000178e+00,2.883884522754523450e-01,4.177431390982808829e-02,9.699273456690222783e-01
4.350000000000000533e+00,2.921248809401422730e-01,4.325811258861323588e-02,9.746501146454886744e-01
4.350000000000000533e+00,2.921248809401422730e-01,4.325811258861323588e-02,9.746501146454886744e-01
4.350000000000000533e+00,2.921248809401422730e-01,4.325811258861323588e-02,9.746501146454886744e-01
4.350000000000000533e+00,2.921248809401422730e-01,4.325811258861323588e-02,9.746501146454886744e-01
4.375000000000000000e+00,2.958628565780775377e-01,4.479628093666558619e-02,9.792949093083757051e-01
4.375000000000000000e+00,2.958628565780775377e-01,4.479628093666558619e-02,9.792949093083757051e-01
4.400000000000000355e+00,2.996022576576112262e-01,4.639092069807095736e-02,9.838645542649666620e-01
4.400000000000000355e+00,2.996022576576112262e-01,4.639092069807095736e-02,9.838645542649666620e-01
4.400000000000000355e+00,2.996022576576112262e-01,4.639092069807095736e-02,9.838645542649666620e-01
4.400000000000000355e+00,2.996022576576112262e-01,4.639092069807095736e-02,9.838645542649666620e-01
4.424999999999999822e+00,3.033428780482425591e-01,4.804274091092110982e-02,9.883595968155898248e-01
4.424999999999999822e+00,3.033428780482425591e-01,4.804274091092110982e-02,9.883595968155898248e-01
4.450000000000000178e+00,3.070854967538940161e-01,4.975378342546247362e-02,9.927826199788679640e-01
4.450000000000000178e+00,3.070854967538940161e-01,4.975378342546247362e-02,9.927826199788679640e-01
4.450000000000000178e+00,3.070854967538940161e-01,4.975378342546247362e-02,9.927826199788679640e-01
4.450000000000000178e+00,3.070854967538940161e-01,4.975378342546247362e-02,9.927826199788679640e-01
4.475000000000000533e+00,3.108306468445763970e-01,5.152464673402998296e-02,9.971341833516971231e-01
4.475000000000000533e+00,3.108306468445763970e-01,5.152464673402998296e-02,9.971341833516971231e-01
4.500000000000000000e+00,3.145789774921280424e-01,5.335708054588075844e-02,1.001417322608412874e+00
4.500000000000000000e+00,3.145789774921280424e-01,5.335708054588075844e-02,1.001417322608412874e+00
4.500000000000000000e+00,3.145789774921280424e-01,5.335708054588075844e-02,1.001417322608412874e+00
4.500000000000000000e+00,3.145789774921280424e-01,5.335708054588075844e-02,1.001417322608412874e+00
4.525000000000000355e+00,3.183309027835989347e-01,5.525135598944276583e-02,1.005632912290841396e+00
4.525000000000000355e+00,3.183309027835989347e-01,5.525135598944276583e-02,1.005632912290841396e+00
4.549999999999999822e+00,3.220859756415404562e-01,5.720941073213888645e-02,1.009783994521456840e+00
4.549999999999999822e+00,3.220859756415404562e-01,5.720941073213888645e-02,1.009783994521456840e+00
4.549999999999999822e+00,3.220859756415404562e-01,5.720941073213888645e-02,1.009783994521456840e+00
4.549999999999999822e+00,3.220859756415404562e-01,5.720941073213888645e-02,1.009783994521456840e+00
4.575000000000000178e+00,3.258442323446963385e-01,5.923153383740658445e-02,1.013871414331098952e+00
4.575000000000000178e+00,3.258442323446963385e-01,5.923153383740658445e-02,1.013871414331098952e+00
4.600000000000000533e+00,3.296047662935929767e-01,6.132058711080182883e-02,1.017897916056344609e+00
4.600000000000000533e+00,3.296047662935929767e-01,6.132058711080182883e-02,1.017897916056344609e+00
4.600000000000000533e+00,3.296047662935929767e-01,6.132058711080182883e-02,1.017897916056344609e+00
4.600000000000000533e+00,3.296047662935929767e-01,6.132058711080182883e-02,1.017897916056344609e+00
4.625000000000000000e+00,3.333677080906014001e-01,6.347759170694701469e-02,1.021864162178863999e+00
4.625000000000000000e+00,3.333677080906014001e-01,6.347759170694701469e-02,1.021864162178863999e+00
4.650000000000000355e+00,3.371315017356307231e-01,6.570601829786813786e-02,1.025772941930586324e+00
4.650000000000000355e+00,3.371315017356307231e-01,6.570601829786813786e-02,1.025772941930586324e+00
4.650000000000000355e+00,3.371315017356307231e-01,6.570601829786813786e-02,1.025772941930586324e+00
4.650000000000000355e+00,3.371315017356307231e-01,6.570601829786813786e-02,1.025772941930586324e+00
4.674999999999999822e+00,3.408958500550930415e-01,6.800737025525979695e-02,1.029625078444355024e+00
4.674999999999999822e+00,3.408958500550930415e-01,6.800737025525979695e-02,1.029625078444355024e+00
4.700000000000000178e+00,3.446584418531887239e-01,7.038439712056068776e-02,1.033423597636892843e+00
4.700000000000000178e+00,3.446584418531887239e-01,7.038439712056068776e-02,1.033423597636892843e+00
4.700000000000000178e+00,3.446584418531887239e-01,7.038439712056068776e-02,1.033423597636892843e+00
4.700000000000000178e+00,3.446584418531887239e-01,7.038439712056068776e-02,1.033423597636892843e+00
4.725000000000000533e+00,3.484186036999528113e-01,7.283826376824675819e-02,1.037169510227723190e+00
4.725000000000000533e+00,3.484186036999528113e-01,7.283826376824675819e-02,1.037169510227723190e+00
4.750000000000000000e+00,3.521740986652558414e-01,7.537073248117841240e-02,1.040865630230483507e+00
4.750000000000000000e+00,3.521740986652558414e-01,7.537073248117841240e-02,1.040865630230483507e+00
4.750000000000000000e+00,3.521740986652558414e-01,7.537073248117841240e-02,1.040865630230483507e+00
4.750000000000000000e+00,3.521740986652558414e-01,7.537073248117841240e-02,1.040865630230483507e+00
4.775000000000000355e+00,3.559244472396846937e-01,7.798254953975754244e-02,1.044512895249281481e+00
4.775000000000000355e+00,3.559244472396846937e-01,7.798254953975754244e-02,1.044512895249281481e+00
4.800000000000000711e+00,3.596677163896097040e-01,8.067506788239978133e-02,1.048113818333475722e+00
4.800000000000000711e+00,3.596677163896097040e-01,8.067506788239978133e-02,1.048113818333475722e+00
4.800000000000000711e+00,3.596677163896097040e-01,8.067506788239978133e-02,1.048113818333475722e+00
4.800000000000000711e+00,3.596677163896097040e-01,8.067506788239978133e-02,1.048113818333475722e+00
4.825000000000000178e+00,3.634039204055173888e-01,8.344885918086962506e-02,1.051669176227600699e+00
4.825000000000000178e+00,3.634039204055173888e-01,8.344885918086962506e-02,1.051669176227600699e+00
4.850000000000000533e+00,3.671307581601999659e-01,8.630541481548030525e-02,1.055181181497173881e+00
4.850000000000000533e+00,3.671307581601999659e-01,8.630541481548030525e-02,1.055181181497173881e+00
4.850000000000000533e+00,3.671307581601999659e-01,8.630541481548030525e-02,1.055181181497173881e+00
4.850000000000000533e+00,3.671307581601999659e-01,8.630541481548030525e-02,1.055181181497173881e+00
4.875000000000000000e+00,3.708483289423925577e-01,8.924552920896355879e-02,1.058650191234170812e+00
4.875000000000000000e+00,3.708483289423925577e-01,8.924552920896355879e-02,1.058650191234170812e+00
4.900000000000000355e+00,3.745528351526951627e-01,9.227088579477997488e-02,1.062078584647703217e+00
4.900000000000000355e+00,3.745528351526951627e-01,9.227088579477997488e-02,1.062078584647703217e+00
4.900000000000000355e+00,3.745528351526951627e-01,9.227088579477997488e-02,1.062078584647703217e+00
4.900000000000000355e+00,3.745528351526951627e-01,9.227088579477997488e-02,1.062078584647703217e+00
4.925000000000000711e+00,3.782436354949987312e-01,9.538243657701457601e-02,1.065466693125230568e+00
4.925000000000000711e+00,3.782436354949987312e-01,9.538243657701457601e-02,1.065466693125230568e+00
4.950000000000000178e+00,3.819155644161376095e-01,9.858147377349325835e-02,1.068817826176767793e+00
4.950000000000000178e+00,3.819155644161376095e-01,9.858147377349325835e-02,1.068817826176767793e+00
4.950000000000000178e+00,3.819155644161376095e-01,9.858147377349325835e-02,1.068817826176767793e+00
4.950000000000000178e+00,3.819155644161376095e-01,9.858147377349325835e-02,1.068817826176767793e+00
4.975000000000000533e+00,3.855674831503353439e-01,1.018686740958850978e-01,1.072132810724214735e+00
4.975000000000000533e+00,3.855674831503353439e-01,1.018686740958850978e-01,1.072132810724214735e+00
5.000000000000000000e+00,3.891938903552636386e-01,1.052448813210612177e-01,1.075415722853956924e+00
5.000000000000000000e+00,3.891938903552636386e-01,1.052448813210612177e-01,1.075415722853956924e+00
5.000000000000000000e+00,3.891938903552636386e-01,1.052448813210612177e-01,1.075415722853956924e+00
5.000000000000000000e+00,3.891938903552636386e-01,1.052448813210612177e-01,1.075415722853956924e+00
5.025000000000000355e+00,3.927934779741625304e-01,1.087105596435132965e-01,1.078667892772170678e+00
5.025000000000000355e+00,3.927934779741625304e-01,1.087105596435132965e-01,1.078667892772170678e+00
5.050000000000000711e+00,3.963605645716146153e-01,1.122665459557335571e-01,1.081893447924796137e+00
5.050000000000000711e+00,3.963605645716146153e-01,1.122665459557335571e-01,1.081893447924796137e+00
5.050000000000000711e+00,3.963605645716146153e-01,1.122665459557335571e-01,1.081893447924796137e+00
5.050000000000000711e+00,3.963605645716146153e-01,1.122665459557335571e-01,1.081893447924796137e+00
5.075000000000000178e+00,3.998932984030270643e-01,1.159135138020216949e-01,1.085093856685415803e+00
5.075000000000000178e+00,3.998932984030270643e-01,1.159135138020216949e-01,1.085093856685415803e+00
5.100000000000000533e+00,4.033864691031915917e-01,1.196523278555132325e-01,1.088272549735407324e+00
5.100000000000000533e+00,4.033864691031915917e-01,1.196523278555132325e-01,1.088272549735407324e+00
5.100000000000000533e+00,4.033864691031915917e-01,1.196523278555132325e-01,1.088272549735407324e+00
5.100000000000000533e+00,4.033864691031915917e-01,1.196523278555132325e-01,1.088272549735407324e+00
5.125000000000000000e+00,4.068381573511439253e-01,1.234839540026314714e-01,1.091430722943857790e+00
5.125000000000000000e+00,4.068381573511439253e-01,1.234839540026314714e-01,1.091430722943857790e+00
5.150000000000000355e+00,4.102447460861228246e-01,1.274085400968115456e-01,1.094571076952517874e+00
5.150000000000000355e+00,4.102447460861228246e-01,1.274085400968115456e-01,1.094571076952517874e+00
5.150000000000000355e+00,4.102447460861228246e-01,1.274085400968115456e-01,1.094571076952517874e+00
5.150000000000000355e+00,4.102447460861228246e-01,1.274085400968115456e-01,1.094571076952517874e+00
5.175000000000000711e+00,4.136049381119646373e-01,1.314267544110452046e-01,1.097694642329670511e+00
5.175000000000000711e+00,4.136049381119646373e-01,1.314267544110452046e-01,1.097694642329670511e+00
5.200000000000000178e+00,4.169165901173165212e-01,1.355376700227082787e-01,1.100803504174655778e+00
5.200000000000000178e+00,4.169165901173165212e-01,1.355376700227082787e-01,1.100803504174655778e+00
5.200000000000000178e+00,4.169165901173165212e-01,1.355376700227082787e-01,1.100803504174655778e+00
5.200000000000000178e+00,4.169165901173165212e-01,1.355376700227082787e-01,1.100803504174655778e+00
5.225000000000000533e+00,4.201790812093035288e-01,1.397415326692266202e-01,1.103898308281756169e+00
5.225000000000000533e+00,4.201790812093035288e-01,1.397415326692266202e-01,1.103898308281756169e+00
5.250000000000000000e+00,4.233908740374713320e-01,1.440370111427193289e-01,1.106980524049320458e+00
5.250000000000000000e+00,4.233908740374713320e-01,1.440370111427193289e-01,1.106980524049320458e+00
5.250000000000000000e+00,4.233908740374713320e-01,1.440370111427193289e-01,1.106980524049320458e+00
5.250000000000000000e+00,4.233908740374713320e-01,1.440370111427193289e-01,1.106980524049320458e+00
5.275000000000000355e+00,4.265517627606587037e-01,1.484244293075238919e-01,1.110050243090370703e+00
5.275000000000000355e+00,4.265517627606587037e-01,1.484244293075238919e-01,1.110050243090370703e+00
5.300000000000000711e+00,4.296597633230404556e-01,1.529023255805638803e-01,1.113109232552455641e+00
5.300000000000000711e+00,4.296597633230404556e-01,1.529023255805638803e-01,1.113109232552455641e+00
5.300000000000000711e+00,4.296597633230404556e-01,1.529023255805638803e-01,1.113109232552455641e+00
5.300000000000000711e+00,4.296597633230404556e-01,1.529023255805638803e-01,1.113109232552455641e+00
5.325000000000000178e+00,4.327144556644706430e-01,1.574711666580385083e-01,1.116157666720521080e+00
5.325000000000000178e+00,4.327144556644706430e-01,1.574711666580385083e-01,1.116157666720521080e+00
5.350000000000000533e+00,4.357128233865600331e-01,1.621289240078706562e-01,1.119198460677054641e+00
5.350000000000000533e+00,4.357128233865600331e-01,1.621289240078706562e-01,1.119198460677054641e+00
5.350000000000000533e+00,4.357128233865600331e-01,1.621289240078706562e-01,1.119198460677054641e+00
5.350000000000000533e+00,4.357128233865600331e-01,1.621289240078706562e-01,1.119198460677054641e+00
5.375000000000000000e+00,4.386538656155584137e-01,1.668758602482294795e-01,1.122232334037178925e+00
5.375000000000000000e+00,4.386538656155584137e-01,1.668758602482294795e-01,1.122232334037178925e+00
5.400000000000000355e+00,4.415341070265425549e-01,1.717092069286247913e-01,1.125263038137308769e+00
5.400000000000000355e+00,4.415341070265425549e-01,1.717092069286247913e-01,1.125263038137308769e+00
5.400000000000000355e+00,4.415341070265425549e-01,1.717092069286247913e-01,1.125263038137308769e+00
5.400000000000000355e+00,4.415341070265425549e-01,1.717092069286247913e-01,1.125263038137308769e+00
5.425000000000000711e+00,4.443523962689988616e-01,1.766290195204204549e-01,1.128291446593064462e+00
5.425000000000000711e+00,4.443523962689988616e-01,1.766290195204204549e-01,1.128291446593064462e+00
5.450000000000000178e+00,4.471055775123367604e-01,1.816320679962975249e-01,1.131321678688421040e+00
5.450000000000000178e+00,4.471055775123367604e-01,1.816320679962975249e-01,1.131321678688421040e+00
5.450000000000000178e+00,4.471055775123367604e-01,1.816320679962975249e-01,1.131321678688421040e+00
5.450000000000000178e+00,4.471055775123367604e-01,1.816320679962975249e-01,1.131321678688421040e+00
5.475000000000000533e+00,4.497927639920193399e-01,1.867184562518516278e-01,1.134354575312982671e+00
5.475000000000000533e+00,4.497927639920193399e-01,1.867184562518516278e-01,1.134354575312982671e+00
5.500000000000000000e+00,4.524110136724617259e-01,1.918843350312828266e-01,1.137395051563953041e+00
5.500000000000000000e+00,4.524110136724617259e-01,1.918843350312828266e-01,1.137395051563953041e+00
5.500000000000000000e+00,4.524110136724617259e-01,1.918843350312828266e-01,1.137395051563953041e+00
5.500000000000000000e+00,4.524110136724617259e-01,1.918843350312828266e-01,1.137395051563953041e+00
5.525000000000000355e+00,4.549595039761921145e-01,1.971297035618667925e-01,1.140444371645312538e+00
5.525000000000000355e+00,4.549595039761921145e-01,1.971297035618667925e-01,1.140444371645312538e+00
5.550000000000000711e+00,4.574351368502805881e-01,2.024497258731110250e-01,1.143508199766245736e+00
5.550000000000000711e+00,4.574351368502805881e-01,2.024497258731110250e-01,1.143508199766245736e+00
5.550000000000000711e+00,4.574351368502805881e-01,2.024497258731110250e-01,1.143508199766245736e+00
5.550000000000000711e+00,4.574351368502805881e-01,2.024497258731110250e-01,1.143508199766245736e+00
5.575000000000000178e+00,4.598368824373144648e-01,2.078441958546012602e-01,1.146588044055750322e+00
5.575000000000000178e+00,4.598368824373144648e-01,2.078441958546012602e-01,1.146588044055750322e+00
5.600000000000000533e+00,4.621617376102128416e-01,2.133072002423690716e-01,1.149689642065211403e+00
5.600000000000000533e+00,4.621617376102128416e-01,2.133072002423690716e-01,1.149689642065211403e+00
5.600000000000000533e+00,4.621617376102128416e-01,2.133072002423690716e-01,1.149689642065211403e+00
5.600000000000000533e+00,4.621617376102128416e-01,2.133072002423690716e-01,1.149689642065211403e+00
5.625000000000000000e+00,4.644087249220958391e-01,2.188383545852310985e-01,1.152814357958670710e+00
5.625000000000000000e+00,4.644087249220958391e-01,2.188383545852310985e-01,1.152814357958670710e+00
5.650000000000000355e+00,4.665754737301118782e-01,2.244304082763226293e-01,1.155967969267136963e+00
5.650000000000000355e+00,4.665754737301118782e-01,2.244304082763226293e-01,1.155967969267136963e+00
5.650000000000000355e+00,4.665754737301118782e-01,2.244304082763226293e-01,1.155967969267136963e+00
5.650000000000000355e+00,4.665754737301118782e-01,2.244304082763226293e-01,1.155967969267136963e+00
5.675000000000000711e+00,4.686614565369951468e-01,2.300825755654362093e-01,1.159151795054008227e+00
5.675000000000000711e+00,4.686614565369951468e-01,2.300825755654362093e-01,1.159151795054008227e+00
5.700000000000000178e+00,4.706647356946150884e-01,2.357859350807547383e-01,1.162371931118403978e+00
5.700000000000000178e+00,4.706647356946150884e-01,2.357859350807547383e-01,1.162371931118403978e+00
5.700000000000000178e+00,4.706647356946150884e-01,2.357859350807547383e-01,1.162371931118403978e+00
5.700000000000000178e+00,4.706647356946150884e-01,2.357859350807547383e-01,1.162371931118403978e+00
5.725000000000000533e+00,4.725848743913796945e-01,2.415388575722524911e-01,1.165630033033080881e+00
5.725000000000000533e+00,4.725848743913796945e-01,2.415388575722524911e-01,1.165630033033080881e+00
5.750000000000000000e+00,4.744199533642441402e-01,2.473309751093260012e-01,1.168932340044722018e+00
5.750000000000000000e+00,4.744199533642441402e-01,2.473309751093260012e-01,1.168932340044722018e+00
5.750000000000000000e+00,4.744199533642441402e-01,2.473309751093260012e-01,1.168932340044722018e+00
5.750000000000000000e+00,4.744199533642441402e-01,2.473309751093260012e-01,1.168932340044722018e+00
5.775000000000000355e+00,4.761692241539285386e-01,2.531598511830573939e-01,1.172280895023692926e+00
5.775000000000000355e+00,4.761692241539285386e-01,2.531598511830573939e-01,1.172280895023692926e+00
5.800000000000000711e+00,4.778316312432352442e-01,2.590147101084339654e-01,1.175681020655100939e+00
5.800000000000000711e+00,4.778316312432352442e-01,2.590147101084339654e-01,1.175681020655100939e+00
5.800000000000000711e+00,4.778316312432352442e-01,2.590147101084339654e-01,1.175681020655100939e+00
5.800000000000000711e+00,4.778316312432352442e-01,2.590147101084339654e-01,1.175681020655100939e+00
5.825000000000000178e+00,4.794068036776752972e-01,2.648928982078492811e-01,1.179134481293706349e+00
5.825000000000000178e+00,4.794068036776752972e-01,2.648928982078492811e-01,1.179134481293706349e+00
5.850000000000000533e+00,4.808955409716389462e-01,2.707837283772147052e-01,1.182644844328236244e+00
5.850000000000000533e+00,4.808955409716389462e-01,2.707837283772147052e-01,1.182644844328236244e+00
5.850000000000000533e+00,4.808955409716389462e-01,2.707837283772147052e-01,1.182644844328236244e+00
5.850000000000000533e+00,4.808955409716389462e-01,2.707837283772147052e-01,1.182644844328236244e+00
5.875000000000000000e+00,4.822984030700991909e-01,2.766842697680839125e-01,1.186213150023901042e+00
5.875000000000000000e+00,4.822984030700991909e-01,2.766842697680839125e-01,1.186213150023901042e+00
5.900000000000000355e+00,4.836174870094816503e-01,2.825839234354542429e-01,1.189841359041670765e+00
5.900000000000000355e+00,4.836174870094816503e-01,2.825839234354542429e-01,1.189841359041670765e+00
5.900000000000000355e+00,4.836174870094816503e-01,2.825839234354542429e-01,1.189841359041670765e+00
5.900000000000000355e+00,4.836174870094816503e-01,2.825839234354542429e-01,1.189841359041670765e+00
5.925000000000000711e+00,4.848538706291882772e-01,2.884794191969434762e-01,1.193529818989333080e+00
5.925000000000000711e+00,4.848538706291882772e-01,2.884794191969434762e-01,1.193529818989333080e+00
5.950000000000000178e+00,4.860101383476672643e-01,2.943609535639712949e-01,1.197279359091912188e+00
5.950000000000000178e+00,4.860101383476672643e-01,2.943609535639712949e-01,1.197279359091912188e+00
5.950000000000000178e+00,4.860101383476672643e-01,2.943609535639712949e-01,1.197279359091912188e+00
5.950000000000000178e+00,4.860101383476672643e-01,2.943609535639712949e-01,1.197279359091912188e+00
5.975000000000000533e+00,4.870875988301008874e-01,3.002254115537156820e-01,1.201089855636551018e+00
5.975000000000000533e+00,4.870875988301008874e-01,3.002254115537156820e-01,1.201089855636551018e+00
6.000000000000000000e+00,4.880891127769443338e-01,3.060641709931841703e-01,1.204961478443467016e+00
6.000000000000000000e+00,4.880891127769443338e-01,3.060641709931841703e-01,1.204961478443467016e+00
6.000000000000000000e+00,4.880891127769443338e-01,3.060641709931841703e-01,1.204961478443467016e+00
6.000000000000000000e+00,4.880891127769443338e-01,3.060641709931841703e-01,1.204961478443467016e+00
6.025000000000000355e+00,4.890161684888388871e-01,3.118743435435938904e-01,1.208893932227961709e+00
6.025000000000000355e+00,4.890161684888388871e-01,3.118743435435938904e-01,1.208893932227961709e+00
6.050000000000000711e+00,4.898717414515106894e-01,3.176483935716334361e-01,1.212886843505536438e+00
6.050000000000000711e+00,4.898717414515106894e-01,3.176483935716334361e-01,1.212886843505536438e+00
6.050000000000000711e+00,4.898717414515106894e-01,3.176483935716334361e-01,1.212886843505536438e+00
6.050000000000000711e+00,4.898717414515106894e-01,3.176483935716334361e-01,1.212886843505536438e+00
6.075000000000000178e+00,4.906574067434679720e-01,3.233836790307577647e-01,1.216939750708899037e+00
6.075000000000000178e+00,4.906574067434679720e-01,3.233836790307577647e-01,1.216939750708899037e+00
6.100000000000000533e+00,4.913760667620813427e-01,3.290738537383005036e-01,1.221051605514093419e+00
6.100000000000000533e+00,4.913760667620813427e-01,3.290738537383005036e-01,1.221051605514093419e+00
6.100000000000000533e+00,4.913760667620813427e-01,3.290738537383005036e-01,1.221051605514093419e+00
6.100000000000000533e+00,4.913760667620813427e-01,3.290738537383005036e-01,1.221051605514093419e+00
6.125000000000000000e+00,4.920292434357914080e-01,3.347165938904193005e-01,1.225221749084719702e+00
6.125000000000000000e+00,4.920292434357914080e-01,3.347165938904193005e-01,1.225221749084719702e+00
6.150000000000000355e+00,4.926197052244302710e-01,3.403066062020676519e-01,1.229448577833068379e+00
6.150000000000000355e+00,4.926197052244302710e-01,3.403066062020676519e-01,1.229448577833068379e+00
6.150000000000000355e+00,4.926197052244302710e-01,3.403066062020676519e-01,1.229448577833068379e+00
6.150000000000000355e+00,4.926197052244302710e-01,3.403066062020676519e-01,1.229448577833068379e+00
6.175000000000000711e+00,4.931489578897387260e-01,3.458416900700018726e-01,1.233731411803044242e+00
6.175000000000000711e+00,4.931489578897387260e-01,3.458416900700018726e-01,1.233731411803044242e+00
6.200000000000000178e+00,4.936197397229526995e-01,3.513176694336971329e-01,1.238068112129455889e+00
6.200000000000000178e+00,4.936197397229526995e-01,3.513176694336971329e-01,1.238068112129455889e+00
6.200000000000000178e+00,4.936197397229526995e-01,3.513176694336971329e-01,1.238068112129455889e+00
6.200000000000000178e+00,4.936197397229526995e-01,3.513176694336971329e-01,1.238068112129455889e+00
6.225000000000000533e+00,4.940336325785199545e-01,3.567325921629105889e-01,1.242457889234334312e+00
6.225000000000000533e+00,4.940336325785199545e-01,3.567325921629105889e-01,1.242457889234334312e+00
6.250000000000000000e+00,4.943931173641513688e-01,3.620837787265722696e-01,1.246897863239572635e+00
6.250000000000000000e+00,4.943931173641513688e-01,3.620837787265722696e-01,1.246897863239572635e+00
6.250000000000000000e+00,4.943931173641513688e-01,3.620837787265722696e-01,1.246897863239572635e+00
6.250000000000000000e+00,4.943931173641513688e-01,3.620837787265722696e-01,1.246897863239572635e+00
6.275000000000000355e+00,4.946996624458405156e-01,3.673699088172897587e-01,1.251386781227553646e+00
6.275000000000000355e+00,4.946996624458405156e-01,3.673699088172897587e-01,1.251386781227553646e+00
6.300000000000000711e+00,4.949552949730114393e-01,3.725897003970080612e-01,1.255921331678305997e+00
6.300000000000000711e+00,4.949552949730114393e-01,3.725897003970080612e-01,1.255921331678305997e+00
6.300000000000000711e+00,4.949552949730114393e-01,3.725897003970080612e-01,1.255921331678305997e+00
6.300000000000000711e+00,4.949552949730114393e-01,3.725897003970080612e-01,1.255921331678305997e+00
6.325000000000000178e+00,4.951614364802707779e-01,3.777424700591439088e-01,1.260499839996952920e+00
6.325000000000000178e+00,4.951614364802707779e-01,3.777424700591439088e-01,1.260499839996952920e+00
6.350000000000000533e+00,4.953196083779433656e-01,3.828275248776581985e-01,1.265119562023711008e+00
6.350000000000000533e+00,4.953196083779433656e-01,3.828275248776581985e-01,1.265119562023711008e+00
6.350000000000000533e+00,4.953196083779433656e-01,3.828275248776581985e-01,1.265119562023711008e+00
6.350000000000000533e+00,4.953196083779433656e-01,3.828275248776581985e-01,1.265119562023711008e+00
6.375000000000000000e+00,4.954312177357541036e-01,3.878441501149482162e-01,1.269778943425949214e+00
6.375000000000000000e+00,4.954312177357541036e-01,3.878441501149482162e-01,1.269778943425949214e+00
6.400000000000000355e+00,4.954968086974871899e-01,3.927918048603893375e-01,1.274476541158404030e+00
6.400000000000000355e+00,4.954968086974871899e-01,3.927918048603893375e-01,1.274476541158404030e+00
6.400000000000000355e+00,4.954968086974871899e-01,3.927918048603893375e-01,1.274476541158404030e+00
6.400000000000000355e+00,4.954968086974871899e-01,3.927918048603893375e-01,1.274476541158404030e+00
6.425000000000000711e+00,4.955173296045635167e-01,3.976695017499181639e-01,1.279211316777141727e+00
6.425000000000000711e+00,4.955173296045635167e-01,3.976695017499181639e-01,1.279211316777141727e+00
6.450000000000000178e+00,4.954921744400701544e-01,4.024777165129070911e-01,1.283983062572814804e+00
6.450000000000000178e+00,4.954921744400701544e-01,4.024777165129070911e-01,1.283983062572814804e+00
6.450000000000000178e+00,4.954921744400701544e-01,4.024777165129070911e-01,1.283983062572814804e+00
6.450000000000000178e+00,4.954921744400701544e-01,4.024777165129070911e-01,1.283983062572814804e+00
6.475000000000000533e+00,4.954215970425562832e-01,4.072159815176574771e-01,1.288791364785122573e+00
6.475000000000000533e+00,4.954215970425562832e-01,4.072159815176574771e-01,1.288791364785122573e+00
6.500000000000000000e+00,4.953046085628982631e-01,4.118862126537413682e-01,1.293636752051836591e+00
6.500000000000000000e+00,4.953046085628982631e-01,4.118862126537413682e-01,1.293636752051836591e+00
6.500000000000000000e+00,4.953046085628982631e-01,4.118862126537413682e-01,1.293636752051836591e+00
6.500000000000000000e+00,4.953046085628982631e-01,4.118862126537413682e-01,1.293636752051836591e+00
6.525000000000000355e+00,4.951412530846894811e-01,4.164885962247346640e-01,1.298519395839239809e+00
6.525000000000000355e+00,4.951412530846894811e-01,4.164885962247346640e-01,1.298519395839239809e+00
6.550000000000000711e+00,4.949310086318353119e-01,4.210254816748033035e-01,1.303439702991528115e+00
6.550000000000000711e+00,4.949310086318353119e-01,4.210254816748033035e-01,1.303439702991528115e+00
6.550000000000000711e+00,4.949310086318353119e-01,4.210254816748033035e-01,1.303439702991528115e+00
6.550000000000000711e+00,4.949310086318353119e-01,4.210254816748033035e-01,1.303439702991528115e+00
6.575000000000000178e+00,4.946741970466168037e-01,4.254969044095714970e-01,1.308397977230791431e+00
6.575000000000000178e+00,4.946741970466168037e-01,4.254969044095714970e-01,1.308397977230791431e+00
6.600000000000000533e+00,4.943705494796331035e-01,4.299053632102173284e-01,1.313393676360668394e+00
6.600000000000000533e+00,4.943705494796331035e-01,4.299053632102173284e-01,1.313393676360668394e+00
6.600000000000000533e+00,4.943705494796331035e-01,4.299053632102173284e-01,1.313393676360668394e+00
6.600000000000000533e+00,4.943705494796331035e-01,4.299053632102173284e-01,1.313393676360668394e+00
6.625000000000000000e+00,4.940203758009202306e-01,4.342508510053160742e-01,1.318426697690193050e+00
6.625000000000000000e+00,4.940203758009202306e-01,4.342508510053160742e-01,1.318426697690193050e+00
6.650000000000000355e+00,4.936231539353496123e-01,4.385368280246044748e-01,1.323495565669371432e+00
6.650000000000000355e+00,4.936231539353496123e-01,4.385368280246044748e-01,1.323495565669371432e+00
6.650000000000000355e+00,4.936231539353496123e-01,4.385368280246044748e-01,1.323495565669371432e+00
6.650000000000000355e+00,4.936231539353496123e-01,4.385368280246044748e-01,1.323495565669371432e+00
6.675000000000000711e+00,4.931789093575797422e-01,4.427639628775127401e-01,1.328599685730625257e+00
6.675000000000000711e+00,4.931789093575797422e-01,4.427639628775127401e-01,1.328599685730625257e+00
6.700000000000000178e+00,4.926870913276195085e-01,4.469363788226845546e-01,1.333737362246461666e+00
6.700000000000000178e+00,4.926870913276195085e-01,4.469363788226845546e-01,1.333737362246461666e+00
6.700000000000000178e+00,4.926870913276195085e-01,4.469363788226845546e-01,1.333737362246461666e+00
6.700000000000000178e+00,4.926870913276195085e-01,4.469363788226845546e-01,1.333737362246461666e+00
6.725000000000000533e+00,4.921476650789594620e-01,4.510550669586414485e-01,1.338907785524763305e+00
6.725000000000000533e+00,4.921476650789594620e-01,4.510550669586414485e-01,1.338907785524763305e+00
6.750000000000000000e+00,4.915603273440130594e-01,4.551236903435449399e-01,1.344109797805850715e+00
6.750000000000000000e+00,4.915603273440130594e-01,4.551236903435449399e-01,1.344109797805850715e+00
6.750000000000000000e+00,4.915603273440130594e-01,4.551236903435449399e-01,1.344109797805850715e+00
6.750000000000000000e+00,4.915603273440130594e-01,4.551236903435449399e-01,1.344109797805850715e+00
6.775000000000000355e+00,4.909251360861529023e-01,4.591427673701062306e-01,1.349342702916699777e+00
6.775000000000000355e+00,4.909251360861529023e-01,4.591427673701062306e-01,1.349342702916699777e+00
6.800000000000000711e+00,4.902418697140216719e-01,4.631155993989651276e-01,1.354606237029678750e+00
6.800000000000000711e+00,4.902418697140216719e-01,4.631155993989651276e-01,1.354606237029678750e+00
6.800000000000000711e+00,4.902418697140216719e-01,4.631155993989651276e-01,1.354606237029678750e+00
6.800000000000000711e+00,4.902418697140216719e-01,4.631155993989651276e-01,1.354606237029678750e+00
6.825000000000000178e+00,4.895105339247731724e-01,4.670423571832221787e-01,1.359899954390215715e+00
6.825000000000000178e+00,4.895105339247731724e-01,4.670423571832221787e-01,1.359899954390215715e+00
6.850000000000000533e+00,4.887308087779311805e-01,4.709270189722616351e-01,1.365224546476075274e+00
6.850000000000000533e+00,4.887308087779311805e-01,4.709270189722616351e-01,1.365224546476075274e+00
6.850000000000000533e+00,4.887308087779311805e-01,4.709270189722616351e-01,1.365224546476075274e+00
6.850000000000000533e+00,4.887308087779311805e-01,4.709270189722616351e-01,1.365224546476075274e+00
6.875000000000000000e+00,4.879024860973238953e-01,4.747700533986972671e-01,1.370580021182076003e+00
6.875000000000000000e+00,4.879024860973238953e-01,4.747700533986972671e-01,1.370580021182076003e+00
6.900000000000000355e+00,4.870253203704797973e-01,4.785764755372032830e-01,1.375967921817786710e+00
6.900000000000000355e+00,4.870253203704797973e-01,4.785764755372032830e-01,1.375967921817786710e+00
6.900000000000000355e+00,4.870253203704797973e-01,4.785764755372032830e-01,1.375967921817786710e+00
6.900000000000000355e+00,4.870253203704797973e-01,4.785764755372032830e-01,1.375967921817786710e+00
6.925000000000000711e+00,4.860988840461624161e-01,4.823472283038520714e-01,1.381388877953388494e+00
6.925000000000000711e+00,4.860988840461624161e-01,4.823472283038520714e-01,1.381388877953388494e+00
6.950000000000000178e+00,4.851234314184581509e-01,4.860878563741496960e-01,1.386844522006490221e+00
6.950000000000000178e+00,4.851234314184581509e-01,4.860878563741496960e-01,1.386844522006490221e+00
6.950000000000000178e+00,4.851234314184581509e-01,4.860878563741496960e-01,1.386844522006490221e+00
6.950000000000000178e+00,4.851234314184581509e-01,4.860878563741496960e-01,1.386844522006490221e+00
6.975000000000000533e+00,4.840985725182367916e-01,4.897995667228749461e-01,1.392335652201653895e+00
6.975000000000000533e+00,4.840985725182367916e-01,4.897995667228749461e-01,1.392335652201653895e+00
7.000000000000000000e+00,4.830255267174967115e-01,4.934879683191233379e-01,1.397863041816144625e+00
7.000000000000000000e+00,4.830255267174967115e-01,4.934879683191233379e-01,1.397863041816144625e+00
7.000000000000000000e+00,4.830255267174967115e-01,4.934879683191233379e-01,1.397863041816144625e+00
7.000000000000000000e+00,4.830255267174967115e-01,4.934879683191233379e-01,1.397863041816144625e+00
7.025000000000000355e+00,4.819044331725543251e-01,4.971545034600388102e-01,1.403427000503325806e+00
7.025000000000000355e+00,4.819044331725543251e-01,4.971545034600388102e-01,1.403427000503325806e+00
7.050000000000000711e+00,4.807372379247356609e-01,5.008045034161645592e-01,1.409027470705710439e+00
7.050000000000000711e+00,4.807372379247356609e-01,5.008045034161645592e-01,1.409027470705710439e+00
7.050000000000000711e+00,4.807372379247356609e-01,5.008045034161645592e-01,1.409027470705710439e+00
7.050000000000000711e+00,4.807372379247356609e-01,5.008045034161645592e-01,1.409027470705710439e+00
7.075000000000000178e+00,4.795244985869492327e-01,5.044395893563660138e-01,1.414664187824629327e+00
7.075000000000000178e+00,4.795244985869492327e-01,5.044395893563660138e-01,1.414664187824629327e+00
7.100000000000000533e+00,4.782678391986828759e-01,5.080642663241977663e-01,1.420337221874013345e+00
7.100000000000000533e+00,4.782678391986828759e-01,5.080642663241977663e-01,1.420337221874013345e+00
7.100000000000000533e+00,4.782678391986828759e-01,5.080642663241977663e-01,1.420337221874013345e+00
7.100000000000000533e+00,4.782678391986828759e-01,5.080642663241977663e-01,1.420337221874013345e+00
7.125000000000000000e+00,4.769675021312417273e-01,5.116801575580717243e-01,1.426046208770978874e+00
7.125000000000000000e+00,4.769675021312417273e-01,5.116801575580717243e-01,1.426046208770978874e+00
7.150000000000000355e+00,4.756244597320596901e-01,5.152904889461236149e-01,1.431792207382774906e+00
7.150000000000000355e+00,4.756244597320596901e-01,5.152904889461236149e-01,1.431792207382774906e+00
7.150000000000000355e+00,4.756244597320596901e-01,5.152904889461236149e-01,1.431792207382774906e+00
7.150000000000000355e+00,4.756244597320596901e-01,5.152904889461236149e-01,1.431792207382774906e+00
7.175000000000000711e+00,4.742385224120177489e-01,5.188967041543756098e-01,1.437575191939074459e+00
7.175000000000000711e+00,4.742385224120177489e-01,5.188967041543756098e-01,1.437575191939074459e+00
7.200000000000000178e+00,4.728108477679419663e-01,5.225003004698289821e-01,1.443397316340524927e+00
7.200000000000000178e+00,4.728108477679419663e-01,5.225003004698289821e-01,1.443397316340524927e+00
7.200000000000000178e+00,4.728108477679419663e-01,5.225003004698289821e-01,1.443397316340524927e+00
7.200000000000000178e+00,4.728108477679419663e-01,5.225003004698289821e-01,1.443397316340524927e+00
7.225000000000000533e+00,4.713414851408106454e-01,5.261020445230960574e-01,1.449258963486137697e+00
7.225000000000000533e+00,4.713414851408106454e-01,5.261020445230960574e-01,1.449258963486137697e+00
7.250000000000000000e+00,4.698322228896712471e-01,5.297017533793730859e-01,1.455163007326011559e+00
7.250000000000000000e+00,4.698322228896712471e-01,5.297017533793730859e-01,1.455163007326011559e+00
7.250000000000000000e+00,4.698322228896712471e-01,5.297017533793730859e-01,1.455163007326011559e+00
7.250000000000000000e+00,4.698322228896712471e-01,5.297017533793730859e-01,1.455163007326011559e+00
7.275000000000000355e+00,4.682835547219327266e-01,5.332995183943640694e-01,1.461110138333116204e+00
7.275000000000000355e+00,4.682835547219327266e-01,5.332995183943640694e-01,1.461110138333116204e+00
7.300000000000000711e+00,4.666972178421605055e-01,5.368944895427727459e-01,1.467103529396849737e+00
7.300000000000000711e+00,4.666972178421605055e-01,5.368944895427727459e-01,1.467103529396849737e+00
7.300000000000000711e+00,4.666972178421605055e-01,5.368944895427727459e-01,1.467103529396849737e+00
7.300000000000000711e+00,4.666972178421605055e-01,5.368944895427727459e-01,1.467103529396849737e+00
7.325000000000000178e+00,4.650735427465291782e-01,5.404867728853279818e-01,1.473144126592108805e+00
7.325000000000000178e+00,4.650735427465291782e-01,5.404867728853279818e-01,1.473144126592108805e+00
7.350000000000000533e+00,4.634138857948113532e-01,5.440752381638652713e-01,1.479234970170661079e+00
7.350000000000000533e+00,4.634138857948113532e-01,5.440752381638652713e-01,1.479234970170661079e+00
7.350000000000000533e+00,4.634138857948113532e-01,5.440752381638652713e-01,1.479234970170661079e+00
7.350000000000000533e+00,4.634138857948113532e-01,5.440752381638652713e-01,1.479234970170661079e+00
7.375000000000000000e+00,4.617182675946495674e-01,5.476600023403521700e-01,1.485377144819698847e+00
7.375000000000000000e+00,4.617182675946495674e-01,5.476600023403521700e-01,1.485377144819698847e+00
7.400000000000000355e+00,4.599883930539920840e-01,5.512391291149276729e-01,1.491572955782316745e+00
7.400000000000000355e+00,4.599883930539920840e-01,5.512391291149276729e-01,1.491572955782316745e+00
7.400000000000000355e+00,4.599883930539920840e-01,5.512391291149276729e-01,1.491572955782316745e+00
7.400000000000000355e+00,4.599883930539920840e-01,5.512391291149276729e-01,1.491572955782316745e+00
7.425000000000000711e+00,4.582245451927970947e-01,5.548122089469896823e-01,1.497823215972032607e+00
7.425000000000000711e+00,4.582245451927970947e-01,5.548122089469896823e-01,1.497823215972032607e+00
7.450000000000000178e+00,4.564291231064206977e-01,5.583766511923016207e-01,1.504129133810904406e+00
7.450000000000000178e+00,4.564291231064206977e-01,5.583766511923016207e-01,1.504129133810904406e+00
7.450000000000000178e+00,4.564291231064206977e-01,5.583766511923016207e-01,1.504129133810904406e+00
7.450000000000000178e+00,4.564291231064206977e-01,5.583766511923016207e-01,1.504129133810904406e+00
7.475000000000000533e+00,4.546028494132329234e-01,5.619315726049468607e-01,1.510490973283477256e+00
7.475000000000000533e+00,4.546028494132329234e-01,5.619315726049468607e-01,1.510490973283477256e+00
7.500000000000000000e+00,4.527482132577977381e-01,5.654747087931358829e-01,1.516909266127706379e+00
7.500000000000000000e+00,4.527482132577977381e-01,5.654747087931358829e-01,1.516909266127706379e+00
7.500000000000000000e+00,4.527482132577977381e-01,5.654747087931358829e-01,1.516909266127706379e+00
7.500000000000000000e+00,4.527482132577977381e-01,5.654747087931358829e-01,1.516909266127706379e+00
7.525000000000000355e+00,4.508659674406855222e-01,5.690052606639770527e-01,1.523383978969181651e+00
7.525000000000000355e+00,4.508659674406855222e-01,5.690052606639770527e-01,1.523383978969181651e+00
7.550000000000000711e+00,4.489582468001011017e-01,5.725217605350171324e-01,1.529915628179331799e+00
7.550000000000000711e+00,4.489582468001011017e-01,5.725217605350171324e-01,1.529915628179331799e+00
7.550000000000000711e+00,4.489582468001011017e-01,5.725217605350171324e-01,1.529915628179331799e+00
7.550000000000000711e+00,4.489582468001011017e-01,5.725217605350171324e-01,1.529915628179331799e+00
7.575000000000000178e+00,4.470255939199100914e-01,5.760233976670542377e-01,1.536504277783429018e+00
7.575000000000000178e+00,4.470255939199100914e-01,5.760233976670542377e-01,1.536504277783429018e+00
7.600000000000000533e+00,4.450700222797242533e-01,5.795093073550220408e-01,1.543150588997202810e+00
7.600000000000000533e+00,4.450700222797242533e-01,5.795093073550220408e-01,1.543150588997202810e+00
7.600000000000000533e+00,4.450700222797242533e-01,5.795093073550220408e-01,1.543150588997202810e+00
7.600000000000000533e+00,4.450700222797242533e-01,5.795093073550220408e-01,1.543150588997202810e+00
7.625000000000000000e+00,4.430919622768106358e-01,5.829781774295224039e-01,1.549854859770107396e+00
7.625000000000000000e+00,4.430919622768106358e-01,5.829781774295224039e-01,1.549854859770107396e+00
7.650000000000000355e+00,4.410936984806123617e-01,5.864306239768992679e-01,1.556617491647226403e+00
7.650000000000000355e+00,4.410936984806123617e-01,5.864306239768992679e-01,1.556617491647226403e+00
7.650000000000000355e+00,4.410936984806123617e-01,5.864306239768992679e-01,1.556617491647226403e+00
7.650000000000000355e+00,4.410936984806123617e-01,5.864306239768992679e-01,1.556617491647226403e+00
7.675000000000000711e+00,4.390757604161498184e-01,5.898655243636924395e-01,1.563438759142847800e+00
7.675000000000000711e+00,4.390757604161498184e-01,5.898655243636924395e-01,1.563438759142847800e+00
7.700000000000000178e+00,4.370409239099009024e-01,5.932863561665399077e-01,1.570318311002505629e+00
7.700000000000000178e+00,4.370409239099009024e-01,5.932863561665399077e-01,1.570318311002505629e+00
7.700000000000000178e+00,4.370409239099009024e-01,5.932863561665399077e-01,1.570318311002505629e+00
7.700000000000000178e+00,4.370409239099009024e-01,5.932863561665399077e-01,1.570318311002505629e+00
7.725000000000000533e+00,4.349900259862234941e-01,5.966931026002658678e-01,1.577256048576596292e+00
7.725000000000000533e+00,4.349900259862234941e-01,5.966931026002658678e-01,1.577256048576596292e+00
7.750000000000000000e+00,4.329261034055195134e-01,6.000916946927554729e-01,1.584250972127288160e+00
7.750000000000000000e+00,4.329261034055195134e-01,6.000916946927554729e-01,1.584250972127288160e+00
7.750000000000000000e+00,4.329261034055195134e-01,6.000916946927554729e-01,1.584250972127288160e+00
7.750000000000000000e+00,4.329261034055195134e-01,6.000916946927554729e-01,1.584250972127288160e+00
7.775000000000000355e+00,4.308501357089599137e-01,6.034828611808749077e-01,1.591302683801956830e+00
7.775000000000000355e+00,4.308501357089599137e-01,6.034828611808749077e-01,1.591302683801956830e+00
7.800000000000000711e+00,4.287648878333131797e-01,6.068738173980633421e-01,1.598410079374166681e+00
7.800000000000000711e+00,4.287648878333131797e-01,6.068738173980633421e-01,1.598410079374166681e+00
7.800000000000000711e+00,4.287648878333131797e-01,6.068738173980633421e-01,1.598410079374166681e+00
7.800000000000000711e+00,4.287648878333131797e-01,6.068738173980633421e-01,1.598410079374166681e+00
7.825000000000000178e+00,4.266711195839580917e-01,6.102655965293113383e-01,1.605572776893178233e+00
7.825000000000000178e+00,4.266711195839580917e-01,6.102655965293113383e-01,1.605572776893178233e+00
7.850000000000000533e+00,4.245712848973708375e-01,6.136664481206640653e-01,1.612789792914387732e+00
7.850000000000000533e+00,4.245712848973708375e-01,6.136664481206640653e-01,1.612789792914387732e+00
7.850000000000000533e+00,4.245712848973708375e-01,6.136664481206640653e-01,1.612789792914387732e+00
7.850000000000000533e+00,4.245712848973708375e-01,6.136664481206640653e-01,1.612789792914387732e+00
7.875000000000000000e+00,4.224660101541573565e-01,6.170779283393934556e-01,1.620060837533919829e+00
7.875000000000000000e+00,4.224660101541573565e-01,6.170779283393934556e-01,1.620060837533919829e+00
7.900000000000000355e+00,4.203578219448763087e-01,6.205090488228648393e-01,1.627384882898486262e+00
7.900000000000000355e+00,4.203578219448763087e-01,6.205090488228648393e-01,1.627384882898486262e+00
7.900000000000000355e+00,4.203578219448763087e-01,6.205090488228648393e-01,1.627384882898486262e+00
7.900000000000000355e+00,4.203578219448763087e-01,6.205090488228648393e-01,1.627384882898486262e+00
7.925000000000000711e+00,4.182475729457016400e-01,6.239618476081871812e-01,1.634761594890113523e+00
7.925000000000000711e+00,4.182475729457016400e-01,6.239618476081871812e-01,1.634761594890113523e+00
7.950000000000000178e+00,4.161377371241218315e-01,6.274452359181519334e-01,1.642189835098801565e+00
7.950000000000000178e+00,4.161377371241218315e-01,6.274452359181519334e-01,1.642189835098801565e+00
7.950000000000000178e+00,4.161377371241218315e-01,6.274452359181519334e-01,1.642189835098801565e+00
7.950000000000000178e+00,4.161377371241218315e-01,6.274452359181519334e-01,1.642189835098801565e+00
7.975000000000000533e+00,4.140292647577122898e-01,6.309612944402683832e-01,1.649669252214899240e+00
7.975000000000000533e+00,4.140292647577122898e-01,6.309612944402683832e-01,1.649669252214899240e+00
8.000000000000000000e+00,4.119239635531269372e-01,6.345182545693797138e-01,1.657198768516760845e+00
8.000000000000000000e+00,4.119239635531269372e-01,6.345182545693797138e-01,1.657198768516760845e+00
8.000000000000000000e+00,4.119239635531269372e-01,6.345182545693797138e-01,1.657198768516760845e+00
8.000000000000000000e+00,4.119239635531269372e-01,6.345182545693797138e-01,1.657198768516760845e+00
8.025000000000000355e+00,4.098224453682692836e-01,6.381180359953282366e-01,1.664778247442897374e+00
8.025000000000000355e+00,4.098224453682692836e-01,6.381180359953282366e-01,1.664778247442897374e+00
8.050000000000000711e+00,4.077258190862551035e-01,6.417681946995615894e-01,1.672406559443229135e+00
8.050000000000000711e+00,4.077258190862551035e-01,6.417681946995615894e-01,1.672406559443229135e+00
8.050000000000000711e+00,4.077258190862551035e-01,6.417681946995615894e-01,1.672406559443229135e+00
8.050000000000000711e+00,4.077258190862551035e-01,6.417681946995615894e-01,1.672406559443229135e+00
8.075000000000001066e+00,4.056344347495572933e-01,6.454706303977988391e-01,1.680083685779181879e+00
8.075000000000001066e+00,4.056344347495572933e-01,6.454706303977988391e-01,1.680083685779181879e+00
8.099999999999999645e+00,4.035491562279478472e-01,6.492322370115328756e-01,1.687807931271054107e+00
8.099999999999999645e+00,4.035491562279478472e-01,6.492322370115328756e-01,1.687807931271054107e+00
8.099999999999999645e+00,4.035491562279478472e-01,6.492322370115328756e-01,1.687807931271054107e+00
8.099999999999999645e+00,4.035491562279478472e-01,6.492322370115328756e-01,1.687807931271054107e+00
8.125000000000000000e+00,4.014703556000642770e-01,6.530549881470121276e-01,1.695578893284336974e+00
8.125000000000000000e+00,4.014703556000642770e-01,6.530549881470121276e-01,1.695578893284336974e+00
8.150000000000000355e+00,3.993986267643758747e-01,6.569447602199269820e-01,1.703394309527065165e+00
8.150000000000000355e+00,3.993986267643758747e-01,6.569447602199269820e-01,1.703394309527065165e+00
8.150000000000000355e+00,3.993986267643758747e-01,6.569447602199269820e-01,1.703394309527065165e+00
8.150000000000000355e+00,3.993986267643758747e-01,6.569447602199269820e-01,1.703394309527065165e+00
8.175000000000000711e+00,3.973342389648474304e-01,6.609034330243392930e-01,1.711253247138220690e+00
8.175000000000000711e+00,3.973342389648474304e-01,6.609034330243392930e-01,1.711253247138220690e+00
8.200000000000001066e+00,3.952772732216583429e-01,6.649354324732736909e-01,1.719153844300348899e+00
8.200000000000001066e+00,3.952772732216583429e-01,6.649354324732736909e-01,1.719153844300348899e+00
8.200000000000001066e+00,3.952772732216583429e-01,6.649354324732736909e-01,1.719153844300348899e+00
8.200000000000001066e+00,3.952772732216583429e-01,6.649354324732736909e-01,1.719153844300348899e+00
8.224999999999999645e+00,3.932277657627845646e-01,6.690423052511017543e-01,1.727095222244598327e+00
8.224999999999999645e+00,3.932277657627845646e-01,6.690423052511017543e-01,1.727095222244598327e+00
8.250000000000000000e+00,3.911854546902521768e-01,6.732268625130286566e-01,1.735076874121347368e+00
8.250000000000000000e+00,3.911854546902521768e-01,6.732268625130286566e-01,1.735076874121347368e+00
8.250000000000000000e+00,3.911854546902521768e-01,6.732268625130286566e-01,1.735076874121347368e+00
8.250000000000000000e+00,3.911854546902521768e-01,6.732268625130286566e-01,1.735076874121347368e+00
8.275000000000000355e+00,3.891503374936471915e-01,6.774901131523226594e-01,1.743098609928292131e+00
8.275000000000000355e+00,3.891503374936471915e-01,6.774901131523226594e-01,1.743098609928292131e+00
8.300000000000000711e+00,3.871219459397707285e-01,6.818334693638843369e-01,1.751161111269346371e+00
8.300000000000000711e+00,3.871219459397707285e-01,6.818334693638843369e-01,1.751161111269346371e+00
8.300000000000000711e+00,3.871219459397707285e-01,6.818334693638843369e-01,1.751161111269346371e+00
8.300000000000000711e+00,3.871219459397707285e-01,6.818334693638843369e-01,1.751161111269346371e+00
8.325000000000001066e+00,3.851002507817761766e-01,6.862574721882135353e-01,1.759264810518326616e+00
8.325000000000001066e+00,3.851002507817761766e-01,6.862574721882135353e-01,1.759264810518326616e+00
8.349999999999999645e+00,3.830843810883400868e-01,6.907627653951142754e-01,1.767410639782009518e+00
8.349999999999999645e+00,3.830843810883400868e-01,6.907627653951142754e-01,1.767410639782009518e+00
8.349999999999999645e+00,3.830843810883400868e-01,6.907627653951142754e-01,1.767410639782009518e+00
8.349999999999999645e+00,3.830843810883400868e-01,6.907627653951142754e-01,1.767410639782009518e+00
8.375000000000000000e+00,3.810740773788121594e-01,6.953498739330288281e-01,1.775599156982771820e+00
8.375000000000000000e+00,3.810740773788121594e-01,6.953498739330288281e-01,1.775599156982771820e+00
8.400000000000000355e+00,3.790681813938355793e-01,7.000188740084534178e-01,1.783830985874095720e+00
8.400000000000000355e+00,3.790681813938355793e-01,7.000188740084534178e-01,1.783830985874095720e+00
8.400000000000000355e+00,3.790681813938355793e-01,7.000188740084534178e-01,1.783830985874095720e+00
8.400000000000000355e+00,3.790681813938355793e-01,7.000188740084534178e-01,1.783830985874095720e+00
8.425000000000000711e+00,3.770663391439912915e-01,7.047702100855293139e-01,1.792106575921193379e+00
8.425000000000000711e+00,3.770663391439912915e-01,7.047702100855293139e-01,1.792106575921193379e+00
8.450000000000001066e+00,3.750674652254365471e-01,7.096029470821990648e-01,1.800426340141657811e+00
8.450000000000001066e+00,3.750674652254365471e-01,7.096029470821990648e-01,1.800426340141657811e+00
8.450000000000001066e+00,3.750674652254365471e-01,7.096029470821990648e-01,1.800426340141657811e+00
8.450000000000001066e+00,3.750674652254365471e-01,7.096029470821990648e-01,1.800426340141657811e+00
8.474999999999999645e+00,3.730713136459083978e-01,7.145170594676959475e-01,1.808790708796987445e+00
8.474999999999999645e+00,3.730713136459083978e-01,7.145170594676959475e-01,1.808790708796987445e+00
8.500000000000000000e+00,3.710768248379670564e-01,7.195108856927543428e-01,1.817200058961531584e+00
8.500000000000000000e+00,3.710768248379670564e-01,7.195108856927543428e-01,1.817200058961531584e+00
8.500000000000000000e+00,3.710768248379670564e-01,7.195108856927543428e-01,1.817200058961531584e+00
8.500000000000000000e+00,3.710768248379670564e-01,7.195108856927543428e-01,1.817200058961531584e+00
8.525000000000000355e+00,3.690836918763386043e-01,7.245843255973636321e-01,1.825654763337682285e+00
8.525000000000000355e+00,3.690836918763386043e-01,7.245843255973636321e-01,1.825654763337682285e+00
8.550000000000000711e+00,3.670907797931482475e-01,7.297354989412105919e-01,1.834155170484187192e+00
8.550000000000000711e+00,3.670907797931482475e-01,7.297354989412105919e-01,1.834155170484187192e+00
8.550000000000000711e+00,3.670907797931482475e-01,7.297354989412105919e-01,1.834155170484187192e+00
8.550000000000000711e+00,3.670907797931482475e-01,7.297354989412105919e-01,1.834155170484187192e+00
8.575000000000001066e+00,3.650976205053909629e-01,7.349644834343469491e-01,1.842701348248040105e+00
8.575000000000001066e+00,3.650976205053909629e-01,7.349644834343469491e-01,1.842701348248040105e+00
8.599999999999999645e+00,3.631033843797639715e-01,7.402686482027920345e-01,1.851294022559959451e+00
8.599999999999999645e+00,3.631033843797639715e-01,7.402686482027920345e-01,1.851294022559959451e+00
8.599999999999999645e+00,3.631033843797639715e-01,7.402686482027920345e-01,1.851294022559959451e+00
8.599999999999999645e+00,3.631033843797639715e-01,7.402686482027920345e-01,1.851294022559959451e+00
8.625000000000000000e+00,3.611077500384506367e-01,7.456476233896410788e-01,1.859933133340909261e+00
8.625000000000000000e+00,3.611077500384506367e-01,7.456476233896410788e-01,1.859933133340909261e+00
8.650000000000000355e+00,3.591105032768086014e-01,7.510977817743398344e-01,1.868620725686627182e+00
8.650000000000000355e+00,3.591105032768086014e-01,7.510977817743398344e-01,1.868620725686627182e+00
8.650000000000000355e+00,3.591105032768086014e-01,7.510977817743398344e-01,1.868620725686627182e+00
8.650000000000000355e+00,3.591105032768086014e-01,7.510977817743398344e-01,1.868620725686627182e+00
8.675000000000000711e+00,3.571116313753555094e-01,7.566180921544487514e-01,1.877357347756232198e+00
8.675000000000000711e+00,3.571116313753555094e-01,7.566180921544487514e-01,1.877357347756232198e+00
8.700000000000001066e+00,3.551112746603923842e-01,7.622049543565172502e-01,1.886146658706642887e+00
8.700000000000001066e+00,3.551112746603923842e-01,7.622049543565172502e-01,1.886146658706642887e+00
8.700000000000001066e+00,3.551112746603923842e-01,7.622049543565172502e-01,1.886146658706642887e+00
8.700000000000001066e+00,3.551112746603923842e-01,7.622049543565172502e-01,1.886146658706642887e+00
8.724999999999999645e+00,3.531095115774056103e-01,7.678574006631053717e-01,1.894990166157595191e+00
8.724999999999999645e+00,3.531095115774056103e-01,7.678574006631053717e-01,1.894990166157595191e+00
8.750000000000000000e+00,3.511066276891771643e-01,7.735726636531423672e-01,1.903892103701278593e+00
8.750000000000000000e+00,3.511066276891771643e-01,7.735726636531423672e-01,1.903892103701278593e+00
8.750000000000000000e+00,3.511066276891771643e-01,7.735726636531423672e-01,1.903892103701278593e+00
8.750000000000000000e+00,3.511066276891771643e-01,7.735726636531423672e-01,1.903892103701278593e+00
8.775000000000000355e+00,3.491027415023014724e-01,7.793502866838795118e-01,1.912854416836439864e+00
8.775000000000000355e+00,3.491027415023014724e-01,7.793502866838795118e-01,1.912854416836439864e+00
8.800000000000000711e+00,3.470983945503268164e-01,7.851877833646854210e-01,1.921880614811641630e+00
8.800000000000000711e+00,3.470983945503268164e-01,7.851877833646854210e-01,1.921880614811641630e+00
8.800000000000000711e+00,3.470983945503268164e-01,7.851877833646854210e-01,1.921880614811641630e+00
8.800000000000000711e+00,3.470983945503268164e-01,7.851877833646854210e-01,1.921880614811641630e+00
8.825000000000001066e+00,3.450938643075994738e-01,7.910847312977785650e-01,1.930972365309451266e+00
8.825000000000001066e+00,3.450938643075994738e-01,7.910847312977785650e-01,1.930972365309451266e+00
8.849999999999999645e+00,3.430898628224077207e-01,7.970382776171875960e-01,1.940132119629090379e+00
8.849999999999999645e+00,3.430898628224077207e-01,7.970382776171875960e-01,1.940132119629090379e+00
8.849999999999999645e+00,3.430898628224077207e-01,7.970382776171875960e-01,1.940132119629090379e+00
8.849999999999999645e+00,3.430898628224077207e-01,7.970382776171875960e-01,1.940132119629090379e+00
8.875000000000000000e+00,3.410867229385873833e-01,8.030477970497296170e-01,1.949361079297194710e+00
8.875000000000000000e+00,3.410867229385873833e-01,8.030477970497296170e-01,1.949361079297194710e+00
8.900000000000000355e+00,3.390850998409685180e-01,8.091103572244622288e-01,1.958661143890572776e+00
8.900000000000000355e+00,3.390850998409685180e-01,8.091103572244622288e-01,1.958661143890572776e+00
8.900000000000000355e+00,3.390850998409685180e-01,8.091103572244622288e-01,1.958661143890572776e+00
8.900000000000000355e+00,3.390850998409685180e-01,8.091103572244622288e-01,1.958661143890572776e+00
8.925000000000000711e+00,3.370852152709879479e-01,8.152255149107888732e-01,1.968033254687204137e+00
8.925000000000000711e+00,3.370852152709879479e-01,8.152255149107888732e-01,1.968033254687204137e+00
8.950000000000001066e+00,3.350877387884118042e-01,8.213902411871829568e-01,1.977479241477831051e+00
8.950000000000001066e+00,3.350877387884118042e-01,8.213902411871829568e-01,1.977479241477831051e+00
8.950000000000001066e+00,3.350877387884118042e-01,8.213902411871829568e-01,1.977479241477831051e+00
8.950000000000001066e+00,3.350877387884118042e-01,8.213902411871829568e-01,1.977479241477831051e+00
8.974999999999999645e+00,3.330928407367713118e-01,8.276041424191666884e-01,1.986999870132295509e+00
8.974999999999999645e+00,3.330928407367713118e-01,8.276041424191666884e-01,1.986999870132295509e+00
9.000000000000000000e+00,3.311014224286972230e-01,8.338634972265638323e-01,1.996597147225683822e+00
9.000000000000000000e+00,3.311014224286972230e-01,8.338634972265638323e-01,1.996597147225683822e+00
9.000000000000000000e+00,3.311014224286972230e-01,8.338634972265638323e-01,1.996597147225683822e+00
9.000000000000000000e+00,3.311014224286972230e-01,8.338634972265638323e-01,1.996597147225683822e+00
9.025000000000000355e+00,3.291137089815543426e-01,8.401675067260127028e-01,2.006271689093729993e+00
9.025000000000000355e+00,3.291137089815543426e-01,8.401675067260127028e-01,2.006271689093729993e+00
9.050000000000000711e+00,3.271308705766867719e-01,8.465118594770894012e-01,2.016026029346575932e+00
9.050000000000000711e+00,3.271308705766867719e-01,8.465118594770894012e-01,2.016026029346575932e+00
9.050000000000000711e+00,3.271308705766867719e-01,8.465118594770894012e-01,2.016026029346575932e+00
9.050000000000000711e+00,3.271308705766867719e-01,8.465118594770894012e-01,2.016026029346575932e+00
9.075000000000001066e+00,3.251532204291759931e-01,8.528954625829380243e-01,2.025860918845543424e+00
9.075000000000001066e+00,3.251532204291759931e-01,8.528954625829380243e-01,2.025860918845543424e+00
9.099999999999999645e+00,3.231821360874341242e-01,8.593140283059710338e-01,2.035779623735570087e+00
9.099999999999999645e+00,3.231821360874341242e-01,8.593140283059710338e-01,2.035779623735570087e+00
9.099999999999999645e+00,3.231821360874341242e-01,8.593140283059710338e-01,2.035779623735570087e+00
9.099999999999999645e+00,3.231821360874341242e-01,8.593140283059710338e-01,2.035779623735570087e+00
9.125000000000000000e+00,3.212180458488201884e-01,8.657665089645297796e-01,2.045783312238119045e+00
9.125000000000000000e+00,3.212180458488201884e-01,8.657665089645297796e-01,2.045783312238119045e+00
9.150000000000000355e+00,3.192623309394991837e-01,8.722488571827919923e-01,2.055875539766481630e+00
9.150000000000000355e+00,3.192623309394991837e-01,8.722488571827919923e-01,2.055875539766481630e+00
9.150000000000000355e+00,3.192623309394991837e-01,8.722488571827919923e-01,2.055875539766481630e+00
9.150000000000000355e+00,3.192623309394991837e-01,8.722488571827919923e-01,2.055875539766481630e+00
9.175000000000000711e+00,3.173153793412170076e-01,8.787601963868424404e-01,2.066057804920156116e+00
9.175000000000000711e+00,3.173153793412170076e-01,8.787601963868424404e-01,2.066057804920156116e+00
9.200000000000001066e+00,3.153783212917409262e-01,8.852965619995090130e-01,2.076333073685898256e+00
9.200000000000001066e+00,3.153783212917409262e-01,8.852965619995090130e-01,2.076333073685898256e+00
9.200000000000001066e+00,3.153783212917409262e-01,8.852965619995090130e-01,2.076333073685898256e+00
9.200000000000001066e+00,3.153783212917409262e-01,8.852965619995090130e-01,2.076333073685898256e+00
9.224999999999999645e+00,3.134513376121866868e-01,8.918572468461792857e-01,2.086702782360073449e+00
9.224999999999999645e+00,3.134513376121866868e-01,8.918572468461792857e-01,2.086702782360073449e+00
9.250000000000000000e+00,3.115354355433217481e-01,8.984380512619722925e-01,2.097168558193086785e+00
9.250000000000000000e+00,3.115354355433217481e-01,8.984380512619722925e-01,2.097168558193086785e+00
9.250000000000000000e+00,3.115354355433217481e-01,8.984380512619722925e-01,2.097168558193086785e+00
9.250000000000000000e+00,3.115354355433217481e-01,8.984380512619722925e-01,2.097168558193086785e+00
9.275000000000000355e+00,3.096308018011154628e-01,9.050382842913529124e-01,2.107731241572807335e+00
9.275000000000000355e+00,3.096308018011154628e-01,9.050382842913529124e-01,2.107731241572807335e+00
9.300000000000000711e+00,3.077385147068128490e-01,9.116531653563442195e-01,2.118391019085226645e+00
9.300000000000000711e+00,3.077385147068128490e-01,9.116531653563442195e-01,2.118391019085226645e+00
9.300000000000000711e+00,3.077385147068128490e-01,9.116531653563442195e-01,2.118391019085226645e+00
9.300000000000000711e+00,3.077385147068128490e-01,9.116531653563442195e-01,2.118391019085226645e+00
9.325000000000001066e+00,3.058589389412066928e-01,9.182817912976056762e-01,2.129147884666508173e+00
9.325000000000001066e+00,3.058589389412066928e-01,9.182817912976056762e-01,2.129147884666508173e+00
9.349999999999999645e+00,3.039928332511242504e-01,9.249187858486832559e-01,2.140001486601953218e+00
9.349999999999999645e+00,3.039928332511242504e-01,9.249187858486832559e-01,2.140001486601953218e+00
9.349999999999999645e+00,3.039928332511242504e-01,9.249187858486832559e-01,2.140001486601953218e+00
9.349999999999999645e+00,3.039928332511242504e-01,9.249187858486832559e-01,2.140001486601953218e+00
9.375000000000000000e+00,3.021403566000676610e-01,9.315630344006309294e-01,2.150951485746598557e+00
9.375000000000000000e+00,3.021403566000676610e-01,9.315630344006309294e-01,2.150951485746598557e+00
9.400000000000000355e+00,3.003015943007590893e-01,9.382088473189664768e-01,2.161998118499607990e+00
9.400000000000000355e+00,3.003015943007590893e-01,9.382088473189664768e-01,2.161998118499607990e+00
9.400000000000000355e+00,3.003015943007590893e-01,9.382088473189664768e-01,2.161998118499607990e+00
9.400000000000000355e+00,3.003015943007590893e-01,9.382088473189664768e-01,2.161998118499607990e+00
9.425000000000000711e+00,2.984762551488746030e-01,9.448550061690985657e-01,2.173141378569189985e+00
9.425000000000000711e+00,2.984762551488746030e-01,9.448550061690985657e-01,2.173141378569189985e+00
9.450000000000001066e+00,2.966642990013548253e-01,9.514956459000122324e-01,2.184382175427393324e+00
9.450000000000001066e+00,2.966642990013548253e-01,9.514956459000122324e-01,2.184382175427393324e+00
9.450000000000001066e+00,2.966642990013548253e-01,9.514956459000122324e-01,2.184382175427393324e+00
9.450000000000001066e+00,2.966642990013548253e-01,9.514956459000122324e-01,2.184382175427393324e+00
9.474999999999999645e+00,2.948655057324677808e-01,9.581293672197123135e-01,2.195720774830199229e+00
9.474999999999999645e+00,2.948655057324677808e-01,9.581293672197123135e-01,2.195720774830199229e+00
9.500000000000000000e+00,2.930802109896255003e-01,9.647502710852201568e-01,2.207158200903358125e+00
9.500000000000000000e+00,2.930802109896255003e-01,9.647502710852201568e-01,2.207158200903358125e+00
9.500000000000000000e+00,2.930802109896255003e-01,9.647502710852201568e-01,2.207158200903358125e+00
9.500000000000000000e+00,2.930802109896255003e-01,9.647502710852201568e-01,2.207158200903358125e+00
9.525000000000000355e+00,2.913086200179899610e-01,9.713568714519205116e-01,2.218694701409012815e+00
9.525000000000000355e+00,2.913086200179899610e-01,9.713568714519205116e-01,2.218694701409012815e+00
9.550000000000000711e+00,2.895508057052362805e-01,9.779436486147267127e-01,2.230331362085994140e+00
9.550000000000000711e+00,2.895508057052362805e-01,9.779436486147267127e-01,2.230331362085994140e+00
9.550000000000000711e+00,2.895508057052362805e-01,9.779436486147267127e-01,2.230331362085994140e+00
9.550000000000000711e+00,2.895508057052362805e-01,9.779436486147267127e-01,2.230331362085994140e+00
9.575000000000001066e+00,2.878068771556218097e-01,9.845094567062133706e-01,2.242068657672357190e+00
9.575000000000001066e+00,2.878068771556218097e-01,9.845094567062133706e-01,2.242068657672357190e+00
9.600000000000001421e+00,2.860759154152493489e-01,9.910490832767062663e-01,2.253907782980249408e+00
9.600000000000001421e+00,2.860759154152493489e-01,9.910490832767062663e-01,2.253907782980249408e+00
9.600000000000001421e+00,2.860759154152493489e-01,9.910490832767062663e-01,2.253907782980249408e+00
9.600000000000001421e+00,2.860759154152493489e-01,9.910490832767062663e-01,2.253907782980249408e+00
9.625000000000000000e+00,2.843574917335157104e-01,9.975616461022532855e-01,2.265849641188770303e+00
9.625000000000000000e+00,2.843574917335157104e-01,9.975616461022532855e-01,2.265849641188770303e+00
9.650000000000000355e+00,2.826500788758922744e-01,1.004041459920651302e+00,2.277894752198789785e+00
9.650000000000000355e+00,2.826500788758922744e-01,1.004041459920651302e+00,2.277894752198789785e+00
9.650000000000000355e+00,2.826500788758922744e-01,1.004041459920651302e+00,2.277894752198789785e+00
9.650000000000000355e+00,2.826500788758922744e-01,1.004041459920651302e+00,2.277894752198789785e+00
9.675000000000000711e+00,2.809530710625977590e-01,1.010487351859391980e+00,2.290043899166095631e+00
9.675000000000000711e+00,2.809530710625977590e-01,1.010487351859391980e+00,2.290043899166095631e+00
9.700000000000001066e+00,2.792649765124232131e-01,1.016893030090632921e+00,2.302296092538807404e+00
9.700000000000001066e+00,2.792649765124232131e-01,1.016893030090632921e+00,2.302296092538807404e+00
9.700000000000001066e+00,2.792649765124232131e-01,1.016893030090632921e+00,2.302296092538807404e+00
9.700000000000001066e+00,2.792649765124232131e-01,1.016893030090632921e+00,2.302296092538807404e+00
9.725000000000001421e+00,2.775853916814921551e-01,1.023257126440932696e+00,2.314651470077306872e+00
9.725000000000001421e+00,2.775853916814921551e-01,1.023257126440932696e+00,2.314651470077306872e+00
9.750000000000000000e+00,2.759127041471688413e-01,1.029573293067934214e+00,2.327107816133708873e+00
9.750000000000000000e+00,2.759127041471688413e-01,1.029573293067934214e+00,2.327107816133708873e+00
9.750000000000000000e+00,2.759127041471688413e-01,1.029573293067934214e+00,2.327107816133708873e+00
9.750000000000000000e+00,2.759127041471688413e-01,1.029573293067934214e+00,2.327107816133708873e+00
9.775000000000000355e+00,2.742465156038309537e-01,1.035840313818756186e+00,2.339664888032812140e+00
9.775000000000000355e+00,2.742465156038309537e-01,1.035840313818756186e+00,2.339664888032812140e+00
9.800000000000000711e+00,2.725847037566160314e-01,1.042051671484771402e+00,2.352319907485097339e+00
9.800000000000000711e+00,2.725847037566160314e-01,1.042051671484771402e+00,2.352319907485097339e+00
9.800000000000000711e+00,2.725847037566160314e-01,1.042051671484771402e+00,2.352319907485097339e+00
9.800000000000000711e+00,2.725847037566160314e-01,1.042051671484771402e+00,2.352319907485097339e+00
9.825000000000001066e+00,2.709265973841080699e-01,1.048205922437341231e+00,2.365072624684508629e+00
9.825000000000001066e+00,2.709265973841080699e-01,1.048205922437341231e+00,2.365072624684508629e+00
9.850000000000001421e+00,2.692696893942946312e-01,1.054296167916913829e+00,2.377919637428980604e+00
9.850000000000001421e+00,2.692696893942946312e-01,1.054296167916913829e+00,2.377919637428980604e+00
9.850000000000001421e+00,2.692696893942946312e-01,1.054296167916913829e+00,2.377919637428980604e+00
9.850000000000001421e+00,2.692696893942946312e-01,1.054296167916913829e+00,2.377919637428980604e+00
9.875000000000000000e+00,2.676130727067093096e-01,1.060320422894454939e+00,2.390860528807481344e+00
9.875000000000000000e+00,2.676130727067093096e-01,1.060320422894454939e+00,2.390860528807481344e+00
9.900000000000000355e+00,2.659543175756347577e-01,1.066272317319882035e+00,2.403890911577577061e+00
9.900000000000000355e+00,2.659543175756347577e-01,1.066272317319882035e+00,2.403890911577577061e+00
9.900000000000000355e+00,2.659543175756347577e-01,1.066272317319882035e+00,2.403890911577577061e+00
9.900000000000000355e+00,2.659543175756347577e-01,1.066272317319882035e+00,2.403890911577577061e+00
9.925000000000000711e+00,2.642925196764463469e-01,1.072149901788258530e+00,2.417009857756758251e+00
9.925000000000000711e+00,2.642925196764463469e-01,1.072149901788258530e+00,2.417009857756758251e+00
9.950000000000001066e+00,2.626256868955095247e-01,1.077948412853908744e+00,2.430212164464796487e+00
9.950000000000001066e+00,2.626256868955095247e-01,1.077948412853908744e+00,2.430212164464796487e+00
9.950000000000001066e+00,2.626256868955095247e-01,1.077948412853908744e+00,2.430212164464796487e+00
9.950000000000001066e+00,2.626256868955095247e-01,1.077948412853908744e+00,2.430212164464796487e+00
9.975000000000001421e+00,2.609530677965590795e-01,1.083666374298566160e+00,2.443496113117821888e+00
9.975000000000001421e+00,2.609530677965590795e-01,1.083666374298566160e+00,2.443496113117821888e+00
1.000000000000000000e+01,2.592731529591892348e-01,1.089300547808384811e+00,2.456856565613112942e+00
1.000000000000000000e+01,2.592731529591892348e-01,1.089300547808384811e+00,2.456856565613112942e+00


==> figures/examples_free_floating_l_displacement_four_c.csv <==
time,x,y,z
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.235648321529439910e-15,3.245446412089015860e-15,6.249999999755347485e-08
2.000000000000000042e-02,1.215592355650909868e-13,1.215788077922545136e-13,3.749999999919907836e-07
2.999999999999999889e-02,1.233414996923304893e-12,1.233424967565071901e-12,1.187499999989502574e-06
4.000000000000000083e-02,6.587314366563759245e-12,6.587340408147133194e-12,2.749999999988522632e-06
5.000000000000000278e-02,2.438418258980945625e-11,2.438425738931142038e-11,5.312499999999709002e-06
5.999999999999999778e-02,7.162551598234145051e-11,7.162556308896037340e-11,9.124999999995342891e-06
7.000000000000000666e-02,1.790822271644142086e-10,1.790820757958271644e-10,1.443749999995534468e-05
8.000000000000000167e-02,3.967183838457539239e-10,3.967181015589442512e-10,2.149999999995843184e-05
8.999999999999999667e-02,8.002484939791388917e-10,8.002484240016074937e-10,3.056249999997476269e-05
1.000000000000000056e-01,1.499539897850858565e-09,1.499540195714265821e-09,4.187499999995518321e-05
1.100000000000000006e-01,2.646889743976314928e-09,2.646890301313047727e-09,5.568749999993087368e-05
1.199999999999999956e-01,4.444882899332683780e-09,4.444883497061452804e-09,7.224999999989467766e-05
1.300000000000000044e-01,7.156782861309635456e-09,7.156783381207552104e-09,9.181249999990888865e-05
1.400000000000000133e-01,1.111907328978850865e-08,1.111907412834907172e-08,1.146249999999133124e-04
1.499999999999999944e-01,1.675251607983493226e-08,1.675251881763286022e-08,1.409374999998062568e-04
1.600000000000000033e-01,2.457122736888832283e-08,2.457123831484672764e-08,1.709999999992972025e-04
1.700000000000000122e-01,3.519594061477853842e-08,3.519598676426712970e-08,2.050624999957130685e-04
1.799999999999999933e-01,4.937167287799432584e-08,4.937185577317615138e-08,2.433749999727906658e-04
1.900000000000000022e-01,6.798085554410786131e-08,6.798151569209417730e-08,2.861874998389524844e-04
2.000000000000000111e-01,9.205296372170856819e-08,9.205514818499556278e-08,3.337499991321959698e-04
2.099999999999999922e-01,1.227783727515216598e-07,1.227850300324403298e-07,3.863124957703410506e-04
2.200000000000000011e-01,1.615290756819130567e-07,1.615478180259466176e-07,4.441249813601572051e-04
2.300000000000000100e-01,2.098750863149865781e-07,2.099239782525547785e-07,5.074374256613175139e-04
2.399999999999999911e-01,2.695870720092095117e-07,2.697056229183281853e-07,5.764997314633212933e-04
2.500000000000000000e-01,3.426438727549722910e-07,3.429120356590052003e-07,6.515616208763459326e-04
2.600000000000000089e-01,4.312512304054777576e-07,4.318194519635551192e-07,7.328723906841554635e-04
2.700000000000000178e-01,5.378519843743480763e-07,5.389852039364949264e-07,8.206804730322156752e-04
2.800000000000000266e-01,6.651246369282587465e-07,6.672631156854326973e-07,9.152327944441481433e-04
2.899999999999999800e-01,8.159822653311290440e-07,8.198232696644700218e-07,1.016774016165422536e-03
2.999999999999999889e-01,9.935783779771576651e-07,1.000186757618277830e-06,1.125545652528833632e-03
3.099999999999999978e-01,1.201308898801456991e-06,1.212273892835321842e-06,1.241784471069248613e-03
3.200000000000000067e-01,1.442777011527428268e-06,1.460448039448236824e-06,1.365718690659608638e-03
3.300000000000000155e-01,1.721704803068025134e-06,1.749550296072141010e-06,1.497561030651445258e-03
3.400000000000000244e-01,2.041859301326332942e-06,2.084966443149767154e-06,1.637501976170292793e-03
3.499999999999999778e-01,2.407081643741050288e-06,2.472715075260168927e-06,1.785712970155673741e-03
3.599999999999999867e-01,2.821444150483055753e-06,2.919449517337490433e-06,1.942367998882159894e-03
3.699999999999999956e-01,3.289522220763392405e-06,3.432365071906356577e-06,2.107674944982647174e-03
3.800000000000000044e-01,3.816616106770041671e-06,4.019118567298213509e-06,2.281888694909080511e-03
3.900000000000000133e-01,4.408682290417247322e-06,4.687837417878346831e-06,2.465288475392307926e-03
4.000000000000000222e-01,5.072085248842945125e-06,5.447219668076080396e-06,2.658144016196625509e-03
4.099999999999999756e-01,5.813553722592476852e-06,6.306597928986748491e-06,2.860712399560256039e-03
4.199999999999999845e-01,6.640405068335322713e-06,7.275890946653151403e-06,3.073261974212966249e-03
4.299999999999999933e-01,7.560629582396783298e-06,8.365588247645837458e-06,3.296076798943868309e-03
4.400000000000000022e-01,8.582615021657228916e-06,9.586859035930887739e-06,3.529431074082987115e-03
4.500000000000000111e-01,9.714933973694868811e-06,1.095166246994754338e-05,3.773576529291256063e-03
4.600000000000000200e-01,1.096648434695445168e-05,1.247277105264539237e-05,4.028757712627215916e-03
4.699999999999999734e-01,1.234656811730116844e-05,1.416378903626171567e-05,4.295219168453985430e-03
4.799999999999999822e-01,1.386468069889510426e-05,1.603922071966879263e-05,4.573193885188656452e-03
4.899999999999999911e-01,1.553040512686382427e-05,1.811452995818563192e-05,4.862900572270317801e-03
5.000000000000000000e-01,1.735349489828417604e-05,2.040618376207791235e-05,5.164551414542075010e-03
5.100000000000000089e-01,1.934382874743961219e-05,2.293170879589735941e-05,5.478352484604815179e-03
5.200000000000000178e-01,2.151134072033383823e-05,2.570973120130750058e-05,5.804502743588507187e-03
5.300000000000000266e-01,2.386607122711409279e-05,2.876000007999688059e-05,6.143197544797117556e-03
5.400000000000000355e-01,2.641809900435494634e-05,3.210343342506392006e-05,6.494627570404176362e-03
5.500000000000000444e-01,2.917747375032593788e-05,3.576215465799599866e-05,6.858978891785962734e-03
5.600000000000000533e-01,3.215441829960874774e-05,3.975946725730992803e-05,7.236441180103126564e-03
5.699999999999999512e-01,3.535944199320708767e-05,4.411982827831791698e-05,7.627210047534898479e-03
5.799999999999999600e-01,3.880319341939190660e-05,4.886886795981523377e-05,8.031481424793839030e-03
5.899999999999999689e-01,4.249656998549444586e-05,5.403332978445694071e-05,8.449456247083984503e-03
5.999999999999999778e-01,4.645112071863440208e-05,5.964089612471786558e-05,8.881353177850100783e-03
6.099999999999999867e-01,5.067912901323993812e-05,6.572012829765311488e-05,9.327408856289373315e-03
6.199999999999999956e-01,5.519338434308710594e-05,7.230057949820897680e-05,9.787868134201814507e-03
6.300000000000000044e-01,6.000721002985843762e-05,7.941283251561377025e-05,1.026298271787829189e-02
6.400000000000000133e-01,6.513469770864796721e-05,8.708850703511947396e-05,1.075301439409391373e-02
6.500000000000000222e-01,7.059061474243725283e-05,9.536047788540634505e-05,1.125822747911464465e-02
6.600000000000000311e-01,7.638995853066685691e-05,1.042630448643053193e-04,1.177887755874006993e-02
6.700000000000000400e-01,8.254780023378759460e-05,1.138316979156442642e-04,1.231521559561954242e-02
6.800000000000000488e-01,8.907990580461522560e-05,1.241026007719592380e-04,1.286750911811500656e-02
6.899999999999999467e-01,9.600349082816734419e-05,1.351122717594105784e-04,1.343605581989151809e-02
6.999999999999999556e-01,1.033370275195600934e-04,1.468981140364958651e-04,1.402116390485336206e-02
7.099999999999999645e-01,1.110995601228866318e-04,1.594995112287026396e-04,1.462312087319074180e-02
7.199999999999999734e-01,1.193106378293330185e-04,1.729581720022936944e-04,1.524219165561070156e-02
7.299999999999999822e-01,1.279902476920785712e-04,1.873176887338651555e-04,1.587863179694299839e-02
7.399999999999999911e-01,1.371583175133315893e-04,2.026231720270886473e-04,1.653269157920603943e-02
7.500000000000000000e-01,1.468351203076822729e-04,2.189207818208166077e-04,1.720462769804466038e-02
7.600000000000000089e-01,1.570422662350735973e-04,2.362574358800705878e-04,1.789471341093980261e-02
7.700000000000000178e-01,1.678027939910324172e-04,2.546811315448288321e-04,1.860323053222516509e-02
7.800000000000000266e-01,1.791412990247782846e-04,2.742405532398012238e-04,1.933047642654752568e-02
7.900000000000000355e-01,1.910845320760263611e-04,2.949840900594033282e-04,2.007678181080634755e-02
8.000000000000000444e-01,2.036611634174487087e-04,3.169603985187401172e-04,2.084249600814753675e-02
8.100000000000000533e-01,2.169016153501680940e-04,3.402195127808901268e-04,2.162796761941171431e-02
8.200000000000009504e-01,2.308386705231860484e-04,3.648122626869426221e-04,2.243355479310308112e-02
8.300000000000009592e-01,2.455073569014675329e-04,3.907893990815670569e-04,2.325963187750101566e-02
8.400000000000009681e-01,2.609446353698618537e-04,4.182020220318213594e-04,2.410657993799368223e-02
8.500000000000009770e-01,2.771896478764042772e-04,4.471023657692291438e-04,2.497477822139362869e-02
8.600000000000009859e-01,2.942832741476607912e-04,4.775440184302087417e-04,2.586459704717217895e-02
8.700000000000009948e-01,3.122677670901959123e-04,5.095815760427863323e-04,2.677640091136099937e-02
8.800000000000010036e-01,3.311871645977733846e-04,5.432706708992012055e-04,2.771055481864676331e-02
8.900000000000010125e-01,3.510869588595942831e-04,5.786687486134425677e-04,2.866741439739758923e-02
9.000000000000010214e-01,3.720138058995029785e-04,6.158349838045810943e-04,2.964732282365685478e-02
9.100000000000010303e-01,3.940160528808561236e-04,6.548297006786546384e-04,3.065061875430606653e-02
9.200000000000010392e-01,4.171435865158068697e-04,6.957151800347663537e-04,3.167762756551058961e-02
9.300000000000010481e-01,4.414476576580386269e-04,7.385561627854054026e-04,3.272865675524064960e-02
9.400000000000009459e-01,4.669812496878287828e-04,7.834190075527016706e-04,3.380400744572449601e-02
9.500000000000009548e-01,4.937986029256759019e-04,8.303719966146330461e-04,3.490397172403332526e-02
9.600000000000009637e-01,5.219543907041101615e-04,8.794862910471345965e-04,3.602882601639952748e-02
9.700000000000009726e-01,5.515038773438139807e-04,9.308347100864202859e-04,3.717884574423689636e-02
9.800000000000009814e-01,5.825047344636898093e-04,9.844893724202097556e-04,3.835432987907969049e-02
9.900000000000009903e-01,6.150195036042565644e-04,1.040520853580515371e-03,3.955561394058570296e-02
1.000000000000000000e+00,6.491160352910487668e-04,1.098998120018369927e-03,4.078306622681845267e-02
1.010000000000000009e+00,6.848646606002177376e-04,1.159984881128918498e-03,4.203696162164763384e-02
1.020000000000000018e+00,7.223336833375733996e-04,1.223534653318688508e-03,4.331735218373809759e-02
1.030000000000000027e+00,7.615869272667340683e-04,1.289693751802480255e-03,4.462415576992041083e-02
1.040000000000000036e+00,8.026824390956224754e-04,1.358506015360194446e-03,4.595724787819384372e-02
1.050000000000000044e+00,8.456721091572729594e-04,1.430011381277865963e-03,4.731647290364466435e-02
1.060000000000000053e+00,8.906050413800326894e-04,1.504245127122250851e-03,4.870167217923603020e-02
1.070000000000000062e+00,9.375304445958074391e-04,1.581237159619140699e-03,5.011270663368393163e-02
1.080000000000000071e+00,9.864986973307445124e-04,1.661010063716345658e-03,5.154947137545896202e-02
1.090000000000000080e+00,1.037561410602274616e-03,1.743578947488497134e-03,5.301188870012055881e-02
1.100000000000000089e+00,1.090770418314931760e-03,1.828953700191409326e-03,5.449988464141163752e-02
1.110000000000000098e+00,1.146177202018324121e-03,1.917142587921412226e-03,5.601337075205902599e-02
1.120000000000000107e+00,1.203831628827378231e-03,2.008151292824023396e-03,5.755224867644359588e-02
1.129999999999999893e+00,1.263783650457637065e-03,2.101979916188819169e-03,5.911643303658895704e-02
1.139999999999999902e+00,1.326085726192610453e-03,2.198622184965927893e-03,6.070585954980866478e-02
1.149999999999999911e+00,1.390791581753960055e-03,2.298067487512956211e-03,6.232046539560451986e-02
1.159999999999999920e+00,1.457954509320280850e-03,2.400304986675661119e-03,6.396016796868117527e-02
1.169999999999999929e+00,1.527624432431445248e-03,2.505322791005896131e-03,6.562486190444044576e-02
1.179999999999999938e+00,1.599847883909650496e-03,2.613105343390135886e-03,6.731443103464983257e-02
1.189999999999999947e+00,1.674672517038219626e-03,2.723633898311659043e-03,6.902876179513196819e-02
1.199999999999999956e+00,1.752148868583757032e-03,2.836888144732854257e-03,7.076773897646214395e-02
1.209999999999999964e+00,1.832329156070697327e-03,2.952847938365161379e-03,7.253122592747877906e-02
1.219999999999999973e+00,1.915269268876792401e-03,3.071491845519859400e-03,7.431906191122196470e-02
1.229999999999999982e+00,2.001035966087826024e-03,3.192795015346082052e-03,7.613108020080047722e-02
1.239999999999999991e+00,2.089710384583243121e-03,3.316729450793986806e-03,7.796711588951434069e-02
1.250000000000000000e+00,2.181382677832890884e-03,3.443264984228768064e-03,7.982700008587716167e-02
1.260000000000000009e+00,2.276142230283500264e-03,3.572369521939888597e-03,8.171055773573326908e-02
1.270000000000000018e+00,2.374069434774210910e-03,3.704008136975656465e-03,8.361761515105463338e-02
1.280000000000000027e+00,2.475235532968007076e-03,3.838143721482270218e-03,8.554800928195972765e-02
1.290000000000000036e+00,2.579708262564798897e-03,3.974736883954845500e-03,8.750158658534377965e-02
1.300000000000000044e+00,2.687557775450301768e-03,4.113743232915935237e-03,8.947819694027429882e-02
1.310000000000000053e+00,2.798858662831786841e-03,4.255112436856656882e-03,9.147769064675573270e-02
1.320000000000000062e+00,2.913686180121371344e-03,4.398789184057616541e-03,9.349992220873440396e-02
1.330000000000000071e+00,3.032115226652044946e-03,4.544714886965156748e-03,9.554476554716359593e-02
1.340000000000000080e+00,3.154225014270620360e-03,4.692828770887039549e-03,9.761212560668629246e-02
1.350000000000000089e+00,3.280101402666553857e-03,4.843065187614349967e-03,9.970193308795907705e-02
1.360000000000000098e+00,3.409830012382459620e-03,4.995351315274511664e-03,1.018141118196652789e-01
1.370000000000000107e+00,3.543482451609973084e-03,5.149611093736011259e-03,1.039485200656142388e-01
1.379999999999999893e+00,3.681112967011067848e-03,5.305769566975337449e-03,1.061049299788951461e-01
1.389999999999999902e+00,3.822771833898465019e-03,5.463753286843692908e-03,1.082830775253558059e-01
1.399999999999999911e+00,3.968516717607294825e-03,5.623492534038641334e-03,1.104827164696673275e-01
1.409999999999999920e+00,4.118409805619296926e-03,5.784925967765182017e-03,1.127036223436403278e-01
1.419999999999999929e+00,4.272510303516958291e-03,5.948004290878977814e-03,1.149455583023349797e-01
1.429999999999999938e+00,4.430878804054481923e-03,6.112691005676756766e-03,1.172082669385322573e-01
1.439999999999999947e+00,4.593590968205185990e-03,6.278959148027136311e-03,1.194915167456469807e-01
1.449999999999999956e+00,4.760738376379746416e-03,6.446787861938823097e-03,1.217951233644780362e-01
1.459999999999999964e+00,4.932418189910300205e-03,6.616159523930232461e-03,1.241189152152192970e-01
1.469999999999999973e+00,5.108731491857190429e-03,6.787053432031465647e-03,1.264627179518378053e-01
1.479999999999999982e+00,5.289785054865329267e-03,6.959438896080422619e-03,1.288263699058305178e-01
1.489999999999999991e+00,5.475686658806411776e-03,7.133272649978215744e-03,1.312097259890790124e-01
1.500000000000000000e+00,5.666542169381998117e-03,7.308499992354775161e-03,1.336126546485768007e-01
1.510000000000000009e+00,5.862457236531026274e-03,7.485059476975226313e-03,1.360350417924297284e-01
1.520000000000000018e+00,6.063535919142832263e-03,7.662891060247845575e-03,1.384767825967576638e-01
1.530000000000000027e+00,6.269879361865275495e-03,7.841940107414662603e-03,1.409377657955062924e-01
1.540000000000000036e+00,6.481591124014242540e-03,8.022151045690597074e-03,1.434178816446069760e-01
1.550000000000000044e+00,6.698776700711075137e-03,8.203460259727134857e-03,1.459170262471964907e-01
1.560000000000000053e+00,6.921534705616138455e-03,8.385797900848824746e-03,1.484350809191745946e-01
1.570000000000000062e+00,7.149956985916143710e-03,8.569092857975761993e-03,1.509719125377801674e-01
1.580000000000000071e+00,7.384131718465596420e-03,8.753278828860521638e-03,1.535273812048998654e-01
1.590000000000000080e+00,7.624137840107101521e-03,8.938300084176739949e-03,1.561013174847755147e-01
1.600000000000000089e+00,7.870042527292392745e-03,9.124106526461218253e-03,1.586935086424719199e-01
1.610000000000000098e+00,8.121905967052481939e-03,9.310644615681916772e-03,1.613037087320020602e-01
1.620000000000000107e+00,8.379784680138098116e-03,9.497857320479882390e-03,1.639316482424995891e-01
1.629999999999999893e+00,8.643730953818923660e-03,9.685689237289053788e-03,1.665770401103834619e-01
1.639999999999999902e+00,8.913791439957987478e-03,9.874089562284143681e-03,1.692395807813929787e-01
1.649999999999999911e+00,9.190012391128151575e-03,1.006300588595927803e-02,1.719189648020476857e-01
1.659999999999999920e+00,9.472452151392897479e-03,1.025237247895475871e-02,1.746149184820019462e-01
1.669999999999999929e+00,9.761184578404826645e-03,1.044211196283015806e-02,1.773271988664709420e-01
1.679999999999999938e+00,1.005628550387782129e-02,1.063214932460205923e-02,1.800555411898041858e-01
1.689999999999999947e+00,1.035781874329911104e-02,1.082241460889082733e-02,1.827996299271601455e-01
1.699999999999999956e+00,1.066583575373709902e-02,1.101282891303617673e-02,1.855591457132412803e-01
1.709999999999999964e+00,1.098038028018147837e-02,1.120329540039655472e-02,1.883338226445280261e-01
1.719999999999999973e+00,1.130148809788981620e-02,1.139370902014678714e-02,1.911234411951207579e-01
1.729999999999999982e+00,1.162919270299232581e-02,1.158396845451754170e-02,1.939278010371930649e-01
1.739999999999999991e+00,1.196353809709984999e-02,1.177397464489052421e-02,1.967467173967553662e-01
1.750000000000000000e+00,1.230457524172586664e-02,1.196362841483913746e-02,1.995799955210984244e-01
1.760000000000000009e+00,1.265234779992236228e-02,1.215283427489785746e-02,2.024274008354927656e-01
1.770000000000000018e+00,1.300689128838964682e-02,1.234149993906846245e-02,2.052886735796287387e-01
1.780000000000000027e+00,1.336823068301442978e-02,1.252953671562373819e-02,2.081635221112237699e-01
1.790000000000000036e+00,1.373637294517662290e-02,1.271686193655276187e-02,2.110515913052160852e-01
1.800000000000000044e+00,1.411131573221667893e-02,1.290338842650715946e-02,2.139524983189296514e-01
1.810000000000000053e+00,1.449305133694984982e-02,1.308901538641564152e-02,2.168658739559457815e-01
1.820000000000000062e+00,1.488155684366872927e-02,1.327363897435985748e-02,2.197913368135007983e-01
1.830000000000000071e+00,1.527679850629811396e-02,1.345716253212378768e-02,2.227284878765326270e-01
1.840000000000000080e+00,1.567873895078263427e-02,1.363949663958308883e-02,2.256769403559854004e-01
1.850000000000000089e+00,1.608733592447929989e-02,1.382056068801169879e-02,2.286363276340017958e-01
1.860000000000000098e+00,1.650254962853838978e-02,1.400028303006415828e-02,2.316063069100062211e-01
1.870000000000000107e+00,1.692434923857474155e-02,1.417859612417514750e-02,2.345865558478057722e-01
1.879999999999999893e+00,1.735271148021586690e-02,1.435542882225363664e-02,2.375767630369892969e-01
1.889999999999999902e+00,1.778762079966669449e-02,1.453070020209339119e-02,2.405766419469768935e-01
1.899999999999999911e+00,1.822906499806627514e-02,1.470432594374543496e-02,2.435859272579535550e-01
1.909999999999999920e+00,1.867702896603270699e-02,1.487622616599117327e-02,2.466043548380434935e-01
1.919999999999999929e+00,1.913149624742425253e-02,1.504631597011494952e-02,2.496316849636561475e-01
1.929999999999999938e+00,1.959244798061820711e-02,1.521449733023631096e-02,2.526677165081682164e-01
1.939999999999999947e+00,2.005985910396350380e-02,1.538066776654066319e-02,2.557122549390291599e-01
1.949999999999999956e+00,2.053370675679501434e-02,1.554472549572517154e-02,2.587651036556790074e-01
1.959999999999999964e+00,2.101398198939408157e-02,1.570656644230121468e-02,2.618260714973066894e-01
1.969999999999999973e+00,2.150068975496154111e-02,1.586608886553992834e-02,2.648949506991997715e-01
1.979999999999999982e+00,2.199383683909184733e-02,1.602320056557308275e-02,2.679714906256610574e-01
1.989999999999999991e+00,2.249341022220607486e-02,1.617782001240232470e-02,2.710553834855541355e-01
2.000000000000000000e+00,2.299936316558499200e-02,1.632987870271466330e-02,2.741462583563523125e-01
2.009999999999999787e+00,2.351162324304873971e-02,1.647932925483062971e-02,2.772437412913654753e-01
2.020000000000000018e+00,2.403011373859824037e-02,1.662614482042125419e-02,2.803475351007313487e-01
2.029999999999999805e+00,2.455477958464512278e-02,1.677029725715116493e-02,2.834574285342922884e-01
2.040000000000000036e+00,2.508560123656332352e-02,1.691174156209022603e-02,2.865732956436089496e-01
2.049999999999999822e+00,2.562258349973923002e-02,1.705042139857852052e-02,2.896950820185477116e-01
2.060000000000000053e+00,2.616574190166044006e-02,1.718626986105044677e-02,2.928227704543818199e-01
2.069999999999999840e+00,2.671509646732155713e-02,1.731920964047515415e-02,2.959563456043836083e-01
2.080000000000000071e+00,2.727065906997501801e-02,1.744916633358191763e-02,2.990957482327964989e-01
2.089999999999999858e+00,2.783242894625439015e-02,1.757608023013994616e-02,3.022408647864133213e-01
2.100000000000000089e+00,2.840040378912843042e-02,1.769989935575978432e-02,3.053915621982860595e-01
2.109999999999999876e+00,2.897459201857294567e-02,1.782056197746085743e-02,3.085477264896953620e-01
2.120000000000000107e+00,2.955501305906954243e-02,1.793799838561553964e-02,3.117092585576061170e-01
2.129999999999999893e+00,3.014167942642443504e-02,1.805214658509580322e-02,3.148760340385159950e-01
2.140000000000000124e+00,3.073458988548962226e-02,1.816295764916715447e-02,3.180478948520540361e-01
2.149999999999999911e+00,3.133374205252800054e-02,1.827039088136703932e-02,3.212246826967123381e-01
2.160000000000000142e+00,3.193913960978309041e-02,1.837440544244413332e-02,3.244062636119356968e-01
2.169999999999999929e+00,3.255079812329204209e-02,1.847495540556253271e-02,3.275925320106932159e-01
2.180000000000000160e+00,3.316874838614022186e-02,1.857199163496491001e-02,3.307834056845631032e-01
2.189999999999999947e+00,3.379302751876765015e-02,1.866546810732457387e-02,3.339788049302893080e-01
2.200000000000000178e+00,3.442367255573351020e-02,1.875534095248504105e-02,3.371786393674173210e-01
2.209999999999999964e+00,3.506072700640303075e-02,1.884155780020150411e-02,3.403828323899963371e-01
2.220000000000000195e+00,3.570423709595398065e-02,1.892405703086935675e-02,3.435913375476399856e-01
2.229999999999999982e+00,3.635422870502966891e-02,1.900277558998978919e-02,3.468041176231952405e-01
2.240000000000000213e+00,3.701069746681173722e-02,1.907764957511324730e-02,3.500211315646726273e-01
2.250000000000000000e+00,3.767361842702020985e-02,1.914861105017921089e-02,3.532423394370262093e-01
2.259999999999999787e+00,3.834296228836511083e-02,1.921559171651967060e-02,3.564677007378296847e-01
2.270000000000000018e+00,3.901871248723803864e-02,1.927853144084811302e-02,3.596971613269082102e-01
2.279999999999999805e+00,3.970087103003335643e-02,1.933737744020576355e-02,3.629306495335447025e-01
2.290000000000000036e+00,4.038945291865934234e-02,1.939208041680568970e-02,3.661680988402039039e-01
2.299999999999990052e+00,4.108447386628028691e-02,1.944260705237835229e-02,3.694094581468542193e-01
2.309999999999989839e+00,4.178594870549911383e-02,1.948895276961265521e-02,3.726546759451474511e-01
2.319999999999990070e+00,4.249390384014294086e-02,1.953113097947189319e-02,3.759036901600339431e-01
2.329999999999989857e+00,4.320837300603884434e-02,1.956915499467153791e-02,3.791564167847390476e-01
2.339999999999990088e+00,4.392938026572967142e-02,1.960303594688422163e-02,3.824127483882464595e-01
2.349999999999989875e+00,4.465693135342339165e-02,1.963279566485245931e-02,3.856725666500521732e-01
2.359999999999990106e+00,4.539102359013990479e-02,1.965847542212105850e-02,3.889357557132689380e-01
2.369999999999989893e+00,4.613167405952051797e-02,1.968012703970655614e-02,3.922022387268613852e-01
2.379999999999990123e+00,4.687892496843123341e-02,1.969780357509638702e-02,3.954719925521169577e-01
2.389999999999989910e+00,4.763282281662304524e-02,1.971155533214167394e-02,3.987450148835093300e-01
2.399999999999990141e+00,4.839341326878866117e-02,1.972142008277130709e-02,4.020212970984345935e-01
2.409999999999989928e+00,4.916073782530220454e-02,1.972742597490374436e-02,4.053007930650751045e-01
2.419999999999990159e+00,4.993481898776040012e-02,1.972960548825217209e-02,4.085834033845512914e-01
2.429999999999989946e+00,5.071565181459653654e-02,1.972799404250106386e-02,4.118690060632732575e-01
2.439999999999990177e+00,5.150319735993028752e-02,1.972262149554706093e-02,4.151574773784372785e-01
2.449999999999989964e+00,5.229738745837553965e-02,1.971351017407006745e-02,4.184486956294217186e-01
2.459999999999990195e+00,5.309814090273220349e-02,1.970067787921434693e-02,4.217425461403663811e-01
2.469999999999989981e+00,5.390536876324547588e-02,1.968414363217833515e-02,4.250389186402157571e-01
2.479999999999990212e+00,5.471897976159667554e-02,1.966393279820307857e-02,4.283377075682161528e-01
2.489999999999989999e+00,5.553888355602602800e-02,1.964008439403678100e-02,4.316388047182146415e-01
2.499999999999989786e+00,5.636498642371198103e-02,1.961265594685935795e-02,4.349420849495695962e-01
2.509999999999990017e+00,5.719720454673540150e-02,1.958171175985050361e-02,4.382474117409440040e-01
2.519999999999989804e+00,5.803548372335427807e-02,1.954730387681069201e-02,4.415546583176143125e-01
2.529999999999990035e+00,5.887979221141618341e-02,1.950946913486067621e-02,4.448637169312349426e-01
2.539999999999989821e+00,5.973009529178845839e-02,1.946824197642448018e-02,4.481744820663557394e-01
2.549999999999990052e+00,6.058635188360144558e-02,1.942366470921390309e-02,4.514868444318420604e-01
2.559999999999989839e+00,6.144853068537522306e-02,1.937578607252620974e-02,4.548007099836816058e-01
2.569999999999990070e+00,6.231660800897539931e-02,1.932465122691556444e-02,4.581159992895691424e-01
2.579999999999989857e+00,6.319056845872261796e-02,1.927028965104117877e-02,4.614326489518308927e-01
2.589999999999990088e+00,6.407041972217547565e-02,1.921271529105548700e-02,4.647506307461497510e-01
2.599999999999989875e+00,6.495618228589282450e-02,1.915194789396859956e-02,4.680699338620973315e-01
2.609999999999990106e+00,6.584787225520488674e-02,1.908803049559043910e-02,4.713905451048833739e-01
2.619999999999989893e+00,6.674550706062269689e-02,1.902102141191513648e-02,4.747124628652101275e-01
2.629999999999990123e+00,6.764911374173455949e-02,1.895098200270015770e-02,4.780356905895769559e-01
2.639999999999989910e+00,6.855872833364959340e-02,1.887797702723557555e-02,4.813602250342219335e-01
2.649999999999990141e+00,6.947438401378484840e-02,1.880207940473675038e-02,4.846860625732351546e-01
2.659999999999989928e+00,7.039608715353344592e-02,1.872337326093049745e-02,4.880131867183536976e-01
2.669999999999990159e+00,7.132380822971171042e-02,1.864194611810819288e-02,4.913415637090565169e-01
2.679999999999989946e+00,7.225750587309505424e-02,1.855787434934797961e-02,4.946711715741302640e-01
2.689999999999990177e+00,7.319715225032075168e-02,1.847122931179014799e-02,4.980020088069015416e-01
2.699999999999989964e+00,7.414273080678523975e-02,1.838210129288874936e-02,5.013340593311987892e-01
2.709999999999990195e+00,7.509422827536114953e-02,1.829060746907913704e-02,5.046672571589178036e-01
2.719999999999989981e+00,7.605163763267157317e-02,1.819687547847030976e-02,5.080014848760709967e-01
2.729999999999990212e+00,7.701495027334157029e-02,1.810102331588454502e-02,5.113365963309730589e-01
2.739999999999989999e+00,7.798413985156317507e-02,1.800315713965427306e-02,5.146724429160972614e-01
2.749999999999989786e+00,7.895917223682141772e-02,1.790338331492084475e-02,5.180089023272211879e-01
2.759999999999990017e+00,7.994002650710918534e-02,1.780181171934856407e-02,5.213459005907132848e-01
2.769999999999980034e+00,8.092669116123622775e-02,1.769855008468372917e-02,5.246834029345169848e-01
2.779999999999979821e+00,8.191916472946390859e-02,1.759370278321765318e-02,5.280213970046270244e-01
2.789999999999980052e+00,8.291746885518752608e-02,1.748737505467432701e-02,5.313598939348256334e-01
2.799999999999979838e+00,8.392163197845466105e-02,1.737968390289363479e-02,5.346989086692007787e-01
2.809999999999980069e+00,8.493167478097972400e-02,1.727076662284717998e-02,5.380384360533847499e-01
2.819999999999979856e+00,8.594762575498979262e-02,1.716077439785876693e-02,5.413784673263768443e-01
2.829999999999980087e+00,8.696951651223974733e-02,1.704986332565347137e-02,5.447189906065112996e-01
2.839999999999979874e+00,8.799736306009335596e-02,1.693818882947454099e-02,5.480599604246892964e-01
2.849999999999980105e+00,8.903116691782053671e-02,1.682589502083289487e-02,5.514012936930603459e-01
2.859999999999979892e+00,9.007091449135773420e-02,1.671311214243433388e-02,5.547428766757001029e-01
2.869999999999980123e+00,9.111657442574568055e-02,1.659997154881912018e-02,5.580845703902667099e-01
2.879999999999979909e+00,9.216810206848330411e-02,1.648661760788219799e-02,5.614262295490611843e-01
2.889999999999980140e+00,9.322544650735956062e-02,1.637320166583136269e-02,5.647677081708237790e-01
2.899999999999979927e+00,9.428856571071177195e-02,1.625986785536954332e-02,5.681088624238925799e-01
2.909999999999980158e+00,9.535742867238375386e-02,1.614674800193151294e-02,5.714495606292525620e-01
2.919999999999979945e+00,9.643200359030454361e-02,1.603397254534673355e-02,5.747896643415291162e-01
2.929999999999980176e+00,9.751227031258538624e-02,1.592167884713885373e-02,5.781290178390839918e-01
2.939999999999979963e+00,9.859824015269623432e-02,1.581000062516518118e-02,5.814674772083080478e-01
2.949999999999980194e+00,9.968994846728226888e-02,1.569905781622213045e-02,5.848049268564985415e-01
2.959999999999979980e+00,1.007874394160917647e-01,1.558895851224472752e-02,5.881412818629312422e-01
2.969999999999980211e+00,1.018907495778686306e-01,1.547979977175630018e-02,5.914764950584278091e-01
2.979999999999979998e+00,1.029998911923829391e-01,1.537166445902091519e-02,5.948105483214822797e-01
2.989999999999979785e+00,1.041148786536890830e-01,1.526461681375488461e-02,5.981434397551433912e-01
2.999999999999980016e+00,1.052357777515686293e-01,1.515870425107783762e-02,6.014751806061057193e-01
3.009999999999979803e+00,1.063627025516948044e-01,1.505397401285458320e-02,6.048057868044642849e-01
3.019999999999980034e+00,1.074957698553360291e-01,1.495049151745517745e-02,6.081352610417973814e-01
3.029999999999979821e+00,1.086350628372708543e-01,1.484834371405530269e-02,6.114635695525918457e-01
3.039999999999980052e+00,1.097806266865832825e-01,1.474763297923254758e-02,6.147906209943370115e-01
3.049999999999979838e+00,1.109324807789496825e-01,1.464848291310184847e-02,6.181162561212879547e-01
3.059999999999980069e+00,1.120906141220542468e-01,1.455105769749495508e-02,6.214402531258046425e-01
3.069999999999979856e+00,1.132549807316520912e-01,1.445556537632340655e-02,6.247623564588511424e-01
3.079999999999980087e+00,1.144255152338389536e-01,1.436223237775840350e-02,6.280823215391697634e-01
3.089999999999979874e+00,1.156021573358721050e-01,1.427127429544628769e-02,6.313999496413451595e-01
3.099999999999980105e+00,1.167848683645627550e-01,1.418288990132879172e-02,6.347150900169521437e-01
3.109999999999979892e+00,1.179736203716478249e-01,1.409727238278775212e-02,6.380276040299930340e-01
3.119999999999980123e+00,1.191683864218028299e-01,1.401461080209465311e-02,6.413373330042578813e-01
3.129999999999979909e+00,1.203691464497662483e-01,1.393508133551952556e-02,6.446441071059181294e-01
3.139999999999980140e+00,1.215758727192371297e-01,1.385884536789526271e-02,6.479477604244290312e-01
3.149999999999979927e+00,1.227885197072465101e-01,1.378605132906089888e-02,6.512481288529289314e-01
3.159999999999980158e+00,1.240070415858279262e-01,1.371683719207194077e-02,6.545450490648091479e-01
3.169999999999979945e+00,1.252313911779531497e-01,1.365133856418235432e-02,6.578383487908717742e-01
3.179999999999980176e+00,1.264614925735653150e-01,1.358969223883583176e-02,6.611278305315897441e-01
3.189999999999979963e+00,1.276972374109349440e-01,1.353203142451948893e-02,6.644132835313681928e-01
3.199999999999980194e+00,1.289385112144473544e-01,1.347848802826237709e-02,6.676945160382591338e-01
3.209999999999979980e+00,1.301852034656373613e-01,1.342920257898701578e-02,6.709713646693904465e-01
3.219999999999980211e+00,1.314372036431238344e-01,1.338432793042410376e-02,6.742436777258051794e-01
3.229999999999979998e+00,1.326944105802421170e-01,1.334402495398798009e-02,6.775112995774252855e-01
3.239999999999970015e+00,1.339567413237747473e-01,1.330845833959946704e-02,6.807740611501924555e-01
3.249999999999969802e+00,1.352241346358045715e-01,1.327779478422480390e-02,6.840317739048297208e-01
3.259999999999970033e+00,1.364965496774027398e-01,1.325219623266954763e-02,6.872842343104302865e-01
3.269999999999969820e+00,1.377739505256152797e-01,1.323181478112794678e-02,6.905312376036728539e-01
3.279999999999970051e+00,1.390562795279868535e-01,1.321680288660933254e-02,6.937725774693700442e-01
3.289999999999969837e+00,1.403434377366960251e-01,1.320731502203260910e-02,6.970080239213924944e-01
3.299999999999970068e+00,1.416353018281228393e-01,1.320347979456581999e-02,7.002373308326663714e-01
3.309999999999969855e+00,1.429317505897493013e-01,1.320538075542954798e-02,7.034602772226652423e-01
3.319999999999970086e+00,1.442326657426219461e-01,1.321307736593871525e-02,7.066766767194333498e-01
3.329999999999969873e+00,1.455379473314239169e-01,1.322663397548805818e-02,7.098863638420573885e-01
3.339999999999970104e+00,1.468475409249705987e-01,1.324611932218985877e-02,7.130891828190764059e-01
3.349999999999969891e+00,1.481614353118491378e-01,1.327158726262525623e-02,7.162849679569271988e-01
3.359999999999970122e+00,1.494796379355208815e-01,1.330306923893565668e-02,7.194735384895482033e-01
3.369999999999969909e+00,1.508021395763817496e-01,1.334058601248789937e-02,7.226547064689412547e-01
3.379999999999970139e+00,1.521288941489410129e-01,1.338416150592284908e-02,7.258282761247160098e-01
3.389999999999969926e+00,1.534598197004211073e-01,1.343382430404640483e-02,7.289940387110904751e-01
3.399999999999970157e+00,1.547948035978206627e-01,1.348960037230275549e-02,7.321517754873825279e-01
3.409999999999969944e+00,1.561337472254734349e-01,1.355150225288271303e-02,7.353012923988566651e-01
3.419999999999970175e+00,1.574766186318204420e-01,1.361951970672118685e-02,7.384424515188600102e-01
3.429999999999969962e+00,1.588234319678308026e-01,1.369361899516540436e-02,7.415751427110857108e-01
3.439999999999970193e+00,1.601742042844510328e-01,1.377374592134303181e-02,7.446992283481749242e-01
3.449999999999969980e+00,1.615289472788817571e-01,1.385983275726884560e-02,7.478145210185538350e-01
3.459999999999970210e+00,1.628876580732777357e-01,1.395181544334733389e-02,7.509208066727640629e-01
3.469999999999969997e+00,1.642503064378194322e-01,1.404965003087298159e-02,7.540178731050879435e-01
3.479999999999969784e+00,1.656168456224301200e-01,1.415331466042379915e-02,7.571055143414603394e-01
3.489999999999970015e+00,1.669872345835473615e-01,1.426279696122017930e-02,7.601835330510102740e-01
3.499999999999969802e+00,1.683614355425874509e-01,1.437808329008954944e-02,7.632517430536046588e-01
3.509999999999970033e+00,1.697393782827869568e-01,1.449916126084986427e-02,7.663099635874199844e-01
3.519999999999969820e+00,1.711209415703826009e-01,1.462601962904081475e-02,7.693580158490739285e-01
3.529999999999970051e+00,1.725059830678098982e-01,1.475864046804497773e-02,7.723957196553608018e-01
3.539999999999969837e+00,1.738943702560352689e-01,1.489699720211605863e-02,7.754228964285372339e-01
3.549999999999970068e+00,1.752859775825672817e-01,1.504105529931164774e-02,7.784393719650430921e-01
3.559999999999969855e+00,1.766806833747656125e-01,1.519077204154426278e-02,7.814449606077866761e-01
3.569999999999970086e+00,1.780783811042228049e-01,1.534610247397355347e-02,7.844394607756818294e-01
3.579999999999969873e+00,1.794789710481710932e-01,1.550700585552543601e-02,7.874226652854371400e-01
3.589999999999970104e+00,1.808823427873050005e-01,1.567344294675570085e-02,7.903943586908095398e-01
3.599999999999969891e+00,1.822883867961011262e-01,1.584537086771759321e-02,7.933543308564804386e-01
3.609999999999970122e+00,1.836970138960910548e-01,1.602274440208526982e-02,7.963023922248353426e-01
3.619999999999969909e+00,1.851081542103172051e-01,1.620551933928792918e-02,7.992383589467940697e-01
3.629999999999970139e+00,1.865217484796404535e-01,1.639364894225806002e-02,8.021620576485396503e-01
3.639999999999969926e+00,1.879377413852004186e-01,1.658707504736317215e-02,8.050733367448772437e-01
3.649999999999970157e+00,1.893560752409454706e-01,1.678572729488923831e-02,8.079720461739796633e-01
3.659999999999969944e+00,1.907766904846351641e-01,1.698953391099616503e-02,8.108580284486781586e-01
3.669999999999970175e+00,1.921995346150728312e-01,1.719843425117624156e-02,8.137311278346399668e-01
3.679999999999969962e+00,1.936245597811208918e-01,1.741238615524641833e-02,8.165911941502264071e-01
3.689999999999970193e+00,1.950517029774485045e-01,1.763135857337167975e-02,8.194380862381809294e-01
3.699999999999969980e+00,1.964808837083630300e-01,1.785531200922411271e-02,8.222716764862673111e-01
3.709999999999959996e+00,1.979120323282666238e-01,1.808418957058898630e-02,8.250918569148292248e-01
3.719999999999959783e+00,1.993451076455150794e-01,1.831792801195930576e-02,8.278985451932898698e-01
3.729999999999960014e+00,2.007800788707562456e-01,1.855647542971720909e-02,8.306916724750339487e-01
3.739999999999959801e+00,2.022169033935777849e-01,1.879979383558957884e-02,8.334711584716878452e-01
3.749999999999960032e+00,2.036555289153524073e-01,1.904784231647381129e-02,8.362369072328892372e-01
3.759999999999959819e+00,2.050958988684260242e-01,1.930056549393930135e-02,8.389888039251399698e-01
3.769999999999960050e+00,2.065379469055244888e-01,1.955790232816845275e-02,8.417266941732900465e-01
3.779999999999959837e+00,2.079816022804581721e-01,1.981980176659499035e-02,8.444503888941210512e-01
3.789999999999960067e+00,2.094267983034259484e-01,2.008622841972713263e-02,8.471596926947405626e-01
3.799999999999959854e+00,2.108734689268146889e-01,2.035716162248214778e-02,8.498544269959591446e-01
3.809999999999960085e+00,2.123215526192739344e-01,2.063259436071411199e-02,8.525344432401603667e-01
3.819999999999959872e+00,2.137709999654454074e-01,2.091252324479223393e-02,8.551996152791004890e-01
3.829999999999960103e+00,2.152217790612356019e-01,2.119694049499102825e-02,8.578498284993196776e-01
3.839999999999959890e+00,2.166738877493310789e-01,2.148584416959318372e-02,8.604849848290706538e-01
3.849999999999960121e+00,2.181273557153945997e-01,2.177924699848191037e-02,8.631050084724233296e-01
3.859999999999959908e+00,2.195822306149643743e-01,2.207716488051636103e-02,8.657098530526082802e-01
3.869999999999960139e+00,2.210385597888180620e-01,2.237959569270642907e-02,8.682995035007449180e-01
3.879999999999959925e+00,2.224963786749418193e-01,2.268651475559001554e-02,8.708739525679632942e-01
3.889999999999960156e+00,2.239557088385798755e-01,2.299789132648881809e-02,8.734331835470670047e-01
3.899999999999959943e+00,2.254165477076005564e-01,2.331370175199971168e-02,8.759771757285624849e-01
3.909999999999960174e+00,2.268788632895671065e-01,2.363393485585175285e-02,8.785059013477682921e-01
3.919999999999959961e+00,2.283426022961468904e-01,2.395859564531679572e-02,8.810193219508523077e-01
3.929999999999960192e+00,2.298076851634416051e-01,2.428770434220623581e-02,8.835173944307113114e-01
3.939999999999959979e+00,2.312740081085309374e-01,2.462129496142075741e-02,8.860000772149194681e-01
3.949999999999960210e+00,2.327414595897724092e-01,2.495940940362604069e-02,8.884673314382950382e-01
3.959999999999959996e+00,2.342099265924533491e-01,2.530208805424986190e-02,8.909191055628372657e-01
3.969999999999959783e+00,2.356793166199654121e-01,2.564937549984221826e-02,8.933553240772870163e-01
3.979999999999960014e+00,2.371495804927853945e-01,2.600134190136431031e-02,8.957758945515105209e-01
3.989999999999959801e+00,2.386206814734487536e-01,2.635809692353248759e-02,8.981807216930604021e-01
3.999999999999960032e+00,2.400925547242392655e-01,2.671977348680641337e-02,9.005697317085500364e-01
4.009999999999959819e+00,2.415651202877190096e-01,2.708649387867961833e-02,9.029428898846780793e-01
4.019999999999959606e+00,2.430383193324092139e-01,2.745835828795536310e-02,9.053001943709096944e-01
4.029999999999960281e+00,2.445121226228414990e-01,2.783545788137365209e-02,9.076416638630965261e-01
4.039999999999960067e+00,2.459865236021459844e-01,2.821788441225945437e-02,9.099673404491229745e-01
4.049999999999959854e+00,2.474615494444515063e-01,2.860572343506654833e-02,9.122773016183974848e-01
4.059999999999959641e+00,2.489372643635620608e-01,2.899903916235387763e-02,9.145716548825342240e-01
4.069999999999960316e+00,2.504137546820764393e-01,2.939787921919895589e-02,9.168505124894897884e-01
4.079999999999960103e+00,2.518911268321927244e-01,2.980229834716525278e-02,9.191139701950644669e-01
4.089999999999959890e+00,2.533694750595714140e-01,3.021236729755840539e-02,9.213620987297517217e-01
4.099999999999959677e+00,2.548488196035358921e-01,3.062816833512849515e-02,9.235949400802015985e-01
4.109999999999960352e+00,2.563291112968539287e-01,3.104979418756234968e-02,9.258125269500989685e-01
4.119999999999960139e+00,2.578102776075197333e-01,3.147735186169682564e-02,9.280149220324159787e-01
4.129999999999959925e+00,2.592922439607782681e-01,3.191096869689982740e-02,9.302022219422887428e-01
4.139999999999959712e+00,2.607749502544160491e-01,3.235078839175775656e-02,9.323745305332312716e-01
4.149999999999960387e+00,2.622583516965544814e-01,3.279695371919891939e-02,9.345319410963227602e-01
4.159999999999960174e+00,2.637423996346631716e-01,3.324959352979590249e-02,9.366745253306553165e-01
4.169999999999959961e+00,2.652270438521596163e-01,3.370882748903022974e-02,9.388023368680522562e-01
4.179999999999959748e+00,2.667122539657409974e-01,3.417477835957592053e-02,9.409154323123700703e-01
4.189999999999960423e+00,2.681980326767308132e-01,3.464757320401534030e-02,9.430138845279728566e-01
4.199999999999950440e+00,2.696844110676042683e-01,3.512733253871237055e-02,9.450977728363230135e-01
4.209999999999950226e+00,2.711714283593051333e-01,3.561416029610103839e-02,9.471671611870333685e-01
4.219999999999950013e+00,2.726591090643110671e-01,3.610814621225624105e-02,9.492221006063084054e-01
4.229999999999949800e+00,2.741474561515454544e-01,3.660938100668686274e-02,9.512626682174030179e-01
4.239999999999949587e+00,2.756364622183807844e-01,3.711797511647520892e-02,9.532889944153821737e-01
4.249999999999950262e+00,2.771261139092592862e-01,3.763407120958073976e-02,9.553012479022658932e-01
4.259999999999950049e+00,2.786163887244514914e-01,3.815784254546598919e-02,9.572996089906221640e-01
4.269999999999949836e+00,2.801072637808191268e-01,3.868946961368136678e-02,9.592842523324924819e-01
4.279999999999949623e+00,2.815987293933951419e-01,3.922910981708147005e-02,9.612553404523617173e-01
4.289999999999950298e+00,2.830907984760113738e-01,3.977690006383639149e-02,9.632130258217728169e-01
4.299999999999950084e+00,2.845834991157016880e-01,4.033297993208330434e-02,9.651574495789441155e-01
4.309999999999949871e+00,2.860768496792519544e-01,4.089749156876919950e-02,9.670887359555130347e-01
4.319999999999949658e+00,2.875708499928009698e-01,4.147056460521976462e-02,9.690069901646549688e-01
4.329999999999950333e+00,2.890654756269385728e-01,4.205230079978886093e-02,9.709123113585615972e-01
4.339999999999950120e+00,2.905606575058276020e-01,4.264277120909625712e-02,9.728048167923522005e-01
4.349999999999949907e+00,2.920562905661791553e-01,4.324203494001586240e-02,9.746846559149735523e-01
4.359999999999949694e+00,2.935522641180665082e-01,4.385015206541023614e-02,9.765519999855646338e-01
4.369999999999950369e+00,2.950484794668151722e-01,4.446718522949387464e-02,9.784070037574765788e-01
4.379999999999950155e+00,2.965448758712417865e-01,4.509319984979565099e-02,9.802497822579184783e-01
4.389999999999949942e+00,2.980414544353477413e-01,4.572826374590910348e-02,9.820804339426658647e-01
4.399999999999949729e+00,2.995382583023981082e-01,4.637245245383105757e-02,9.838990684939725728e-01
4.409999999999950404e+00,3.010353177040573369e-01,4.702584553698425929e-02,9.857058125612166988e-01
4.419999999999950191e+00,3.025326164884939439e-01,4.768851422094762954e-02,9.875007994722265758e-01
4.429999999999949978e+00,3.040301166574631009e-01,4.836052632048488953e-02,9.892841565893201183e-01
4.439999999999949765e+00,3.055277889548652093e-01,4.904196089743671771e-02,9.910560101954493106e-01
4.449999999999950440e+00,3.070256096191574247e-01,4.973290699988413416e-02,9.928164969801464013e-01
4.459999999999950226e+00,3.085235758868373201e-01,5.043344965242908817e-02,9.945657604705320232e-01
4.469999999999950013e+00,3.100217319547181605e-01,5.114366275050277050e-02,9.963039399470892121e-01
4.479999999999949800e+00,3.115201415698983234e-01,5.186361363449804723e-02,9.980311653659189597e-01
4.489999999999949587e+00,3.130188536519619702e-01,5.259337225498113971e-02,9.997475505220303482e-01
4.499999999999950262e+00,3.145179155164193885e-01,5.333301422664889907e-02,1.001453186469547285e+00
4.509999999999950049e+00,3.160173833975429281e-01,5.408262120822920904e-02,1.003148147662566325e+00
4.519999999999949836e+00,3.175173081632979843e-01,5.484228914280386835e-02,1.004832502241087111e+00
4.529999999999949623e+00,3.190177302015399508e-01,5.561212718244652742e-02,1.006506326455613776e+00
4.539999999999950298e+00,3.205186825916226390e-01,5.639224725904627006e-02,1.008169712577237531e+00
4.549999999999950084e+00,3.220201934232823082e-01,5.718276620196221377e-02,1.009822756083974982e+00
4.559999999999949871e+00,3.235222788174310082e-01,5.798380443303856324e-02,1.011465559992987595e+00
4.569999999999949658e+00,3.250249150370189688e-01,5.879547322220896738e-02,1.013098254375975227e+00
4.579999999999950333e+00,3.265280325768079028e-01,5.961787412741228337e-02,1.014720988134194313e+00
4.589999999999950120e+00,3.280315548894979782e-01,6.045110537745630036e-02,1.016333912482678903e+00
4.599999999999949907e+00,3.295354251551580460e-01,6.129525726164892357e-02,1.017937169229978567e+00
4.609999999999949694e+00,3.310396008129093404e-01,6.215040587235775432e-02,1.019530878304065302e+00
4.619999999999950369e+00,3.325440387998053193e-01,6.301661382257144062e-02,1.021115148103547643e+00
4.629999999999950155e+00,3.340486813809432909e-01,6.389393796094096356e-02,1.022690095675197863e+00
4.639999999999949942e+00,3.355534634459221843e-01,6.478244631501724193e-02,1.024255849625618664e+00
4.649999999999949729e+00,3.370583323100032613e-01,6.568223315340200597e-02,1.025812545436015188e+00
4.659999999999950404e+00,3.385632406715465836e-01,6.659342175134029540e-02,1.027360320288878803e+00
4.669999999999940421e+00,3.400681193729933049e-01,6.751615412026143459e-02,1.028899308031756110e+00
4.679999999999940208e+00,3.415728696609481863e-01,6.845057528525935742e-02,1.030429635327946736e+00
4.689999999999939995e+00,3.430773893849635714e-01,6.939683631439355627e-02,1.031951416626430529e+00
4.699999999999939782e+00,3.445815924562272703e-01,7.035511223088825039e-02,1.033464753405533010e+00
4.709999999999939568e+00,3.460853905438457945e-01,7.132559862486391455e-02,1.034969740425914608e+00
4.719999999999940243e+00,3.475886865624273070e-01,7.230848368913762869e-02,1.036466467714332707e+00
4.729999999999940030e+00,3.490914007830478449e-01,7.330392720734926759e-02,1.037955015723378782e+00
4.739999999999939817e+00,3.505934678068977073e-01,7.431206038914864309e-02,1.039435459632935599e+00
4.749999999999939604e+00,3.520948017842809863e-01,7.533299177550238646e-02,1.040907882481884705e+00
4.759999999999940279e+00,3.535952979920709560e-01,7.636681805715070381e-02,1.042372384956129938e+00
4.769999999999940066e+00,3.550948664119542575e-01,7.741363647581023244e-02,1.043829095569355880e+00
4.779999999999939853e+00,3.565934333335016304e-01,7.847353197127338031e-02,1.045278177718852897e+00
4.789999999999939639e+00,3.580909205787996541e-01,7.954655566181735582e-02,1.046719819923891404e+00
4.799999999999940314e+00,3.595872495749166120e-01,8.063272980305931370e-02,1.048154207740331634e+00
4.809999999999940101e+00,3.610823455629185164e-01,8.173206644661690223e-02,1.049581491576571102e+00
4.819999999999939888e+00,3.625761180254017946e-01,8.284457916523840781e-02,1.051001777043202079e+00
4.829999999999939675e+00,3.640684487722362084e-01,8.397028212777254974e-02,1.052415145477906711e+00
4.839999999999940350e+00,3.655591954229003293e-01,8.510918605709347218e-02,1.053821679975195380e+00
4.849999999999940137e+00,3.670482016918286683e-01,8.626130852124631876e-02,1.055221475694552158e+00
4.859999999999939924e+00,3.685353183198389337e-01,8.742669211415683705e-02,1.056614628873353112e+00
4.869999999999939710e+00,3.700204191185417768e-01,8.860541117698655933e-02,1.058001220737970760e+00
4.879999999999940385e+00,3.715033915224311700e-01,8.979756052705471780e-02,1.059381323268689723e+00
4.889999999999940172e+00,3.729841142691591171e-01,9.100324341163729125e-02,1.060755012484353665e+00
4.899999999999939959e+00,3.744624612800306895e-01,9.222257532866820484e-02,1.062122366411897723e+00
4.909999999999939746e+00,3.759383281026109636e-01,9.345568717338635645e-02,1.063483461756237647e+00
4.919999999999940421e+00,3.774116370550022470e-01,9.470271026138023240e-02,1.064838377763064337e+00
4.929999999999940208e+00,3.788823131530898447e-01,9.596375218995592538e-02,1.066187200489367770e+00
4.939999999999939995e+00,3.803502515458240252e-01,9.723888607141868701e-02,1.067530020170410765e+00
4.949999999999939782e+00,3.818153116838114980e-01,9.852816884275759912e-02,1.068866931857203273e+00
4.959999999999939568e+00,3.832773334766288453e-01,9.983166416192991444e-02,1.070198057368177524e+00
4.969999999999940243e+00,3.847361190873284098e-01,1.011494306420219619e-01,1.071523563144232138e+00
4.979999999999940030e+00,3.861914166405938098e-01,1.024814956654526016e-01,1.072843647687295343e+00
4.989999999999939817e+00,3.876429539734355667e-01,1.038278595193274506e-01,1.074158516101904048e+00
4.999999999999939604e+00,3.890904621090742754e-01,1.051885212639279560e-01,1.075468364498660234e+00
5.009999999999940279e+00,3.905336798895133743e-01,1.065635004337111003e-01,1.076773379440153944e+00
5.019999999999940066e+00,3.919723690376748504e-01,1.079528450292099734e-01,1.078073738965127149e+00
5.029999999999939853e+00,3.934063061281659057e-01,1.093566227994128420e-01,1.079369609016561204e+00
5.039999999999939639e+00,3.948352488812333916e-01,1.107749061656452955e-01,1.080661145481939256e+00
5.049999999999940314e+00,3.962589101786831436e-01,1.122077574152161722e-01,1.081948499074701253e+00
5.059999999999940101e+00,3.976769670816208135e-01,1.136552177272262404e-01,1.083231814751634881e+00
5.069999999999939888e+00,3.990891031440632619e-01,1.151173017242652225e-01,1.084511237030026498e+00
5.079999999999939675e+00,4.004950341746614795e-01,1.165939998790053028e-01,1.085786923708490725e+00
5.089999999999940350e+00,4.018945217556620930e-01,1.180853075588250423e-01,1.087059039967633645e+00
5.099999999999940137e+00,4.032873932526659932e-01,1.195912570512763229e-01,1.088327742816781907e+00
5.109999999999939924e+00,4.046735259471542778e-01,1.211119073272436120e-01,1.089593188039595040e+00
5.119999999999939710e+00,4.060528212478945465e-01,1.226473160620249470e-01,1.090855529533459212e+00
5.129999999999940385e+00,4.074251991345488322e-01,1.241975272730297120e-01,1.092114900631619534e+00
5.139999999999930402e+00,4.087905714442259808e-01,1.257625678221782339e-01,1.093371419468990746e+00
5.149999999999930189e+00,4.101488146688470615e-01,1.273424523766540084e-01,1.094625210953287464e+00
5.159999999999929976e+00,4.114997778748309964e-01,1.289371950526410071e-01,1.095876411830613462e+00
5.169999999999929763e+00,4.128433099437363585e-01,1.305468140847325653e-01,1.097125157850610933e+00
5.179999999999930438e+00,4.141792736501931360e-01,1.321713253499870733e-01,1.098371568773379936e+00
5.189999999999930225e+00,4.155075196527290293e-01,1.338107284654225515e-01,1.099615747716266023e+00
5.199999999999930012e+00,4.168278661706305566e-01,1.354649983335227403e-01,1.100857792007367886e+00
5.209999999999929798e+00,4.181401298163317515e-01,1.371340970389116065e-01,1.102097801293484780e+00
5.219999999999929585e+00,4.194441636996029121e-01,1.388179955150367628e-01,1.103335875543128841e+00
5.229999999999930260e+00,4.207398607633480725e-01,1.405166780698496320e-01,1.104572096827790562e+00
5.239999999999930047e+00,4.220271420614268298e-01,1.422301241404957672e-01,1.105806507529876415e+00
5.249999999999929834e+00,4.233059619540538998e-01,1.439582915113154227e-01,1.107039110441633722e+00
5.259999999999929621e+00,4.245763058541075496e-01,1.457011196446536261e-01,1.108269893975839970e+00
5.269999999999930296e+00,4.258381580685323131e-01,1.474585498538968920e-01,1.109498859170469087e+00
5.279999999999930083e+00,4.270914852110201942e-01,1.492305426996429762e-01,1.110726027874574084e+00
5.289999999999929869e+00,4.283362416991781108e-01,1.510170633395983564e-01,1.111951446942738064e+00
5.299999999999929656e+00,4.295723644108991324e-01,1.528180591454103565e-01,1.113175193562819576e+00
5.309999999999930331e+00,4.307997805233074184e-01,1.546334697769456423e-01,1.114397365825449793e+00
5.319999999999930118e+00,4.320184300513782993e-01,1.564632364275188592e-01,1.115618078545649317e+00
5.329999999999929905e+00,4.332282613105076230e-01,1.583072991247958805e-01,1.116837462152907801e+00
5.339999999999929692e+00,4.344292186025415226e-01,1.601656060815695726e-01,1.118055642219976331e+00
5.349999999999930367e+00,4.356212463148476655e-01,1.620381174782636324e-01,1.119272724870603364e+00
5.359999999999930154e+00,4.368042851682268357e-01,1.639247986384294864e-01,1.120488798986430279e+00
5.369999999999929940e+00,4.379782554435229236e-01,1.658256040845303148e-01,1.121703952351656763e+00
5.379999999999929727e+00,4.391430337568578146e-01,1.677404499695078210e-01,1.122918297610953298e+00
5.389999999999930402e+00,4.402984462480217243e-01,1.696692093242244959e-01,1.124131973055865430e+00
5.399999999999930189e+00,4.414442980068429834e-01,1.716117395892524378e-01,1.125345123708111128e+00
5.409999999999929976e+00,4.425803870532548645e-01,1.735679078067700332e-01,1.126557896393365121e+00
5.419999999999929763e+00,4.437064903100309543e-01,1.755376026398255129e-01,1.127770446288358874e+00
5.429999999999930438e+00,4.448223827952423326e-01,1.775207366033803025e-01,1.128982945699202434e+00
5.439999999999930225e+00,4.459278743086037555e-01,1.795172320934373400e-01,1.130195589433551806e+00
5.449999999999930012e+00,4.470228067027142149e-01,1.815270078165268919e-01,1.131408590534228154e+00
5.459999999999929798e+00,4.481070208159125268e-01,1.835499747496655565e-01,1.132622167968901472e+00
5.469999999999929585e+00,4.491803357500111504e-01,1.855860266535389325e-01,1.133836533294040771e+00
5.479999999999930260e+00,4.502425651493376924e-01,1.876350413719674315e-01,1.135051885748881828e+00
5.489999999999930047e+00,4.512935450017591110e-01,1.896968933141303937e-01,1.136268422632962460e+00
5.499999999999929834e+00,4.523331418227093392e-01,1.917714470579491293e-01,1.137486353870247768e+00
5.509999999999929621e+00,4.533612571497568910e-01,1.938585458393143057e-01,1.138705899289540469e+00
5.519999999999930296e+00,4.543778262682979796e-01,1.959580124365621345e-01,1.139927278519005105e+00
5.529999999999930083e+00,4.553827945660792742e-01,1.980696569246467309e-01,1.141150707396861641e+00
5.539999999999929869e+00,4.563760930133443083e-01,2.001932880939828463e-01,1.142376397570251223e+00
5.549999999999929656e+00,4.573576319056426032e-01,2.023287125363512906e-01,1.143604573013400350e+00
5.559999999999930331e+00,4.583273158731201447e-01,2.044757323911428337e-01,1.144835483913889229e+00
5.569999999999930118e+00,4.592850648837044636e-01,2.066341631720675642e-01,1.146069381559408518e+00
5.579999999999929905e+00,4.602308112988568456e-01,2.088038364634526300e-01,1.147306488196769836e+00
5.589999999999929692e+00,4.611644727775545127e-01,2.109845794923053963e-01,1.148546998996411661e+00
5.599999999999930367e+00,4.620859317512223674e-01,2.131762082998026608e-01,1.149791104252282814e+00
5.609999999999920384e+00,4.629950434022021555e-01,2.153785250500801773e-01,1.151039014801988225e+00
5.619999999999920171e+00,4.638916533531393105e-01,2.175913157873783088e-01,1.152290969063967996e+00
5.629999999999919957e+00,4.647756063487040179e-01,2.198143613922835249e-01,1.153547214045769431e+00
5.639999999999919744e+00,4.656467519117552523e-01,2.220474351915261713e-01,1.154807986913147788e+00
5.649999999999920419e+00,4.665049479970493351e-01,2.242902801256675405e-01,1.156073516861133355e+00
5.659999999999920206e+00,4.673500726156421536e-01,2.265425923222333382e-01,1.157344038342364545e+00
5.669999999999919993e+00,4.681820351328412344e-01,2.288040327542786856e-01,1.158619796339730001e+00
5.679999999999919780e+00,4.690007716390688919e-01,2.310742579897804294e-01,1.159901040506791992e+00
5.689999999999919567e+00,4.698062367633908387e-01,2.333529231155813677e-01,1.161188013074120784e+00
5.699999999999920242e+00,4.705983898841964996e-01,2.356396549680632446e-01,1.162480935185602027e+00
5.709999999999920028e+00,4.713771825948899208e-01,2.379340458630074817e-01,1.163780017848439874e+00
5.719999999999919815e+00,4.721425535874185231e-01,2.402356703363169865e-01,1.165085493134183858e+00
5.729999999999919602e+00,4.728944278382519184e-01,2.425440980013967296e-01,1.166397621706939836e+00
5.739999999999920277e+00,4.736327362422492193e-01,2.448589104290178897e-01,1.167716676378388385e+00
5.749999999999920064e+00,4.743574305578505124e-01,2.471797214928630193e-01,1.169042921774119170e+00
5.759999999999919851e+00,4.750684794232666874e-01,2.495061707684469998e-01,1.170376597255747164e+00
5.769999999999919638e+00,4.757658665697169775e-01,2.518378948273016227e-01,1.171717915124115494e+00
5.779999999999920313e+00,4.764495760467887253e-01,2.541745117988071789e-01,1.173067068116034450e+00
5.789999999999920099e+00,4.771195784672117579e-01,2.565156253808800191e-01,1.174424231961121112e+00
5.799999999999919886e+00,4.777758401131346755e-01,2.588608274425467926e-01,1.175789568715907896e+00
5.809999999999919673e+00,4.784183302815143146e-01,2.612096908157246489e-01,1.177163239659201555e+00
5.819999999999920348e+00,4.790470251456469541e-01,2.635617718083966277e-01,1.178545420754427697e+00
5.829999999999920135e+00,4.796619165724144151e-01,2.659166240289323468e-01,1.179936306679377767e+00
5.839999999999919922e+00,4.802630191055358155e-01,2.682737989275550405e-01,1.181336094378879986e+00
5.849999999999919709e+00,4.808503714545048768e-01,2.706328369636234465e-01,1.182744962881872031e+00
5.859999999999920384e+00,4.814240238581279918e-01,2.729932626864065570e-01,1.184163080355742359e+00
5.869999999999920171e+00,4.819840223926281086e-01,2.753545848665596152e-01,1.185590620458962796e+00
5.879999999999919957e+00,4.825304167164647384e-01,2.777163114549719425e-01,1.187027756024321867e+00
5.889999999999919744e+00,4.830632784367685506e-01,2.800779647091050650e-01,1.188474643492002381e+00
5.899999999999920419e+00,4.835826974671962875e-01,2.824390712041165985e-01,1.189931411560775976e+00
5.909999999999920206e+00,4.840887635267119293e-01,2.847991531367367046e-01,1.191398149091762892e+00
5.919999999999919993e+00,4.845815644176624248e-01,2.871577468045833359e-01,1.192874895445842132e+00
5.929999999999919780e+00,4.850611989514044819e-01,2.895144271993443374e-01,1.194361648830236433e+00
5.939999999999919567e+00,4.855277794964933946e-01,2.918688156665184552e-01,1.195858392020468175e+00
5.949999999999920242e+00,4.859814303959252291e-01,2.942205603604044484e-01,1.197365107134874762e+00
5.959999999999920028e+00,4.864222943775295405e-01,2.965693203745785600e-01,1.198881766677064586e+00
5.969999999999919815e+00,4.868505361645117380e-01,2.989147872737741851e-01,1.200408324287876916e+00
5.979999999999919602e+00,4.872663395972386402e-01,3.012566882888583764e-01,1.201944724062726344e+00
5.989999999999920277e+00,4.876699030301876459e-01,3.035947465564954872e-01,1.203490909625862360e+00
5.999999999999920064e+00,4.880614331604901102e-01,3.059286600761674246e-01,1.205046824448532172e+00
6.009999999999919851e+00,4.884411258022701707e-01,3.082580989238434821e-01,1.206612417261051950e+00
6.019999999999919638e+00,4.888091422706458133e-01,3.105826942336639140e-01,1.208187644104672609e+00
6.029999999999920313e+00,4.891656185017392300e-01,3.129020374945194471e-01,1.209772464832295835e+00
6.039999999999920099e+00,4.895106988407376125e-01,3.152157007994961790e-01,1.211366841852942411e+00
6.049999999999919886e+00,4.898445579348029710e-01,3.175232811592296756e-01,1.212970740814678594e+00
6.059999999999919673e+00,4.901673920608551893e-01,3.198244371199943648e-01,1.214584139360638249e+00
6.069999999999920348e+00,4.904793793022016457e-01,3.221188716678986541e-01,1.216207033163598572e+00
6.079999999999910365e+00,4.907806486950923586e-01,3.244062969347140668e-01,1.217839416743302872e+00
6.089999999999910152e+00,4.910712917617593987e-01,3.266864221451344918e-01,1.219481254684458227e+00
6.099999999999909939e+00,4.913513993662796397e-01,3.289589492037634511e-01,1.221132477398960470e+00
6.109999999999909726e+00,4.916210790983168155e-01,3.312235799962597316e-01,1.222792990739886454e+00
6.119999999999910401e+00,4.918804339768235168e-01,3.334800312459639815e-01,1.224462688466112503e+00
6.129999999999910187e+00,4.921295502219110718e-01,3.357280329056985813e-01,1.226141474530792141e+00
6.139999999999909974e+00,4.923685194791303510e-01,3.379673377860652472e-01,1.227829262530356180e+00
6.149999999999909761e+00,4.925974612036795319e-01,3.401977537684982011e-01,1.229525957260452884e+00
6.159999999999910436e+00,4.928165252951282604e-01,3.424191428740566701e-01,1.231231459598331357e+00
6.169999999999910223e+00,4.930258719897466779e-01,3.446313750691196165e-01,1.232945677204972057e+00
6.179999999999910010e+00,4.932256561099003789e-01,3.468343050492087576e-01,1.234668520444535789e+00
6.189999999999909797e+00,4.934160411100335653e-01,3.490278011381529044e-01,1.236399895056079501e+00
6.199999999999909583e+00,4.935972004807637203e-01,3.512117601616687734e-01,1.238139706534513440e+00
6.209999999999910258e+00,4.937692990405825322e-01,3.533860747059274776e-01,1.239887868262385506e+00
6.219999999999910045e+00,4.939324965684477320e-01,3.555506119211805371e-01,1.241644288329112555e+00
6.229999999999909832e+00,4.940869465546620098e-01,3.577052232396038534e-01,1.243408856139683438e+00
6.239999999999909619e+00,4.942327766176178305e-01,3.598497450260285113e-01,1.245181459701061089e+00
6.249999999999910294e+00,4.943700919558859375e-01,3.619839970374279514e-01,1.246962003778820716e+00
6.259999999999910081e+00,4.944989873179247986e-01,3.641077994791677153e-01,1.248750397541002144e+00
6.269999999999909868e+00,4.946195534957564255e-01,3.662209882949868378e-01,1.250546537776842992e+00
6.279999999999909654e+00,4.947318923111850286e-01,3.683234217109169761e-01,1.252350313585988806e+00
6.289999999999910330e+00,4.948361170996621872e-01,3.704149933780298554e-01,1.254161610695111895e+00
6.299999999999910116e+00,4.949323365232821126e-01,3.724956387654895784e-01,1.255980299356491470e+00
6.309999999999909903e+00,4.950206395006513382e-01,3.745653174109179195e-01,1.257806224828697195e+00
6.319999999999909690e+00,4.951010847655182845e-01,3.766240005578811445e-01,1.259639214542602303e+00
6.329999999999910365e+00,4.951737148750995909e-01,3.786716805532432395e-01,1.261479098444211244e+00
6.339999999999910152e+00,4.952385773587720252e-01,3.807083633645289567e-01,1.263325729797494468e+00
6.349999999999909939e+00,4.952957188382197673e-01,3.827340394757025588e-01,1.265178986132169614e+00
6.359999999999909726e+00,4.953451861295079528e-01,3.847486714467293067e-01,1.267038752620308184e+00
6.369999999999910401e+00,4.953870435038540410e-01,3.867522101881870622e-01,1.268904911350449582e+00
6.379999999999910187e+00,4.954213650317671469e-01,3.887446296291228731e-01,1.270777347304176130e+00
6.389999999999909974e+00,4.954482198447198726e-01,3.907259485971174007e-01,1.272655965453193039e+00
6.399999999999909761e+00,4.954676774896580316e-01,3.926962254338184910e-01,1.274540688738526217e+00
6.409999999999910436e+00,4.954798157911253220e-01,3.946555563534828726e-01,1.276431434171734436e+00
6.419999999999910223e+00,4.954847196364297601e-01,3.966040532607869595e-01,1.278328110404343576e+00
6.429999999999910010e+00,4.954824642802788670e-01,3.985417663277273648e-01,1.280230633378742322e+00
6.439999999999909797e+00,4.954730954430882073e-01,4.004686444554582669e-01,1.282138932000547848e+00
6.449999999999909583e+00,4.954566301547518870e-01,4.023845960791633813e-01,1.284052947014388213e+00
6.459999999999910258e+00,4.954330657306894037e-01,4.042895556964167803e-01,1.285972635391336327e+00
6.469999999999910045e+00,4.954023888900877526e-01,4.061834910088741313e-01,1.287897984792657935e+00
6.479999999999909832e+00,4.953645890106337935e-01,4.080663887265668643e-01,1.289829014784135364e+00
6.489999999999909619e+00,4.953196560514350755e-01,4.099382486926189118e-01,1.291765757155554750e+00
6.499999999999910294e+00,4.952675636304519902e-01,4.117990845637392039e-01,1.293708244720658929e+00
6.509999999999910081e+00,4.952082593984544201e-01,4.136489339961429423e-01,1.295656512289055540e+00
6.519999999999909868e+00,4.951416706800426670e-01,4.154878750368489748e-01,1.297610594974325293e+00
6.529999999999909654e+00,4.950677205453895002e-01,4.173160217698461127e-01,1.299570526283095884e+00
6.539999999999910330e+00,4.949863410493169358e-01,4.191335000859551796e-01,1.301536332172808175e+00
6.549999999999900346e+00,4.948974794166556279e-01,4.209404402451241145e-01,1.303508010472342660e+00
6.559999999999900133e+00,4.948010960950371961e-01,4.227369832536307936e-01,1.305485522712483748e+00
6.569999999999899920e+00,4.946971599118244467e-01,4.245232723818695431e-01,1.307468824956474096e+00
6.579999999999899707e+00,4.945856568900668937e-01,4.262994317057658411e-01,1.309457905010849466e+00
6.589999999999900382e+00,4.944665988648205834e-01,4.280655563364786365e-01,1.311452790208818442e+00
6.599999999999900169e+00,4.943400155598455803e-01,4.298217262086540535e-01,1.313453527974944191e+00
6.609999999999899956e+00,4.942059379725418644e-01,4.315680268528572228e-01,1.315460159156484732e+00
6.619999999999899742e+00,4.940643824297525910e-01,4.333045640040173452e-01,1.317472699763743593e+00
6.629999999999900417e+00,4.939153533153710640e-01,4.350314689560434989e-01,1.319491134690520706e+00
6.639999999999900204e+00,4.937588551899065314e-01,4.367488876652639296e-01,1.321515434301484992e+00
6.649999999999899991e+00,4.935948862998090769e-01,4.384569629820994630e-01,1.323545581358715584e+00
6.659999999999899778e+00,4.934234280295258790e-01,4.401558320095599330e-01,1.325581566101399877e+00
6.669999999999899565e+00,4.932444530444050623e-01,4.418456357108576649e-01,1.327623358028393374e+00
6.679999999999900240e+00,4.930579373013007638e-01,4.435265123324615422e-01,1.329670897923845851e+00
6.689999999999900027e+00,4.928638582562334114e-01,4.451985837983498673e-01,1.331724113255516206e+00
6.699999999999899813e+00,4.926621954241475199e-01,4.468619696119200402e-01,1.333782930178335491e+00
6.709999999999899600e+00,4.924529358901171272e-01,4.485168060154807734e-01,1.335847265420701424e+00
6.719999999999900275e+00,4.922360651377845064e-01,4.501632439747864645e-01,1.337917017673956321e+00
6.729999999999900062e+00,4.920115576817863934e-01,4.518014429221986483e-01,1.339992079482247078e+00
6.739999999999899849e+00,4.917793806957798108e-01,4.534315593432057256e-01,1.342072346692428475e+00
6.749999999999899636e+00,4.915395016009731499e-01,4.550537223669861020e-01,1.344157720166197834e+00
6.759999999999900311e+00,4.912918985916623349e-01,4.566680164406252684e-01,1.346248118813687666e+00
6.769999999999900098e+00,4.910365695970040911e-01,4.582745056445176601e-01,1.348343484464497921e+00
6.779999999999899885e+00,4.907735359086835558e-01,4.598732909861757978e-01,1.350443772498890471e+00
6.789999999999899671e+00,4.905028322895932380e-01,4.614645228439987479e-01,1.352548952198966647e+00
6.799999999999900346e+00,4.902244822134938507e-01,4.630483664730175586e-01,1.354659006830584156e+00
6.809999999999900133e+00,4.899384934960039351e-01,4.646249996130074056e-01,1.356773923465930176e+00
6.819999999999899920e+00,4.896448752582098218e-01,4.661946235177124587e-01,1.358893688983689341e+00
6.829999999999899707e+00,4.893436304305759932e-01,4.677574482572848247e-01,1.361018294509545701e+00
6.839999999999900382e+00,4.890347326556016561e-01,4.693136776270147581e-01,1.363147743157046010e+00
6.849999999999900169e+00,4.887181258262537353e-01,4.708634956760701096e-01,1.365282053142669039e+00
6.859999999999899956e+00,4.883937444908069136e-01,4.724070679590619548e-01,1.367421249337041012e+00
6.869999999999899742e+00,4.880615361429138099e-01,4.739445629258183246e-01,1.369565358661497756e+00
6.879999999999900417e+00,4.877214730475671889e-01,4.754761487506313222e-01,1.371714414130922099e+00
6.889999999999900204e+00,4.873735532990080555e-01,4.770019833081826643e-01,1.373868455799602151e+00
6.899999999999899991e+00,4.870177918998395139e-01,4.785222286924769586e-01,1.376027533698078065e+00
6.909999999999899778e+00,4.866542106292685022e-01,4.800370474362537498e-01,1.378191721483463361e+00
6.919999999999899565e+00,4.862828360037858566e-01,4.815465864987052980e-01,1.380361125657663335e+00
6.929999999999900240e+00,4.859036933617614795e-01,4.830509891970274361e-01,1.382535866006723735e+00
6.939999999999900027e+00,4.855168010948243684e-01,4.845504047340160048e-01,1.384716044317116479e+00
6.949999999999899813e+00,4.851221701057970015e-01,4.860449813117212470e-01,1.386901734402214759e+00
6.959999999999899600e+00,4.847198093052467738e-01,4.875348659339014401e-01,1.389092986470343627e+00
6.969999999999900275e+00,4.843097430989926067e-01,4.890202074940390720e-01,1.391289834710694118e+00
6.979999999999900062e+00,4.838920054708653051e-01,4.905011634367422713e-01,1.393492313290241702e+00
6.989999999999899849e+00,4.834666157512714224e-01,4.919779134347828098e-01,1.395700470125132542e+00
6.999999999999899636e+00,4.830335859708396740e-01,4.934506733418678737e-01,1.397914359231731796e+00
7.009999999999889653e+00,4.825929360773267840e-01,4.949196991196955775e-01,1.400134026987655878e+00
7.019999999999890328e+00,4.821446922105565025e-01,4.963852745226388641e-01,1.402359516879876367e+00
7.029999999999890115e+00,4.816888866782252365e-01,4.978477054878054919e-01,1.404590879077391330e+00
7.039999999999889901e+00,4.812255535988069766e-01,4.993073212340407019e-01,1.406828174174473256e+00
7.049999999999889688e+00,4.807547181651487533e-01,5.007644429028573763e-01,1.409071471146787324e+00
7.059999999999890363e+00,4.802763992373219604e-01,5.022193380402540930e-01,1.411320831548146915e+00
7.069999999999890150e+00,4.797906248209954927e-01,5.036722247158705867e-01,1.413576291416063002e+00
7.079999999999889937e+00,4.792974472709499167e-01,5.051233041808212976e-01,1.415837862560901828e+00
7.089999999999889724e+00,4.787969484260941044e-01,5.065727531840868991e-01,1.418105553368519844e+00
7.099999999999890399e+00,4.782892270791665457e-01,5.080207125369393673e-01,1.420379380177565265e+00
7.109999999999890186e+00,4.777743850194628994e-01,5.094673108706370135e-01,1.422659355764172906e+00
7.119999999999889972e+00,4.772525269744257725e-01,5.109126723492497524e-01,1.424945476745767658e+00
7.129999999999889759e+00,4.767237582958609443e-01,5.123569157935037310e-01,1.427237725537955804e+00
7.139999999999890434e+00,4.761881745407454680e-01,5.138001600953047143e-01,1.429536084498365778e+00
7.149999999999890221e+00,4.756458552326501277e-01,5.152425023751089350e-01,1.431840540653043670e+00
7.159999999999890008e+00,4.750968604126125094e-01,5.166840114592171629e-01,1.434151077765835280e+00
7.169999999999889795e+00,4.745412304543327187e-01,5.181247557955785954e-01,1.436467686476276207e+00
7.179999999999889582e+00,4.739789986179963055e-01,5.195648094182441223e-01,1.438790383562455144e+00
7.189999999999890257e+00,4.734102014564076644e-01,5.210042416299757173e-01,1.441119209730505002e+00
7.199999999999890044e+00,4.728348784302351948e-01,5.224431220600809223e-01,1.443454219698403262e+00
7.209999999999889830e+00,4.722530734869415658e-01,5.238815302959990428e-01,1.445795481229587010e+00
7.219999999999889617e+00,4.716648283519070395e-01,5.253195498395402119e-01,1.448143073983974238e+00
7.229999999999890292e+00,4.710701776199873736e-01,5.267572586084601216e-01,1.450497087753027436e+00
7.239999999999890079e+00,4.704691577894030141e-01,5.281947444974781636e-01,1.452857622311332753e+00
7.249999999999889866e+00,4.698618039779054456e-01,5.296321138709354504e-01,1.455224789219076165e+00
7.259999999999889653e+00,4.692481500484514401e-01,5.310694641691223739e-01,1.457598718182870456e+00
7.269999999999890328e+00,4.686282418690050910e-01,5.325068611921959238e-01,1.459979551875197235e+00
7.279999999999890115e+00,4.680021273245330571e-01,5.339443312879907921e-01,1.462367429758994586e+00
7.289999999999889901e+00,4.673698419110406954e-01,5.353818517668222920e-01,1.464762482557924406e+00
7.299999999999889688e+00,4.667314244385709632e-01,5.368193506578426977e-01,1.467164843003074592e+00
7.309999999999890363e+00,4.660869353590662012e-01,5.382567145348163828e-01,1.469574667689415914e+00
7.319999999999890150e+00,4.654364556381843654e-01,5.396937937724444190e-01,1.471992138999867805e+00
7.329999999999889937e+00,4.647800792509808598e-01,5.411304141647995669e-01,1.474417432152109741e+00
7.339999999999889724e+00,4.641179002020793809e-01,5.425664051126924958e-01,1.476850686968472770e+00
7.349999999999890399e+00,4.634500017622305568e-01,5.440016282232116307e-01,1.479292015380355485e+00
7.359999999999890186e+00,4.627764582390492820e-01,5.454359856470459844e-01,1.481741534830512297e+00
7.369999999999889972e+00,4.620973380071190517e-01,5.468694130888288596e-01,1.484199383217121193e+00
7.379999999999889759e+00,4.614127111714180773e-01,5.483018640712616909e-01,1.486665692561931484e+00
7.389999999999890434e+00,4.607226524228286157e-01,5.497332838010791090e-01,1.489140565738161115e+00
7.399999999999890221e+00,4.600272286739989225e-01,5.511635820896266802e-01,1.491624085094610752e+00
7.409999999999890008e+00,4.593265015434055409e-01,5.525926308239644813e-01,1.494116322403448383e+00
7.419999999999889795e+00,4.586205447891154030e-01,5.540203034715793784e-01,1.496617337838164419e+00
7.429999999999889582e+00,4.579094445829650084e-01,5.554465340463884404e-01,1.499127190936729637e+00
7.439999999999890257e+00,4.571932814948406198e-01,5.568713434309729982e-01,1.501645956516863833e+00
7.449999999999890044e+00,4.564721253172407400e-01,5.582948006890505743e-01,1.504173719661315411e+00
7.459999999999889830e+00,4.557460492822537068e-01,5.597169576182323691e-01,1.506710553669862396e+00
7.469999999999889617e+00,4.550151309120492038e-01,5.611378195595239093e-01,1.509256504114584674e+00
7.479999999999879634e+00,4.542794481903460468e-01,5.625573444067132334e-01,1.511811597413409203e+00
7.489999999999880309e+00,4.535390943531624752e-01,5.639754426670435805e-01,1.514375864255982362e+00
7.499999999999880096e+00,4.527941846808897219e-01,5.653919956814479342e-01,1.516949347714720453e+00
7.509999999999879883e+00,4.520448439226096848e-01,5.668068796606905435e-01,1.519532088640503709e+00
7.519999999999879670e+00,4.512911954677568671e-01,5.682199603461144388e-01,1.522124109060708275e+00
7.529999999999880345e+00,4.505333582621914856e-01,5.696310833864016709e-01,1.524725407692794521e+00
7.539999999999880131e+00,4.497714450332774283e-01,5.710400918315259311e-01,1.527335966176186943e+00
7.549999999999879918e+00,4.490055595930607102e-01,5.724468471151344939e-01,1.529955764472605395e+00
7.559999999999879705e+00,4.482357955195830357e-01,5.738512315929699126e-01,1.532584788093284800e+00
7.569999999999880380e+00,4.474622366236037374e-01,5.752531468589098251e-01,1.535223016340941271e+00
7.579999999999880167e+00,4.466849487326933765e-01,5.766525281571664996e-01,1.537870417254395994e+00
7.589999999999879954e+00,4.459039725476385829e-01,5.780493570567790673e-01,1.540526954107568569e+00
7.599999999999879741e+00,4.451193484626871366e-01,5.794436454456990404e-01,1.543192588793416364e+00
7.609999999999880416e+00,4.443311492560213516e-01,5.808354206319192858e-01,1.545867291658605369e+00
7.619999999999880202e+00,4.435394800744344446e-01,5.822247212539425343e-01,1.548551057667946207e+00
7.629999999999879989e+00,4.427444573940244599e-01,5.836115678602081802e-01,1.551243909305275004e+00
7.639999999999879776e+00,4.419461900457679060e-01,5.849959487791283053e-01,1.553945877170046286e+00
7.649999999999879563e+00,4.411447811874120717e-01,5.863778662917871198e-01,1.556656976524362301e+00
7.659999999999880238e+00,4.403403394902311030e-01,5.877573692222461954e-01,1.559377207409379684e+00
7.669999999999880025e+00,4.395329770374381551e-01,5.891345258432690857e-01,1.562106569348205021e+00
7.679999999999879812e+00,4.387228147671698442e-01,5.905094022920689412e-01,1.564845068758196067e+00
7.689999999999879599e+00,4.379099902206464168e-01,5.918820710617624936e-01,1.567592723701439761e+00
7.699999999999880274e+00,4.370946426430118992e-01,5.932526163343792014e-01,1.570349565749479037e+00
7.709999999999880060e+00,4.362768991428011001e-01,5.946211399805364506e-01,1.573115630068389059e+00
7.719999999999879847e+00,4.354568758984622701e-01,5.959877630559017314e-01,1.575890938784255679e+00
7.729999999999879634e+00,4.346346723096944920e-01,5.973526085694509380e-01,1.578675489653304620e+00
7.739999999999880309e+00,4.338103667399860197e-01,5.987157984929610821e-01,1.581469259045275244e+00
7.749999999999880096e+00,4.329840366810050467e-01,6.000774763856756566e-01,1.584272213081071357e+00
7.759999999999879883e+00,4.321557670026812126e-01,6.014378283213690501e-01,1.587084318606778899e+00
7.769999999999879670e+00,4.313256262888767179e-01,6.027970854849581395e-01,1.589905554396149556e+00
7.779999999999880345e+00,4.304936658347155443e-01,6.041555098224555831e-01,1.592735908351913698e+00
7.789999999999880131e+00,4.296599512030753187e-01,6.055133927112199554e-01,1.595575359564955109e+00
7.799999999999879918e+00,4.288245796199389726e-01,6.068710581428062856e-01,1.598423877441180530e+00
7.809999999999879705e+00,4.279876743248008930e-01,6.082288288041782787e-01,1.601281436903053246e+00
7.819999999999880380e+00,4.271493731424656493e-01,6.095870037541333275e-01,1.604148012342407226e+00
7.829999999999880167e+00,4.263098203001607911e-01,6.109458911314231688e-01,1.607023557323528751e+00
7.839999999999879954e+00,4.254691665683077439e-01,6.123058372224159385e-01,1.609908005521763164e+00
7.849999999999879741e+00,4.246275744179647815e-01,6.136672193909541440e-01,1.612801281662371133e+00
7.859999999999880416e+00,4.237852142895854324e-01,6.150304220284185108e-01,1.615703296981306103e+00
7.869999999999880202e+00,4.229422469417641883e-01,6.163958160267113406e-01,1.618613948095745547e+00
7.879999999999879989e+00,4.220988063459523154e-01,6.177637609829159659e-01,1.621533135759152700e+00
7.889999999999879776e+00,4.212549985357442184e-01,6.191346121959421245e-01,1.624460780541853833e+00
7.899999999999879563e+00,4.204109163735162413e-01,6.205087190241651562e-01,1.627396820000620803e+00
7.909999999999880238e+00,4.195666547495184306e-01,6.218864391239904421e-01,1.630341198322395879e+00
7.919999999999880025e+00,4.187223095274838491e-01,6.232681494039599146e-01,1.633293860796438235e+00
7.929999999999879812e+00,4.178779675074346667e-01,6.246542237127168384e-01,1.636254755670855099e+00
7.939999999999879599e+00,4.170337063891377261e-01,6.260450171283797882e-01,1.639223840642077823e+00
7.949999999999869615e+00,4.161896004300939533e-01,6.274408828603835753e-01,1.642201089059267538e+00
7.959999999999870290e+00,4.153457179998746862e-01,6.288421825367900286e-01,1.645186485051520320e+00
7.969999999999870077e+00,4.145021113921741884e-01,6.302492716906734627e-01,1.648180006691499333e+00
7.979999999999869864e+00,4.136588179494578021e-01,6.316624873481723190e-01,1.651181609844765363e+00
7.989999999999869651e+00,4.128158804746983601e-01,6.330821435758363647e-01,1.654191227351588855e+00
7.999999999999870326e+00,4.119733545624031934e-01,6.345085244971097049e-01,1.657208790391843101e+00
8.009999999999870113e+00,4.111313023350909313e-01,6.359418943796973922e-01,1.660234241828593360e+00
8.019999999999869900e+00,4.102898017734027403e-01,6.373825228136108523e-01,1.663267526050270728e+00
8.029999999999869686e+00,4.094489473660911649e-01,6.388306812733868245e-01,1.666308586900402400e+00
8.039999999999869473e+00,4.086088303354226681e-01,6.402866142046094167e-01,1.669357369669281388e+00
8.049999999999869260e+00,4.077695296252079604e-01,6.417505415712165817e-01,1.672413814205263805e+00
8.059999999999870823e+00,4.069311155375391897e-01,6.432227124570756294e-01,1.675477858766940775e+00
8.069999999999870610e+00,4.060936521636663854e-01,6.447034418822953361e-01,1.678549450647205621e+00
8.079999999999870397e+00,4.052572016082162110e-01,6.461930821273393910e-01,1.681628545861141077e+00
8.089999999999870184e+00,4.044218260093061512e-01,6.476919952789351731e-01,1.684715098733467142e+00
8.099999999999869971e+00,4.035875739293276476e-01,6.492005519217322052e-01,1.687809061681424527e+00
8.109999999999869758e+00,4.027544684222364446e-01,6.507191046903408882e-01,1.690910400208674558e+00
8.119999999999869544e+00,4.019225173628105385e-01,6.522479639347958935e-01,1.694019090844328446e+00
8.129999999999869331e+00,4.010917309933960673e-01,6.537873963006222144e-01,1.697135101226770804e+00
8.139999999999869118e+00,4.002621314400032215e-01,6.553376184083367084e-01,1.700258385058529553e+00
8.149999999999870681e+00,3.994337450269933587e-01,6.568988065669897347e-01,1.703388887267680118e+00
8.159999999999870468e+00,3.986065877619103803e-01,6.584711274156677119e-01,1.706526539191858260e+00
8.169999999999870255e+00,3.977806647701873644e-01,6.600547610276591426e-01,1.709671251440580741e+00
8.179999999999870042e+00,3.969559684583761627e-01,6.616498963852346371e-01,1.712822920852008046e+00
8.189999999999869829e+00,3.961324742436564406e-01,6.632567043307157073e-01,1.715981446115883546e+00
8.199999999999869615e+00,3.953101514150500484e-01,6.648753422399125146e-01,1.719146735427897754e+00
8.209999999999869402e+00,3.944889752760297186e-01,6.665059791561941394e-01,1.722318716705237840e+00
8.219999999999869189e+00,3.936689327982386688e-01,6.681487809402203437e-01,1.725497357949520305e+00
8.229999999999870752e+00,3.928500275605651959e-01,6.698038915605498689e-01,1.728682664471134833e+00
8.239999999999870539e+00,3.920322799498223154e-01,6.714714357317089766e-01,1.731874647931326949e+00
8.249999999999870326e+00,3.912157178004805336e-01,6.731515109784181883e-01,1.735073302248495430e+00
8.259999999999870113e+00,3.904003566320607410e-01,6.748441890449942138e-01,1.738278597376863521e+00
8.269999999999869900e+00,3.895861865703383886e-01,6.765495435906981880e-01,1.741490487882588756e+00
8.279999999999869686e+00,3.887731790814362154e-01,6.782676720798410663e-01,1.744708927928597664e+00
8.289999999999869473e+00,3.879612984344047444e-01,6.799986897289298504e-01,1.747933880860784495e+00
8.299999999999869260e+00,3.871505092282104266e-01,6.817427133009713591e-01,1.751165315924337218e+00
8.309999999999870823e+00,3.863407759537576536e-01,6.834998671515424284e-01,1.754403191439314336e+00
8.319999999999870610e+00,3.855320545444704816e-01,6.852702940486079530e-01,1.757647458289819609e+00
8.329999999999870397e+00,3.847242978157303650e-01,6.870541307063333658e-01,1.760898090595112375e+00
8.339999999999870184e+00,3.839174722859219346e-01,6.888514660604065920e-01,1.764155099489399081e+00
8.349999999999869971e+00,3.831115601100582579e-01,6.906623180541565654e-01,1.767418525139812013e+00
8.359999999999869758e+00,3.823065410626422800e-01,6.924866361733611475e-01,1.770688424817870255e+00
8.369999999999869544e+00,3.815023725589352099e-01,6.943243283168176738e-01,1.773964866976146748e+00
8.379999999999869331e+00,3.806989959506365540e-01,6.961752906512324035e-01,1.777247932583556622e+00
8.389999999999869118e+00,3.798963612706091064e-01,6.980394236384713791e-01,1.780537703755217915e+00
8.399999999999870681e+00,3.790944369001588155e-01,6.999166473316081882e-01,1.783834257809064683e+00
8.409999999999870468e+00,3.782932040772530868e-01,7.018069043248590377e-01,1.787137682076704204e+00
8.419999999999859597e+00,3.774926426094711851e-01,7.037101446573684749e-01,1.790448069843217249e+00
8.429999999999859384e+00,3.766927143936106837e-01,7.056263222550194225e-01,1.793765498789899882e+00
8.439999999999859170e+00,3.758933667176012072e-01,7.075553824636601208e-01,1.797090021470912014e+00
8.449999999999860734e+00,3.750945478939671784e-01,7.094972340026085567e-01,1.800421669598190499e+00
8.459999999999860520e+00,3.742962152693855571e-01,7.114517711747613271e-01,1.803760474945828696e+00
8.469999999999860307e+00,3.734983356942858101e-01,7.134189285691846516e-01,1.807106488205328265e+00
8.479999999999860094e+00,3.727008702100605975e-01,7.153986979518994760e-01,1.810459769729171331e+00
8.489999999999859881e+00,3.719037494671606492e-01,7.173911223854979591e-01,1.813820367111542486e+00
8.499999999999859668e+00,3.711068729468830485e-01,7.193962720568731761e-01,1.817188308522879270e+00
8.509999999999859455e+00,3.703101341637778376e-01,7.214141954902323350e-01,1.820563619639352204e+00
8.519999999999859241e+00,3.695134486159723508e-01,7.234449011134613805e-01,1.823946340889570639e+00
8.529999999999860805e+00,3.687167707601282096e-01,7.254883729312997520e-01,1.827336521639766564e+00
8.539999999999860592e+00,3.679200862994755350e-01,7.275445817045596009e-01,1.830734205861252351e+00
8.549999999999860378e+00,3.671233840578667085e-01,7.296134858142835355e-01,1.834139434266332414e+00
8.559999999999860165e+00,3.663266419178027311e-01,7.316950148415568567e-01,1.837552253374534539e+00
8.569999999999859952e+00,3.655298380476847964e-01,7.337890553276462668e-01,1.840972701980783777e+00
8.579999999999859739e+00,3.647329612765230489e-01,7.358954506413905028e-01,1.844400789779321315e+00
8.589999999999859526e+00,3.639360080520543939e-01,7.380140013964101575e-01,1.847836505546835317e+00
8.599999999999859313e+00,3.631389748591450362e-01,7.401444897988744831e-01,1.851279838907730069e+00
8.609999999999860876e+00,3.623418509238901519e-01,7.422867033638013146e-01,1.854730789743187280e+00
8.619999999999860663e+00,3.615446135118638993e-01,7.444404299833979888e-01,1.858189373985889903e+00
8.629999999999860449e+00,3.607472334703046846e-01,7.466054811901504662e-01,1.861655634925716729e+00
8.639999999999860236e+00,3.599496848767095858e-01,7.487817239484018117e-01,1.865129652327828236e+00
8.649999999999860023e+00,3.591519421514340893e-01,7.509690634266054099e-01,1.868611533861938012e+00
8.659999999999859810e+00,3.583539761637637433e-01,7.531674160256257577e-01,1.872101404450854822e+00
8.669999999999859597e+00,3.575557599037809675e-01,7.553766999951594396e-01,1.875599410005819090e+00
8.679999999999859384e+00,3.567572675134791926e-01,7.575968354081858980e-01,1.879105708503829408e+00
8.689999999999859170e+00,3.559584678893735199e-01,7.598277505217210237e-01,1.882620450787129363e+00
8.699999999999860734e+00,3.551593249343643621e-01,7.620693721842636270e-01,1.886143773255803069e+00
8.709999999999860520e+00,3.543598052932229736e-01,7.643216036837237048e-01,1.889675796310529288e+00
8.719999999999860307e+00,3.535598924244670038e-01,7.665843277138957301e-01,1.893216632323396764e+00
8.729999999999860094e+00,3.527595990796261183e-01,7.688574312892898499e-01,1.896766397702490670e+00
8.739999999999859881e+00,3.519589677633259694e-01,7.711408080158856926e-01,1.900325216322302335e+00
8.749999999999859668e+00,3.511580577429712080e-01,7.734343414840211262e-01,1.903893219493310918e+00
8.759999999999859455e+00,3.503569293726131462e-01,7.757379029200207610e-01,1.907470539353449235e+00
8.769999999999859241e+00,3.495556439099630763e-01,7.780513426216160155e-01,1.911057303530523166e+00
8.779999999999860805e+00,3.487542732310851545e-01,7.803744718607587005e-01,1.914653648354414095e+00
8.789999999999860592e+00,3.479528897787987352e-01,7.827070716291046892e-01,1.918259736663468384e+00
8.799999999999860378e+00,3.471515486007009654e-01,7.850489266819269396e-01,1.921875754831384953e+00
8.809999999999860165e+00,3.463502875428022265e-01,7.873998630085339290e-01,1.925501899013687401e+00
8.819999999999859952e+00,3.455491296197440998e-01,7.897597603963173452e-01,1.929138374728567307e+00
8.829999999999859739e+00,3.447480895756331321e-01,7.921285328513365531e-01,1.932785392485542264e+00
8.839999999999859526e+00,3.439471837347515271e-01,7.945061081498918654e-01,1.936443150362563204e+00
8.849999999999859313e+00,3.431464219895540291e-01,7.968924107853673222e-01,1.940111837926751237e+00
8.859999999999860876e+00,3.423458042129883805e-01,7.992873507524297372e-01,1.943791653627291449e+00
8.869999999999860663e+00,3.415453315235327802e-01,8.016908327824607827e-01,1.947482796668254412e+00
8.879999999999860449e+00,3.407450125645836159e-01,8.041027702719781844e-01,1.951185445578105693e+00
8.889999999999849578e+00,3.399448631780334074e-01,8.065230947452528554e-01,1.954899748899252110e+00
8.899999999999849365e+00,3.391449008619272232e-01,8.089517540106901938e-01,1.958625827217953752e+00
8.909999999999849152e+00,3.383451393279945374e-01,8.113886936620698931e-01,1.962363781688283737e+00
8.919999999999850715e+00,3.375455970639428260e-01,8.138338428364360055e-01,1.966113701011493076e+00
8.929999999999850502e+00,3.367463144025210631e-01,8.162871114271964545e-01,1.969875667230715388e+00
8.939999999999850289e+00,3.359473543479131186e-01,8.187483992643579400e-01,1.973649756556165258e+00
8.949999999999850075e+00,3.351487911603484582e-01,8.212176076415130810e-01,1.977436026059701479e+00
8.959999999999849862e+00,3.343506996373540874e-01,8.236946310802440996e-01,1.981234517052462341e+00
8.969999999999849649e+00,3.335531432759742954e-01,8.261793502172681825e-01,1.985045282040337034e+00
8.979999999999849436e+00,3.327561789382483259e-01,8.286716352983332090e-01,1.988868395477497497e+00
8.989999999999849223e+00,3.319598642302871161e-01,8.311713419946463732e-01,1.992703945986729952e+00
8.999999999999850786e+00,3.311642454124529844e-01,8.336783142969818039e-01,1.996552021944831834e+00
9.009999999999850573e+00,3.303693531673705386e-01,8.361923882497206417e-01,2.000412701451578013e+00
9.019999999999850360e+00,3.295752067974231370e-01,8.387133851287941200e-01,2.004286054650583626e+00
9.029999999999850147e+00,3.287818139164408460e-01,8.412411230056590083e-01,2.008172143469897364e+00
9.039999999999849933e+00,3.279891801546624963e-01,8.437754425951805581e-01,2.012071029717483306e+00
9.049999999999849720e+00,3.271973254303230383e-01,8.463162116548467173e-01,2.015982786181325537e+00
9.059999999999849507e+00,3.264062927225467869e-01,8.488632926358788966e-01,2.019907488074592639e+00
9.069999999999849294e+00,3.256161435783372915e-01,8.514165073442234721e-01,2.023845217169368382e+00
9.079999999999850857e+00,3.248269353376110891e-01,8.539756508622241560e-01,2.027796079548602748e+00
9.089999999999850644e+00,3.240386980599761491e-01,8.565405189975281441e-01,2.031760199265054911e+00
9.099999999999850431e+00,3.232514441687470153e-01,8.591109043747789942e-01,2.035737698464514800e+00
9.109999999999850218e+00,3.224651998218665550e-01,8.616866089166187459e-01,2.039728692928760800e+00
9.119999999999850004e+00,3.216800182054208035e-01,8.642674731446565728e-01,2.043733310017024518e+00
9.129999999999849791e+00,3.208959668223376194e-01,8.668533678663096209e-01,2.047751697782616453e+00
9.139999999999849578e+00,3.201131109779898898e-01,8.694441732480036045e-01,2.051784008572859364e+00
9.149999999999849365e+00,3.193315107083339321e-01,8.720397793021626986e-01,2.055830390677952479e+00
9.159999999999849152e+00,3.185512288844465911e-01,8.746400736328114878e-01,2.059890989828496277e+00
9.169999999999850715e+00,3.177723418238713182e-01,8.772449144895340112e-01,2.063965944758279658e+00
9.179999999999850502e+00,3.169949352123161979e-01,8.798541331434055479e-01,2.068055389878155292e+00
9.189999999999850289e+00,3.162190828636409212e-01,8.824675435251123634e-01,2.072159462636289362e+00
9.199999999999850075e+00,3.154448352699295022e-01,8.850849350992630038e-01,2.076278299920866655e+00
9.209999999999849862e+00,3.146722249100361024e-01,8.877060974959329887e-01,2.080412024186866216e+00
9.219999999999849649e+00,3.139012769441042461e-01,8.903308528445483816e-01,2.084560738510884637e+00
9.229999999999849436e+00,3.131320184325072087e-01,8.929590313031217086e-01,2.088724538542535925e+00
9.239999999999849223e+00,3.123644848395952800e-01,8.955904408258418270e-01,2.092903524805513893e+00
9.249999999999850786e+00,3.115987253199291596e-01,8.982248844120551690e-01,2.097097811237912168e+00
9.259999999999850573e+00,3.108348016634379651e-01,9.008621865229652359e-01,2.101307525619538374e+00
9.269999999999850360e+00,3.100727815746535110e-01,9.035021818811370675e-01,2.105532789973735497e+00
9.279999999999850147e+00,3.093127258887128916e-01,9.061446791778662302e-01,2.109773698494872285e+00
9.289999999999849933e+00,3.085546741307880203e-01,9.087894608953810405e-01,2.114030317266423875e+00
9.299999999999849720e+00,3.077986421856475086e-01,9.114363119624276921e-01,2.118302702983247965e+00
9.309999999999849507e+00,3.070446372644197175e-01,9.140850147115010538e-01,2.122590909576947293e+00
9.319999999999849294e+00,3.062926790737787730e-01,9.167353341902134689e-01,2.126894965012590788e+00
9.329999999999850857e+00,3.055427955976129373e-01,9.193870388632932045e-01,2.131214863985875230e+00
9.339999999999850644e+00,3.047950031692099881e-01,9.220399356428760074e-01,2.135550595802099494e+00
9.349999999999850431e+00,3.040493076318700472e-01,9.246938870063831084e-01,2.139902152350733555e+00
9.359999999999839559e+00,3.033057149554597154e-01,9.273487945343902306e-01,2.144269513471098509e+00
9.369999999999839346e+00,3.025642413874953807e-01,9.300045647678553129e-01,2.148652649352905453e+00
9.379999999999839133e+00,3.018249185381429167e-01,9.326610869679283766e-01,2.153051538192551906e+00
9.389999999999840696e+00,3.010877758807861126e-01,9.353182224054286120e-01,2.157466180891937757e+00
9.399999999999840483e+00,3.003528195277468393e-01,9.379757945967370780e-01,2.161896589079320474e+00
9.409999999999840270e+00,2.996200311995025900e-01,9.406335821388420726e-01,2.166342763366476465e+00
9.419999999999840057e+00,2.988893809649844635e-01,9.432913156130848797e-01,2.170804700420472244e+00
9.429999999999839844e+00,2.981608481291109225e-01,9.459486801582170923e-01,2.175282401460674198e+00
9.439999999999839631e+00,2.974344382998928560e-01,9.486053480819136574e-01,2.179775867140396617e+00
9.449999999999839417e+00,2.967101767615601404e-01,9.512610306746147604e-01,2.184285096079033206e+00
9.459999999999839204e+00,2.959880921944786913e-01,9.539154821182531663e-01,2.188810070781811667e+00
9.469999999999840767e+00,2.952682063946471258e-01,9.565684756862928850e-01,2.193350746992981826e+00
9.479999999999840554e+00,2.945505289400357496e-01,9.592197987154884586e-01,2.197907075211306793e+00
9.489999999999840341e+00,2.938350686557425484e-01,9.618692217811243284e-01,2.202479016975172232e+00
9.499999999999840128e+00,2.931218465612833723e-01,9.645164736223040824e-01,2.207066535620336722e+00
9.509999999999839915e+00,2.924108874659617774e-01,9.671612802983765578e-01,2.211669596423635920e+00
9.519999999999839702e+00,2.917021975086015462e-01,9.698034021657200299e-01,2.216288185126414678e+00
9.529999999999839488e+00,2.909957435107010659e-01,9.724426271436158453e-01,2.220922325999408642e+00
9.539999999999839275e+00,2.902914622436414405e-01,9.750787404722377483e-01,2.225572078776280271e+00
9.549999999999840838e+00,2.895892948809454803e-01,9.777115055849429082e-01,2.230237512978635817e+00
9.559999999999840625e+00,2.888892022636933010e-01,9.803406939100967055e-01,2.234918704973174464e+00
9.569999999999840412e+00,2.881911512560920152e-01,9.829661062681596118e-01,2.239615761607217426e+00
9.579999999999840199e+00,2.874951015136557597e-01,9.855875523988605336e-01,2.244328817424623868e+00
9.589999999999839986e+00,2.868010087169950983e-01,9.882048511416955394e-01,2.249058012725166478e+00
9.599999999999839773e+00,2.861088253112262780e-01,9.908178337398049207e-01,2.253803482576979711e+00
9.609999999999839559e+00,2.854184920885896593e-01,9.934263247620936932e-01,2.258565345672538971e+00
9.619999999999839346e+00,2.847299408493095818e-01,9.960301370219857287e-01,2.263343692871569779e+00
9.629999999999839133e+00,2.840431050294524584e-01,9.986290626044288521e-01,2.268138581304004919e+00
9.639999999999840696e+00,2.833579283480217037e-01,1.001222850131039399e+00,2.272950030542757904e+00
9.649999999999840483e+00,2.826743817531070513e-01,1.003811200570742468e+00,2.277778030421869992e+00
9.659999999999840270e+00,2.819924737030212181e-01,1.006393790998516558e+00,2.282622553356295381e+00
9.669999999999840057e+00,2.813122299833144546e-01,1.008970310081696908e+00,2.287483556884426950e+00
9.679999999999839844e+00,2.806336680263625816e-01,1.011540467083566153e+00,2.292360990090607231e+00
9.689999999999839631e+00,2.799567879425765571e-01,1.014103984069433251e+00,2.297254805193804206e+00
9.699999999999839417e+00,2.792815721969511000e-01,1.016660614421112774e+00,2.302164968464746941e+00
9.709999999999839204e+00,2.786079846294294837e-01,1.019210158203976313e+00,2.307091470601679628e+00
9.719999999999840767e+00,2.779359572806879286e-01,1.021752438848674949e+00,2.312034313049208034e+00
9.729999999999840554e+00,2.772653865509757121e-01,1.024287273754520999e+00,2.316993477080083075e+00
9.739999999999840341e+00,2.765961479771666398e-01,1.026814471608329837e+00,2.321968919119773211e+00
9.749999999999840128e+00,2.759280933817517822e-01,1.029333837684375919e+00,2.326960588916887840e+00
9.759999999999839915e+00,2.752610520396726046e-01,1.031845173086204381e+00,2.331968437508142866e+00
9.769999999999839702e+00,2.745948615759723488e-01,1.034348291082649585e+00,2.336992416082542157e+00
9.779999999999839488e+00,2.739293845816794248e-01,1.036843031528038805e+00,2.342032478042996857e+00
9.789999999999839275e+00,2.732645043707367383e-01,1.039329238650160692e+00,2.347088570056870882e+00
9.799999999999840838e+00,2.726001246047626281e-01,1.041806729071288684e+00,2.352160607146691618e+00
9.809999999999840625e+00,2.719361596962078242e-01,1.044275276237194960e+00,2.357248457537305608e+00
9.819999999999840412e+00,2.712725195704491776e-01,1.046734603622386350e+00,2.362351953763562662e+00
9.829999999999829541e+00,2.706091126204652753e-01,1.049184375856430540e+00,2.367470914726340414e+00
9.839999999999829328e+00,2.699458582437175291e-01,1.051624207872917438e+00,2.372605157077956939e+00
9.849999999999829114e+00,2.692826918085428067e-01,1.054053718395149497e+00,2.377754501039000878e+00
9.859999999999830678e+00,2.686195576958684827e-01,1.056472575655028834e+00,2.382918775496723374e+00
9.869999999999830465e+00,2.679563984075400973e-01,1.058880495092020313e+00,2.388097811073680798e+00
9.879999999999830251e+00,2.672931548734605589e-01,1.061277228111437765e+00,2.393291429685082239e+00
9.889999999999830038e+00,2.666297676796773319e-01,1.063662543978712183e+00,2.398499436829685472e+00
9.899999999999829825e+00,2.659661703567540170e-01,1.066036200747936924e+00,2.403721608213333027e+00
9.909999999999829612e+00,2.653022859927460231e-01,1.068397946492588568e+00,2.408957688292792554e+00
9.919999999999829399e+00,2.646380186492048314e-01,1.070747557843228615e+00,2.414207417889959739e+00
9.929999999999829186e+00,2.639732377413627207e-01,1.073084870599229967e+00,2.419470564416895897e+00
9.939999999999830749e+00,2.633077813105340614e-01,1.075409749496778256e+00,2.424746923639246710e+00
9.949999999999830536e+00,2.626414867176922741e-01,1.077722029353192612e+00,2.430036301599203252e+00
9.959999999999830322e+00,2.619742218563992919e-01,1.080021513446740133e+00,2.435338501675150980e+00
9.969999999999830109e+00,2.613058899230857324e-01,1.082308006654435717e+00,2.440653326065796325e+00
9.979999999999829896e+00,2.606364120181143829e-01,1.084581324537637226e+00,2.445980583342461046e+00
9.989999999999829683e+00,2.599657085437315218e-01,1.086841292995487152e+00,2.451320087075392173e+00
9.999999999999829470e+00,2.592936994331092038e-01,1.089087741976139556e+00,2.456671644299086132e+00


==> figures/examples_sliding_beam_configuration_all.csv <==
x,y
2.5849394142282115e-26,0.0
0.2497798033933793,-0.010613726238279561
0.4979789953674223,-0.040682429929953606
0.7434981280712268,-0.08791269295257664
0.9856592989203516,-0.1501285130652856
1.224117242899739,-0.225310843992323
1.4587808386070964,-0.3116163808980718
1.6897463862856856,-0.4073821422628062
1.9172424567209851,-0.5111210016012018
2.1415852697652555,-0.6215120063540658
2.3631432007777984,-0.7373882087411826
2.5823089461358917,-0.857723854763935
2.7994779733849393,-0.9816221160289066
3.0150320509294453,-1.1083040685304157
3.2293268432523314,-1.2370992831884484
3.4426827403078977,-1.3674381587867648
3.65537824867268,-1.49884596958806
3.867645401151316,-1.6309384948182921
4.079666740129716,-1.763419028980703
4.29157350041375,-1.8960765289847745
4.5034446636166825,-2.0287846283232653

0.0,0.0
0.24978124696226114,-0.010614905133989105
0.49798153229592584,-0.04068490506904957
0.7435015977007075,-0.08791560694717909
0.9856636043444873,-0.15013128049705474
1.2241222128111338,-0.2253133895061821
1.4587862257634967,-0.31161889284571825
1.6897519466434596,-0.4073847845396086
1.9172480084940011,-0.5111237949558294
2.141590691098616,-0.6215148701684076
2.3631483950689463,-0.7373910480830412
2.582313821155399,-0.8577266008905808
2.7994824466196806,-0.9816247140137684
3.0150360597317643,-1.1083064591436786
3.2293303422813393,-1.2371014080262805
3.4426856935193326,-1.3674399737394884
3.6553806284004495,-1.4988474457440986
3.8676471909946906,-1.6309396122063753
4.0796679333360855,-1.7634197755673888
4.29157409574215,-1.8960769013769112
4.503444663172856,-2.0287846281248525

0.0,0.0
0.24978231305681142,-0.010623442491008325
0.4979821947760939,-0.04070684530746053
0.7435014667408723,-0.08794675556703682
0.9856635730451377,-0.15016483042262177
1.2241236203888135,-0.2253437893730064
1.45878998006565,-0.3116433726686465
1.6897581098490149,-0.40740318123320735
1.9172559098792668,-0.511137486976938
2.1415993447398307,-0.6215255751453045
2.3631569131690657,-0.7374000061886634
2.5823216102256135,-0.8577343288395672
2.7994891648048643,-0.9816311925340728
3.015041459471017,-1.108311461941049
3.229334137075531,-1.2371047402473168
3.442687510941624,-1.367441546778637
3.6553800385209816,-1.4988472281703824
3.8676437668365513,-1.6309375345493304
4.079661292398247,-1.763415670102981
4.291563891885381,-1.8960705231267783
4.503430549177812,-2.0287757226692613

0.0,0.0
0.24977579379908696,-0.010644295267235225
0.4979651317277114,-0.040766425636173866
0.7434715183782533,-0.0880411489462211
0.9856219497055232,-0.15027890373792907
1.224074308171508,-0.22545966921918328
1.4587378418000825,-0.3117460998202437
1.6897070637116887,-0.40748343001714665
1.9172078599137914,-0.5111918700708321
2.1415540049981847,-0.6215554112595902
2.3631123249571826,-0.7374094070152838
2.582275021040804,-0.8577282453608465
2.7994379169474475,-0.9816138731455879
3.014983584373872,-1.10828562321556
3.229268500872453,-1.2370715227217908
3.442613576258774,-1.367401041501015
3.655297472911291,-1.4987991749908223
3.867552146905717,-1.6308818160570442
4.079560038237769,-1.7633524186049487
4.291452395809652,-1.895999915768762
4.503308325472105,-2.0286977434130185

0.0,0.0
0.24975307339539551,-0.010671136750889123
0.49791365385654257,-0.04085015426403742
0.7433859303043387,-0.08818633080919122
0.985501261033917,-0.1504719022577692
1.2239227776365809,-0.22567617916279434
1.4585637603059682,-0.31195837767161455
1.6895202879499933,-0.4076664618437669
1.9170170900521204,-0.511327666028497
2.1413647214604743,-0.6216349092146611
2.3629259253531703,-0.7374320615803337
2.5820891862491697,-0.8576999462005728
2.799247843151252,-0.9815440789540046
3.0147835642117626,-1.1081845150062106
3.2290533673794712,-1.2369477600903982
3.442379657321716,-1.367260463182336
3.6550429002894242,-1.4986445283030292
3.8672765704506413,-1.6307133566408079
4.079263954318952,-1.7631690427199274
4.291136398705475,-1.8958003659712526
4.502972636874222,-2.0284813562835917

0.0,0.0
0.24971248611008276,-0.010696720736084653
0.49782610759570756,-0.04093382583265497
0.7432445011079613,-0.08833943918216998
0.9853022615410336,-0.15068856877822437
1.2236676787091092,-0.22593746092271355
1.4582594439064613,-0.31223689966284884
1.689177848677911,-0.4079314221065677
1.9166495860276422,-0.5115497684858764
2.140984474740046,-0.6217905848679278
2.362542067603048,-0.7375063424819425
2.5817060608369977,-0.8576875683419292
2.79886460904308,-0.9814487572200368
3.014394996237961,-1.1080167153467468
3.228651530253657,-1.2367215776922176
3.4419559129306108,-1.3669903812637636
3.65458964186096,-1.498342843435064
3.8667882302650813,-1.6303888130193371
4.0787371737408185,-1.7628267410186773
4.290569584249145,-1.8954425629909002
4.502365250754743,-2.028108625468105

0.0,0.0
0.2496540723222801,-0.010723570208294323
0.49770278706840765,-0.041019001068567776
0.7430494027609597,-0.0884925025315411
0.9850312417734359,-0.15090440485341736
1.2233204805367444,-0.22620144517119062
1.4578399719902801,-0.3125280527139572
1.6886940266210242,-0.4082243675039829
1.9161127658763124,-0.5118165224784998
2.1404082085570058,-0.6220028648192839
2.361940209581789,-0.7376384962794048
2.5810904694782675,-0.8577197036439806
2.7982429699642104,-0.9813693578243989
3.0137693423177647,-1.107824053773325
3.228017864759554,-1.2364235240076786
3.441305056450187,-1.3666025745702874
3.653909162061062,-1.4978854747127222
3.866065082277764,-1.6298825239642705
4.077960414956202,-1.76228851013314
4.289732280821715,-1.8948828546840522
4.501464637496611,-2.0275312332085376

0.0,0.0
0.24957146127530228,-0.010754195183570483
0.4975301855619825,-0.04111526634286637
0.742779230500064,-0.08866351306262268
0.9846593540018757,-0.1511419698468793
1.222847288104105,-0.22648685858692885
1.4572702069593901,-0.3128369634752528
1.6880359444703765,-0.4085299605582063
1.915377226602236,-0.512091425481705
2.139607755861602,-0.6222203594706252
2.3610880330923614,-0.7377736577521453
2.5801990842637172,-0.8577509077770106
2.7973226154146404,-0.9812801838351921
3.012826406998019,-1.1076051099619262
3.2270538872297645,-1.2360733957584982
3.440316814021801,-1.366127199221624
3.652889981453103,-1.4972958164745747
3.865006986050147,-1.629191152621001
4.076856355997342,-1.7615061750807253
4.288577665651123,-1.8940162102800706
4.500257529106453,-2.026582619830456

0.0,0.0
0.24945686839632128,-0.010787752638948489
0.4972925186194785,-0.04122302193452687
0.7424094972160138,-0.08885726320553798
0.9841528836682096,-0.15141145473259074
1.2222056748129142,-0.22680677199105095
1.4565010138547725,-0.3131738336825171
1.6871509125834971,-0.40884833065060083
1.9143898412815699,-0.5123586711712315
2.1385309915782833,-0.6224096528619243
2.359932875059967,-0.7378649424878763
2.578974083771189,-0.857730135898334
2.796034386021143,-0.9811373622564988
3.0114806924172175,-1.1073318820387046
3.225656680052755,-1.2356609306577337
3.4388750185537185,-1.3655650436621354
3.651411305226976,-1.4965720590454892
3.863499064636707,-1.6282938058630416
4.075325468934543,-1.7604251965700857
4.287027675159658,-1.8927451933502806
4.498689758975158,-2.0251190413346096

1.734723475976807e-18,0.0
0.249308198369614,-0.010820289272473992
0.4969867369734999,-0.041326990783685146
0.7419376665532996,-0.08904304835886998
0.9835102981218758,-0.15166797807211746
1.2213935825073303,-0.2271089290913093
1.4555261832798676,-0.31348936910883146
1.6860239545020514,-0.4091434792989274
1.9131231066328918,-0.5126022137821437
2.137136726629763,-0.6225752005121925
2.358422171157716,-0.7379313325630338
2.5773569218758983,-0.85768002605858
2.794320659437078,-0.9809545808188573
3.0096816005946136,-1.1069986386507809
3.2237856210663662,-1.235156183932361
3.4369473118158096,-1.3648648787744229
3.6494426818963497,-1.4956520038910037
3.8615035097927106,-1.6271321178787437
4.073313318309784,-1.7590057511138637
4.285004760786526,-1.8910587894282835
4.4966580532691784,-2.023162430403829

-1.734723475976807e-18,0.0
0.24912449536794345,-0.010843719878065154
0.4966128069818553,-0.04140058986481563
0.7413661580843949,-0.08917448559367179
0.982735960167835,-0.1518521219514392
1.220414372778574,-0.227332494466956
1.4543435088209093,-0.3137338845046818
1.6846426839205637,-0.4093867428668721
1.9115516791580003,-0.5128186079906761
2.1353873655689863,-0.6227354448134772
2.3565109468984016,-0.7380023804988018
2.5753033025936403,-0.857625739833269
2.7921463161160416,-0.9807374727995304
3.0074085675340343,-1.1065824337370762
3.221434265862497,-1.234508495202989
3.434534694657394,-1.3639591981146557
3.6469816921155775,-1.4944685470987604
3.859002816894821,-1.6256575656884982
4.070777919968535,-1.7572322451602123
4.282436867191558,-1.8889825501045752
4.494058138126015,-2.0207822017894994

-3.469446951953614e-18,0.0
0.2488996308317787,-0.010859137643818158
0.49615793390711627,-0.04144953773532862
0.7406745266967844,-0.08926512438505609
0.9818009702125574,-0.15198626173176302
1.219230882559452,-0.22750631263406668
1.4529093814598233,-0.31393675339749494
1.6829605322406802,-0.40959950211477203
1.9096303614329566,-0.5130124250159759
2.133242684745454,-0.6228720291792798
2.354165124655149,-0.7380359238983315
2.5727831036565076,-0.8575064874728259
2.789480142392797,-0.9804162801921863
3.0046232461713,-1.1060152397784646
3.218552386202557,-1.2336596155650885
3.4315731227001214,-1.3628027536199983
3.643951439016079,-1.4929879745315566
3.85590998598535,-1.6238437288985454
4.067625189435527,-1.7550809658763677
4.279224962132914,-1.8864923295967124
4.490786946159121,-2.0179525949516357

0.0,0.0
0.2486258484874654,-0.010879234996880436
0.49560373085728676,-0.0415144418200178
0.7398316203675599,-0.08938399246452075
0.9806626331498276,-0.1521557406387512
1.2177939314258055,-0.2277127261034228
1.451175504221227,-0.3141573757200893
1.680937148247039,-0.4098033978331573
1.9073308626520922,-0.5131616087179165
2.130685840814924,-0.6229234233102544
2.3513737119262594,-0.7379439383204609
2.5697821510216237,-0.8572255824407891
2.786295238448043,-0.9799029804908733
3.001279110795654,-1.105229545162751
3.2150716542157824,-1.2325661057692008
3.427975248751231,-1.361371641802172
3.6402517911720302,-1.4911960402456468
3.8521193649788614,-1.6216747642166387
4.063750015515956,-1.7525253429932497
4.275268166056122,-1.883545600297429
4.486749320506192,-2.0146134575731134

1.0408340855860843e-17,0.0
0.24830128549582436,-0.010908470665632771
0.4949457662579985,-0.04160713058231138
0.7388304002884633,-0.08954779878183101
0.9793124807149738,-0.15237645115479484
1.2160958809667584,-0.227959883035795
1.4491376052230582,-0.314390343730122
1.678573203748263,-0.4099770517789329
1.904658482763848,-0.5132307285896249
2.1277246536357435,-0.6228452119242566
2.348144221356378,-0.7376787181419737
2.5663052688173034,-0.85673627843229
2.7825922057988532,-0.9791541773139616
2.997371437358376,-1.1041867862239696
3.2109807657106577,-1.2311958732979944
3.4237216894357734,-1.3596421878635785
3.6358540436484805,-1.4890789264073006
3.847592551106304,-1.6191466898321774
4.059104858775569,-1.749569677292493
4.270510646553786,-1.88015293911063
4.4818814727633,-2.0107804595658103

6.938893903907228e-18,0.0
0.24792632567035627,-0.010941546699441154
0.49418637793250003,-0.04170714389247267
0.7376770158922571,-0.0897163824228724
0.9777608000554661,-0.15259163806471235
1.2141489176429427,-0.22818405040307785
1.4468054827128056,-0.31457714053761704
1.6758716598865082,-0.41007694625336816
1.9016069328676626,-0.5131948812242219
2.124344438942913,-0.622627648518769
2.3444573501825183,-0.7372371052941348
2.5623336417476295,-0.8560318453919353
2.7783571198163948,-0.9781513727130078
2.9928931621021233,-1.1028530619816261
3.2062781159067795,-1.2295016889241293
3.4188116015820396,-1.3575611882700935
3.6307511190147874,-1.4865883366056247
3.8423084936721614,-1.6162280270086458
4.053647889684517,-1.746209631712652
4.264885252140467,-1.876343829374742
4.476088994988264,-2.006519413059916

-6.938893903907228e-18,0.0
0.24749416901034893,-0.010972941349864818
0.49331298439672655,-0.041798349297587474
0.736353782603879,-0.08986313567328871
0.9759845722402083,-0.15276745448360216
1.2119235465824223,-0.22834883267767161
1.4441416016514677,-0.31468323938074405
1.6727857382431803,-0.41007299566363475
1.8981200492108656,-0.5130282745151793
2.1204808382097244,-0.6222464809645445
2.340242779579929,-0.7365920316283635
2.5577935736020985,-0.8550778781389305
2.7735150907923063,-0.9768493962672966
2.987769447495971,-1.1011708616573868
3.200888829832724,-1.2274144799938334
3.413168232480933,-1.3550516993292436
3.6248605696709477,-1.483646342020286
3.8361737537277523,-1.6128490900343477
4.04726931483869,-1.742393045129251
4.258262083502401,-1.8720902758007438
4.46922050002119,-2.001829280310808

0.0,0.0
0.24699554681395042,-0.01099562287024151
0.49230785227697793,-0.04186431650679267
0.7348341159311836,-0.08996759307637685
0.9739472937398524,-0.15288463611971867
1.2093731316024592,-0.2284368752464204
1.4410906936375414,-0.31468919381570476
1.6692542700578539,-0.40993767559735306
1.8941333626968881,-0.5126906959514045
2.116067254919608,-0.621647732884975
2.3354310200373805,-0.7356784703593846
2.552610355392103,-0.8538035724601177
2.7679831656187703,-0.9751777662354083
2.981906290707967,-1.0990754202235098
3.1947061557683933,-1.2248785485510567
3.406672398477114,-1.3520670577027325
3.618053727600942,-1.4802110225407767
3.8290554138240918,-1.6089647746910927
4.0398379168237195,-1.7380626098503966
4.250516212168523,-1.8673159732686926
4.461159451455743,-1.9966119822064445

-1.3877787807814457e-17,0.0
0.24642909563152393,-0.011006959154059085
0.4911692562016218,-0.04189328505147183
0.7331175503854542,-0.09000360865948343
0.971651103319616,-0.15290063310793228
1.2065027571417912,-0.22839068770828577
1.437659917865084,-0.31452656727890177
1.665284605059652,-0.4095968944323029
1.8896518562518687,-0.5121080554829716
2.1111033983707177,-0.6207627903293023
2.3300135482827304,-0.7344382257128712
2.54676457826205,-0.8521651445475698
2.7617292377374354,-0.9731094419480508
2.97525860589402,-1.0965561394378522
3.1876738199223276,-1.2218960780699553
3.399260482748522,-1.3486153587222367
3.610264807180293,-1.4762875233755668
3.8208908669500583,-1.6045682619102932
4.031298649830652,-1.7331921552856253
4.241602827676392,-1.8619707952649547
4.451872198811498,-1.9907916647784007

0.0,0.0
0.24579568738772717,-0.011010700169534251
0.48989928733488014,-0.04188782209200574
0.7312100057620409,-0.08995952326021595
0.969109640710851,-0.1527776799983508
1.2033363579684313,-0.2281423679181061
1.4338825445638999,-0.31410334278516794
1.6609144176326576,-0.40894828991490284
1.8847101773947634,-0.5111842087924244
2.105613424086007,-0.6195159462450355
2.323998850464492,-0.7328243014505682
2.5402475965939475,-0.850145152554161
2.75473000970127,-0.9706504910596416
2.967793881637238,-1.0936319152242118
3.179756572943183,-1.2184868825664479
3.390899786979836,-1.3447077902173383
3.6014660973080748,-1.4718737544152627
3.8116566120917117,-1.599644829072528
4.021629365205099,-1.727758333465048
4.231498169060359,-1.856026916168605
4.441331765540381,-1.98433794179636

0.0,0.0
0.24508949158442547,-0.011003123715087033
0.48848688802039797,-0.04183800149073416
0.7290954601414601,-0.0898202315850758
0.9663019601880455,-0.1524967434597796
1.1998484535252385,-0.22766857842834493
1.4297295248038941,-0.3133899966773166
1.6561122060719424,-0.4079542853650993
1.8792748888195479,-0.5098732689066352
2.0995614170021097,-0.6178549190861967
2.3173470622495946,-0.7307814851323021
2.533013725984796,-0.8476893074097417
2.746932256775202,-0.9677508237455686
2.959450178097919,-1.0902589746815798
3.1708834583217795,-1.2146140312343903
3.381511249386038,-1.34031273532906
3.591572742126768,-1.4669396006473985
3.801265420882035,-1.5941602790875544
4.0107440967890025,-1.7217169710774092
4.2201202301634915,-1.8494258325848758
4.42946124758863,-1.9771761573977036

0.0,0.0
0.24430144868969006,-0.010976490183925774
0.48691475409318724,-0.04172618983102186
0.7267474579838578,-0.08956605798407329
0.9631900085702553,-0.15204573075828623
1.1959872717467552,-0.22696998254272904
1.4251355112516317,-0.31239778717576433
1.6508022074101751,-0.40662802130702524
1.8732651218827314,-0.5081784973178205
2.0928668610426024,-0.6157627286089709
2.3099814869939514,-0.728267175890106
2.5249902462073606,-0.844730534914355
2.7382641005187187,-0.964325761411345
2.9501513212441957,-1.086344970472176
3.16096885620851,-1.2101870664847487
3.3709964978586453,-1.3353478570543371
3.5804731192323254,-1.46141235981188
3.7895944462148554,-1.5880489557227295
3.998512005751011,-1.7150049749021907
4.2073330083627685,-1.8421032643745474
4.41612096378948,-1.9692393329941162

0.0,0.0
0.24342826135270307,-0.010929993379707214
0.4851766416312112,-0.041548163892814675
0.7241574452930185,-0.08918692456638232
0.9597632815512016,-0.15140827040881047
1.1917397785920851,-0.22602637730237413
1.4200832779521801,-0.3111072809570504
1.6449609615961616,-0.40495534717821535
1.866650012182642,-0.5060929116670073
2.0854922550502564,-0.613237319692645
2.30186094592042,-0.7252781055587599
2.5161367486556347,-0.8412560496140282
2.72869044047891,-0.9603450997293295
2.9398704524526624,-1.081837521358687
3.1499939241067114,-1.2051321427720962
3.359340419543674,-1.3297252480632518
3.5681477668161143,-1.4552035405983996
3.776609668913039,-1.5812385773067967
3.9848748348273815,-1.7075821016837356
4.193047399439616,-1.834061798179009
4.401188346940715,-1.9605771735597461

0.0,0.0
0.24247035613592974,-0.010866958677200778
0.4832732642893084,-0.041309713205450856
0.7213272409035635,-0.0886860351163289
0.9560259834803315,-0.15058067497507946
1.187113267085858,-0.22482613718622646
1.4145826898386544,-0.3095012863715665
1.6385993426755032,-0.40291772065988923
1.8594397265671563,-0.5036003204191235
2.0774463045828804,-0.6102659836284143
2.292993564984148,-0.7218028197485169
2.506463045448082,-0.8372509808518905
2.7182252734579433,-0.9557856879947889
2.928626988839327,-1.0767026646107292
3.1379823736586214,-1.199405944888254
3.3465673338956945,-1.323397832148678
3.554616117287116,-1.4482706861766528
3.762319685420286,-1.5737002480048499
3.9698253244252983,-1.699440300559105
4.177237050462826,-1.825318506117105
4.3846164757830275,-1.9512332145911997

-2.7755575615628914e-17,0.0
0.24142329387961517,-0.010796904316056184
0.4811936165811713,-0.04104079483600807
0.7182375553902431,-0.08811477064272069
0.9519510341808743,-0.14962832452331393
1.1820761859075937,-0.22343546998255462
1.4086031958564387,-0.3076316792344002
1.6316936644885156,-0.4005398058285188
1.8516214913502402,-0.5006912796271968
2.0687276125650422,-0.6068062442705027
2.283385654522239,-0.7177744525905481
2.4959762914526817,-0.832637628770601
2.7068686292137483,-0.9505734670389973
2.9164072411049187,-1.070881286392041
3.1249036357744804,-1.1929693852249361
3.332631054656935,-1.316344172766085
3.539821637107897,-1.4406011370173386
3.746665153779899,-1.565417660738972
3.953308678647465,-1.6905476323777102
4.159856749074535,-1.8158176978794722
4.366371744900959,-1.9411248578012368

0.0,0.0
0.24027531252620138,-0.010725257217775291
0.47891266958978895,-0.04076402036257779
0.7148483127820497,-0.08751778615728968
0.9474837667955615,-0.14861223362698076
1.1765631562229324,-0.22191772213305813
1.4020751184588913,-0.30554730459982404
1.6241765547478533,-0.3978422854566712
1.8431345069634248,-0.49735198130795194
2.059282345287736,-0.6028120408761836
2.2729869061811314,-0.713123859014399
2.4846239200774574,-0.8273362857278269
2.6945598090752294,-0.944629899805502
2.90313852465661,-1.0643036118113003
3.1106724280232525,-1.185763259946222
3.317436340023036,-1.308511995531262
3.5236639701160195,-1.4321423597360081
3.7295460840237524,-1.5563299006772446
3.9352299323282947,-1.6808280890400957
4.140819547171373,-1.8054643041500047
4.346376562388496,-1.9301367060886485

0.0,0.0
0.23902843569919227,-0.010629560048512203
0.4764382542988925,-0.040413972711515214
0.7111747305371328,-0.08679176970415721
0.9426433649203985,-0.14741200175577762
1.170589910688535,-0.22016078252133964
1.3950025903622332,-0.30316471268120615
1.616035203740977,-0.3947799353117385
1.8339486450126778,-0.4935729581692293
2.0490676774654353,-0.5982978626131323
2.2617495984528544,-0.7078733004793952
2.4723616124502787,-0.8213616040488827
2.681264284256459,-0.9379512686147315
2.8887991748065276,-1.0569431600395278
3.0952794533641357,-1.1777401755320207
3.300982830228384,-1.2998397042933634
3.5061465387228576,-1.422828020229599
3.7109642740007778,-1.5463757226234602
3.9155849531067632,-1.6702335630938865
4.1201129882620275,-1.7942283543539697
4.3246096231259985,-1.9182589439300703

-1.1102230246251565e-16,0.0
0.23769899512427178,-0.010492052822469441
0.473808154538098,-0.03992519449291181
0.7072819493601566,-0.08581096163904933
0.9375237473133872,-0.14585114893935291
1.1642731611192993,-0.21796564676020075
1.387512637666412,-0.3002995359072327
1.607392211696605,-0.39121721545716454
1.824170622283959,-0.4892885744649666
2.038170634610807,-0.5932707275508751
2.2497462723131796,-0.7020878048169183
2.4592595704798663,-0.8148107430238081
2.6670644538808785,-0.930638677099589
2.873495559356484,-1.0488830942553828
3.0788602878339297,-1.1689553142489337
3.2834329379731595,-1.290357281625697
3.4874502695741327,-1.4126752514805763
3.6911082188367166,-1.5355756924019839
3.8945597280170015,-1.658802586846896
4.097913704543481,-1.782175367558608
4.301234987384282,-1.9055870199924152

0.0,0.0
0.23629461330029228,-0.010332992918474735
0.47103450752123927,-0.0393503154677795
0.7031872002201632,-0.08464531672201615
0.932153362930805,-0.14398893777852265
1.1576615056448885,-0.21535450034607798
1.379680825550464,-0.29692327108152866
1.5983505388970352,-0.38707911407248535
1.813923369574631,-0.4843974229264465
2.02672090349879,-0.5876315140568876
2.237098955824402,-0.6956980692569779
2.4454215498580036,-0.8076622388146524
2.6520423472577197,-0.9227226277152256
2.8572923440027544,-1.040196455213706
3.061472494357535,-1.1595054186396507
3.2648498053787356,-1.2801630026836235
3.4676554324606306,-1.4017640955181068
3.6700834528993855,-1.523977730276379
3.8722893585501437,-1.6465434368177503
4.074387845708806,-1.7692710796502282
4.276449981561031,-1.892043442486014

0.0,0.0
0.23480918336629464,-0.010168568803131944
0.4681003387727797,-0.03874943544058857
0.6988571178593301,-0.08341083299704788
0.9264813535017795,-0.14198768709023116
1.1506933057796775,-0.2125065857137338
1.3714488562511056,-0.2931916477889315
1.5888723122456,-0.3824594003974342
1.8032026501472427,-0.4789079136341419
2.0147508978172297,-0.5813035740339941
2.2238666960280424,-0.6885673388355391
2.430912533017768,-0.7997612866084854
2.636244505165827,-0.9140757207035357
2.8401986142603075,-1.0308169272781023
3.04308162946334,-1.1493957324228514
3.245165517235848,-1.2693170952293782
3.4466843996802545,-1.3901711194891972
3.647832972768905,-1.5116260336972922
3.8487654149131765,-1.6334236891017455
4.0495941182521875,-1.7553778179706658
4.250387990454402,-1.877374782092656

5.551115123125783e-17,0.0
0.2332448396802162,-0.00999214510040849
0.46501059555692964,-0.038107625641286995
0.6942983737238895,-0.08209301514137347
0.9205128086161884,-0.139846317830928
1.1433679350404014,-0.20944532555156295
1.3628076861982281,-0.28915710286788177
1.5789408232938682,-0.3774352117716289
1.7919891588863524,-0.4729092658183299
2.002247335168426,-0.5743703524301621
2.21005215525951,-0.680754948605259
2.415759358957083,-0.7911293756030426
2.619725808926826,-0.9046763527455699
2.8222954021669855,-1.0206845767897452
3.023787622900821,-1.1385414562166614
3.224488286709015,-1.2577284236037043
3.424642475641112,-1.3778178276707136
3.6244498731228765,-1.4984702514215682
3.824062680344573,-1.6194311960816279
4.023586022541571,-1.7405264880173712
4.223080342591166,-1.8616564124622585

1.1102230246251565e-16,0.0
0.23161549333625603,-0.009792270245447326
0.4617961558963985,-0.037383059257681636
0.6895618180064043,-0.08061428832425017
0.9143173920391476,-0.13746443479901568
1.1357661587371646,-0.20607619587753068
1.3538360320347773,-0.284766429616293
1.5686188156316179,-0.3720243633875068
1.7803215161527883,-0.46650238252354814
1.9892280140955376,-0.5670030900719967
2.1956690131994607,-0.6724655630707076
2.399998232454884,-0.7819528205551062
2.6025732352767004,-0.8946415041611017
2.8037398583798105,-1.0098139470607417
3.0038196777581123,-1.1268523150292304
3.2031002591490023,-1.2452342601654312
3.4018281107482595,-1.3645294048931198
3.6002042938995684,-1.484395959677099
3.7983825520828773,-1.6045769110132801
3.996469638329199,-1.724895470028264
4.19452733632479,-1.8452497672019514

-1.1102230246251565e-16,0.0
0.22992412351553765,-0.009575682907883113
0.45846088017297587,-0.036601244357768625
0.6846491297624924,-0.07902757693873007
0.9078920080147764,-0.13492586980300425
1.127879560238968,-0.20251049270366023
1.3445229711193658,-0.2801472273165515
1.5578993618123242,-0.36635326235367394
1.768205671214926,-0.45979273675520566
1.9757201589184272,-0.5592702300739336
2.1807703924374975,-0.6637234988586137
2.383706980701654,-0.772215976680444
2.5848826563732277,-0.8839290336898233
2.7846363965532444,-0.9981538945654825
2.9832820684894066,-1.114283390871971
3.1811007953453583,-1.2318040517688067
3.378336083470036,-1.3502891494567053
3.5751907790971167,-1.4693932294454595
3.7718250632083516,-1.5888484812525971
3.9683549214666893,-1.708463039417458
4.164850807501167,-1.8281209506540854

5.551115123125783e-17,0.0
0.22816426206563117,-0.009380009757769085
0.454983739881755,-0.03588347677526051
0.6795182122189614,-0.07754286429455408
0.9011760349806746,-0.13249759001797473
1.1196425459967172,-0.19901777424461967
1.3348184241434848,-0.2755140762874494
1.5467672866137678,-0.3605396153696243
1.7556713368536483,-0.4527875054392419
1.9617939790707377,-0.5510860060111064
2.1654487340894875,-0.6543920927250915
2.366974024378037,-0.7617838420604041
2.5667133373086024,-0.8724521048646859
2.7650001050654947,-0.9856920660801147
2.9621465397787015,-1.1008952432790566
3.158435631716324,-1.2175423807867218
3.3541155036488957,-1.3351976626858437
3.5493953437569417,-1.4535046332968948
3.744442260967813,-1.5721840792042325
3.939378600903365,-1.691033896331621
4.134279467219668,-1.809930698089445

-1.1102230246251565e-16,0.0
0.2263469013852759,-0.009207591797941372
0.4513871534434929,-0.03523087469860292
0.6742043447964281,-0.07615309913418335
0.8942191358528708,-0.1301595559326523
1.1111193377748654,-0.19556559113528413
1.3247988987319232,-0.27082904633738675
1.53530648153057,-0.35455199803852916
1.7428033305013049,-0.44547547071878973
1.9475293858856406,-0.5424702466486964
2.149776269799802,-0.6445261253230496
2.3498656536871665,-0.7507414122784266
2.5481316033287595,-0.8603139034003874
2.744905811399126,-0.972534028309289
2.9405050956471497,-1.0867801758866604
3.1352209466849286,-1.202515790181865
3.3293110969084134,-1.3192877109138303
3.522993081051334,-1.4367253131940547
3.716439670794329,-1.5545401228242832
3.9097759359984927,-1.6725257233516724
4.103077545423209,-1.7905579204360234

1.1102230246251565e-16,0.0
0.22448627545661515,-0.009017771468475056
0.4477076967441507,-0.03451658997623109
0.6687718973531682,-0.0746462153000129
0.8871087734910347,-0.12765412196226747
1.1024044949493086,-0.19191158141943623
1.314543909173993,-0.26592536882091744
1.5235618932700974,-0.3483395757859411
1.7296034452988835,-0.4379306613620801
1.9328916289448677,-0.5335985423198409
2.1337020746358477,-0.634356040448622
2.3323425867401775,-0.7393184779277445
2.529136511816492,-0.8476946280639198
2.7244087665584082,-0.9587797455568724
2.918473729811919,-1.0719510188175134
3.1116245617115625,-1.1866654056098012
3.3041238762326754,-1.3024594306578448
3.496195938324567,-1.4189502711105113
3.6880205933917978,-1.535837429699099
3.8797289847234127,-1.6529044663902608
4.071400860624237,-1.7700205359937249

1.1102230246251565e-16,0.0
0.2225725541820407,-0.008805929109261179
0.4439255141080477,-0.033734933361788226
0.6631896558266346,-0.07302312693394018
0.8798009631368907,-0.12499365175606583
1.093440750526741,-0.18808025390574645
1.3039832811448009,-0.26083808460308666
1.5114510526112543,-0.3419462368322256
1.7159773004339263,-0.4302049654829864
1.91777484019119,-0.5245299795025071
2.1171102652997216,-0.623945480119502
2.3142826453343477,-0.7275769280435691
2.5096061102037304,-0.8346439572368058
2.70339583166304,-0.9444536595478933
2.895956854186991,-1.0563945942490915
3.0875751121479897,-1.169932050249592
3.2785099367569233,-1.2846051238486047
3.4689874166001697,-1.4000260985433532
3.65919410724639,-1.5158824573472904
3.8492708028151696,-1.6319415589153254
4.039306341432016,-1.7480575863567218

0.0,0.0
0.22060325868474628,-0.008587697033786175
0.4400320507569554,-0.03293903620629629
0.6574395485635396,-0.07138041493575598
0.8722683219368944,-0.12230731810964278
1.0841970113329285,-0.18420929129585134
1.2930923222220614,-0.2556836799859657
1.4989668331565267,-0.3354416958897138
1.7019427323818779,-0.42230889593186943
1.9022212766397155,-0.5152217927236453
2.1000575605383487,-0.6132219626657093
2.2957399996407912,-0.7154488274486219
2.4895738135339376,-0.8211320935768877
2.681867743463826,-0.929584662013664
2.8729232289026885,-1.0401967009496855
3.063025294923659,-1.1524314914337324
3.2524344956425493,-1.2658235379639238
3.44137942981909,-1.3799792420313617
3.6300495581279377,-1.4945801852819998
3.818588248073511,-1.6093888047571452
4.007086096927738,-1.7242560052931843

-1.1102230246251565e-16,0.0
0.2186002189807419,-0.008377255607784361
0.4360700111834761,-0.032157514513797905
0.6515870289730386,-0.06974479698905733
0.8646029563377821,-0.11960303218476254
1.0747948396735703,-0.1802805453106
1.282020881811893,-0.2504238960336287
1.4862813587304182,-0.32878421587488044
1.687684903833282,-0.41421798822988987
1.8864200135053473,-0.5056839935395647
2.082731374727062,-0.6022378294884504
2.276900368378634,-0.7030253110866825
2.469228906298127,-0.8072759824468178
2.6600257182000533,-0.9142977653323433
2.849594367648174,-1.02347338581047
3.038222550287749,-1.134258813542475
3.2261724765298885,-1.2461836623930074
3.4136723136167637,-1.3588533233848659
3.600908764312726,-1.471952465404033
3.788020865026006,-1.585249472321617
3.975094961551884,-1.6986014501077165

1.1102230246251565e-16,0.0
0.21657018546849904,-0.008173682449407218
0.4320529330952758,-0.031388964444207204
0.6456516263004275,-0.06811865517133521
0.8568282432416352,-0.11689449535929375
1.0652581640939183,-0.17632781128769062
1.2707900364991316,-0.24511950818689887
1.4734110090721682,-0.32206321180470276
1.6732169348354327,-0.4060442829846514
1.8703866808881986,-0.4960369775421179
2.0651596472008866,-0.5911012220981967
2.257815808943742,-0.6903797865011214
2.448657916451855,-0.7930961018028361
2.6379957685735964,-0.8985526595014823
2.8261326108359217,-1.0061298540934842
3.013353665159493,-1.1152852601978684
3.199916654427448,-1.225553516734179
3.3860440686413593,-1.3365470640429407
3.571916875652682,-1.447957924728551
3.757669369046463,-1.5595606198372338
3.9433848451960447,-1.67121619654895

-1.1102230246251565e-16,0.0
0.2144968165851604,-0.007976854993415263
0.427945897968834,-0.030654540424448908
0.6395738156350428,-0.06657298571549393
0.8488532111823001,-0.11432105888748671
1.0554619653159003,-0.1725565199867524
1.2592464095389762,-0.2400166619064433
1.4601887894469319,-0.31552310101669884
1.6583787213930918,-0.39798285750161655
1.8539881241793705,-0.4863873766490254
2.0472491339732803,-0.5798105186103134
2.2384345980776814,-0.6774061959512456
2.4278408116777372,-0.7784061842080633
2.6157722151174747,-0.8821185410899473
2.8025278558761224,-0.9879269251657001
2.9883895404480194,-1.095290903027005
3.173611714389577,-1.2037471311670096
3.3584131599045355,-1.3129111582329005
3.5429705437771695,-1.422479575541243
3.727413682263473,-1.532232361623243
3.911822188695105,-1.6420354261961858

-2.220446049250313e-16,0.0
0.21238815912406928,-0.00780199045339786
0.423763108210336,-0.029994914927003343
0.6333738443655119,-0.06516659681240021
0.8407068959739489,-0.1119436089274666
1.0454483289071188,-0.16901381316519093
1.247448440581369,-0.235139775515637
1.4466898543265008,-0.3091658367840353
1.643259268904166,-0.39002062097016166
1.8373227385140427,-0.4767165693873561
2.029104173731386,-0.5683477356104463
2.2188666188098334,-0.6640869043265569
2.406895806886598,-0.7631829239590121
2.5934855805847628,-0.8649588451403257
2.7789249726290204,-0.9688110706861933
2.963486934087449,-1.0742094361621042
3.1474187587702422,-1.1806980665016813
3.33093418459993,-1.2878969287195106
3.5142070341612914,-1.3955040952437072
3.6973661485010254,-1.5032987761314351
3.8804913020652174,-1.6111451422837124

0.0,0.0
0.21026979170596938,-0.007644914546161316
0.41955814213162645,-0.029382574024928748
0.6271374994404457,-0.06383221414980472
0.8325103786565119,-0.10965077039958224
1.0353729928764597,-0.1655535264084824
1.2355814635485918,-0.23032674923162327
1.4331209426418945,-0.3028352239899477
1.6280777418755457,-0.3820261544148141
1.8206144805142956,-0.4669304121952394
2.01094830901042,-0.5566616943618452
2.1993322005480014,-0.6504141205191007
2.3860391259661218,-0.7474589417244699
2.571348742909649,-0.8471411262669762
2.7555361367398437,-0.9488765331307943
2.938862160461021,-1.0521502292308622
3.121565000141504,-1.156516316676104
3.3038527063085255,-1.2615994374329815
3.485896541443709,-1.3670979374777157
3.6678250584323804,-1.4727885299093362
3.8497188305768004,-1.5785321937872188

1.1102230246251565e-16,0.0
0.20813275884437876,-0.007509814404331849
0.41531240444433104,-0.028831811604545555
0.6208367721235211,-0.06259040819511336
0.8242292956294177,-0.1074545704435662
1.0252012219628353,-0.1621589725137923
1.2236169874863516,-0.22551561511479482
1.4194635045476627,-0.296418911565026
1.6128234486145838,-0.3738464573812175
1.8038521316931564,-0.4568574696905808
1.9927574212469445,-0.5445902265020508
2.179782253324174,-0.6362592473559616
2.3651894483400597,-0.7311525537412507
2.549248636854373,-0.8286291927691871
2.732225104343618,-0.9281172311443968
2.9143703024105365,-1.0291125196893218
3.09591371822356,-1.131178581629447
3.2770557963793605,-1.2339479279870151
3.457961662673137,-1.337124970178336
3.6387554644736584,-1.4404905405760644
3.8195151929273194,-1.5439078591990225

0.0,0.0
0.2059671986772097,-0.0073543539293006634
0.41101211361582357,-0.02822564674690967
0.6144565737287617,-0.06126143480579983
0.8158430377163556,-0.10514812514578581
1.0148977346448185,-0.15863549098215218
1.2114957636308503,-0.2205517797032621
1.40562957731882,-0.2898112629966284
1.597381721965942,-0.3654157165733251
1.7869020183889848,-0.4464516576330933
1.9743888072568363,-0.5320851695973661
2.160073463338466,-0.6215560669427661
2.3442072174091604,-0.7141728513009759
2.527049446257355,-0.8093093912038223
2.708856915143272,-0.9064036673883611
2.8898738165113986,-1.0049584537255312
3.070322719041891,-1.1045435205289698
3.2503966794917503,-1.2047988155271292
3.4302527647478587,-1.3054380764029523
3.6100070814045533,-1.4062524738901645
3.7897311647368452,-1.5071141343861894

-2.220446049250313e-16,0.0
0.2037940497895625,-0.007155161137853973
0.40670441730767537,-0.027477310971441852
0.6080770738620104,-0.059674147093268334
0.8074679518717355,-0.10248117672331657
1.004610624471617,-0.15468405778042854
1.1993850219028435,-0.21513382344282803
1.3917880601768202,-0.2827567545528353
1.5819068722260288,-0.3565598106139272
1.76989508105114,-0.435632537649924
1.9559523620606656,-0.5191462308392798
2.140307303828288,-0.6063511502178222
2.3232033243754544,-0.6965726478937294
2.5048872019567567,-0.7892070635503796
2.6855996918686396,-0.8837181314233205
2.8655677096794925,-0.9796344760670591
3.0449976250502333,-1.0765486147597134
3.224069312844394,-1.1741177175250515
3.4029307421277064,-1.2720661709583374
3.58169301182822,-1.3701897754001464
3.7604258122248178,-1.4683612350196693

-2.220446049250313e-16,0.0
0.2016219282617231,-0.006948445718182492
0.4024012656961604,-0.026688422675463105
0.6017114971277819,-0.05798306165942699
0.7991242905170414,-0.0996201309542699
0.9943804247181074,-0.15043037928436181
1.187361929921778,-0.20930003184649734
1.3780656828506057,-0.27517971369618993
1.5665786154290882,-0.3470908044944167
1.7530547159748997,-0.42412984962404354
1.9376941525713154,-0.5054712077296004
2.120724934938167,-0.590367928597526
2.302387472400047,-0.6781508933858308
2.482922161856636,-0.7682264730896019
2.662559825298463,-0.8600732470066871
2.8415145259497026,-0.9532385420768704
3.0199781217012704,-1.047335619473882
3.198115898825402,-1.1420422315078318
3.3760627408342767,-1.237101040608396
3.553919473433619,-1.3323220795830495
3.7317492349337638,-1.4275870691615704

0.0,0.0
0.19944044884172163,-0.006756290606535407
0.3980774488194223,-0.025934773820953178
0.5953151505096372,-0.056327192996580504
0.7907475454993067,-0.09675185002892187
0.9841294484528065,-0.14607349855659724
1.175348727589373,-0.2032159353680572
1.3644006884424267,-0.2671691546631757
1.5513650857178969,-0.33699243379749827
1.7363857918215084,-0.41181483018271037
1.9196528655276979,-0.49083440820303986
2.1013866039445794,-0.5733173331896453
2.281823181330066,-0.6585976310124327
2.4612016740401144,-0.746077928726834
2.639752550322263,-0.8352309869972644
2.8176879178622833,-0.9256014856778422
2.9951938647282503,-1.0168074254690673
3.1724250991122647,-1.1085406249160852
3.349501866060491,-1.2005660196121741
3.526508878092579,-1.2927197297501172
3.7034957967247335,-1.3849061122021529

0.0,0.0
0.19726066197328884,-0.006533695343388999
0.3937614514665979,-0.025083777265852387
0.5889370607463382,-0.054494668080332424
0.7824010679814715,-0.09363178701080221
0.9739198640588704,-0.14139983836092382
1.1633872577847812,-0.19675546836740732
1.3508004495543247,-0.25871564068204034
1.5362378926069633,-0.3263625077211713
1.7198392687921993,-0.3988457896918888
1.9017875935008621,-0.4753836222711048
2.0822933418692022,-0.5552626824665798
2.2615804698491377,-0.6378381590774154
2.4398742379469156,-0.7225339036781924
2.6173908034087323,-0.8088428844621818
2.7943286211465743,-0.8963278358058573
2.9708617532724553,-0.9846217854497826
3.147135167427008,-1.0734280587328744
3.323261969566447,-1.162519476883562
3.4993223127318585,-1.2517367252415466
3.6753635501246342,-1.3409861126293903

0.0,0.0
0.19508782970660432,-0.006303396333176542
0.3894611346638106,-0.0241945899563294
0.5825874947881304,-0.05256759245727858
0.7741018463122116,-0.09033660171855616
0.9637829220898406,-0.13645022739679535
1.1515305522080246,-0.18990168172112584
1.3373437711077245,-0.24973700111704425
1.521299718185712,-0.31506202943817974
1.703533524726789,-0.3850483154428605
1.8842196825114357,-0.45893756219406845
2.0635555392715412,-0.5360441611617202
2.2417474805098525,-0.6157555511397876
2.4190000639571925,-0.697530531708906
2.5955079861323065,-0.7808960734418601
2.7714504060861973,-0.8654434864247859
2.946986927189526,-0.9508249574320135
3.1222544960395573,-1.0367513964323771
3.29736461744188,-1.1229922367049938
3.472400545908542,-1.2093773703267692
3.6474143861159263,-1.2958009150020968

0.0,0.0
0.19291232520079915,-0.0060921410174329844
0.3851533569276866,-0.023346400629397468
0.5762278000562071,-0.05066994676420542
0.7658000502021425,-0.086998167800923
0.953668968015863,-0.13131164521474536
1.1397436857875392,-0.18264729892960738
1.3240213107905847,-0.24010480364591513
1.5065670849788697,-0.30284916838949544
1.6874971573426782,-0.37011065119309694
1.8669638434041642,-0.44118309630879676
2.045143058184091,-0.5154216611024953
2.2222235231330227,-0.5922407339968377
2.3983973675876618,-0.6711126156793926
2.573851867913464,-0.7515672236798505
2.748762241699387,-0.8331927485664731
2.92328555649574,-0.915636946886041
3.0975558553740674,-0.9986086793976237
3.27168053374846,-1.0818793910594755
3.4457378685385494,-1.1652844055176335
3.6197754694746727,-1.2487240692900274

0.0,0.0
0.19073883532881264,-0.005816250059605762
0.380859056787493,-0.02228784120853033
0.569902964421177,-0.04838307513655512
0.7575587962565993,-0.08309730632519659
0.9436378619825048,-0.12546821423087595
1.128052554683458,-0.17458615349387321
1.3107960339568827,-0.22960023799796192
1.4919241766477527,-0.2897206950230316
1.6715400160617775,-0.35421846632140164
1.849780559924968,-0.4224231513835726
2.026805628760143,-0.49372038494200077
2.202788248365269,-0.5675495728710049
2.37790616773332,-0.643402617875788
2.5523342270190543,-0.7208238975669197
2.726237500998088,-0.7994113965178196
2.899765306445949,-0.8788186385778615
3.073046219129682,-0.9587569881044556
3.2461841816964627,-1.0389979914885248
3.419255642748233,-1.119375632635376
3.5923075280769083,-1.1997885508048909

0.0,0.0
0.1885632681575662,-0.005471866067136301
0.37656926714325767,-0.021009220492922448
0.5635979584249782,-0.045692956332542355
0.7493556743931191,-0.07862012544551775
0.9336584719997494,-0.11891262036278097
1.1164160215000436,-0.1657243826784622
1.2976157407723252,-0.21824832422941134
1.4773071566206013,-0.27572289774167197
1.6555867834081224,-0.33743783857187704
1.832584069588152,-0.40273838490705877
2.0084490032822497,-0.4710274772642859
2.18334178708899,-0.5417658569833679
2.3574246763830473,-0.6144704507067766
2.5308557509543173,-0.6887117893030325
2.703784153471088,-0.764111397465291
2.8763462235992288,-0.84034010196467
3.0486619865488747,-0.9171180598547949
3.220831599459026,-0.994217015162877
3.3929315756356573,-1.0714648832781082
3.5650108221728702,-1.1487523207021297

0.0,0.0
0.18638390422156514,-0.00515120803718162
0.37226779543829314,-0.019784086246841897
0.5572726681718183,-0.04305108611894973
0.7411305060632665,-0.07412270614992665
0.9236691189979664,-0.11219619981605072
1.1047977727161262,-0.15650126292317004
1.2844938384989169,-0.2063035041482136
1.462790568254369,-0.260906257873582
1.6397658918032096,-0.31965156873297484
1.8155320134031456,-0.38192112862811123
1.9902255806694578,-0.44713773594709
2.163998320873997,-0.5147674971779848
2.3370082163957306,-0.5843226537397601
2.509411431838851,-0.65536471008641
2.6813552521059663,-0.7275074965131554
2.8529722421169517,-0.8004198744842119
3.0243757264584694,-0.8738279221739171
3.1956565462529394,-0.9475165875315401
3.366880914835722,-1.021330935690558
3.5380890993189515,-1.0951771968914739

0.0,0.0
0.1842151065402422,-0.004816255589013712
0.36798688626753884,-0.01851211643705957
0.550975866542651,-0.04032280162937005
0.7329379073279747,-0.06950023723683384
0.9137119408833365,-0.1053179418484088
1.0932085924438848,-0.1470742851235587
1.2713995589508358,-0.19409489904282695
1.448307666785058,-0.24573445499065744
1.6239975037969516,-0.301378134052038
1.7985665065945755,-0.3604431382630976
1.9721363782168042,-0.42238060176997533
2.144844751015256,-0.4866781768955188
2.3168370973607786,-0.5528634103341752
2.4882590087680976,-0.6205078198822269
2.6592490797098227,-0.6892313703646156
2.82993270770352,-0.7587068732898541
3.0004171185679827,-0.8286637579043956
3.170787821732606,-0.898890740007646
3.341106505651073,-0.9692371640473654
3.5114101519184073,-1.0396131464061316

0.0,0.0
0.18204007479035522,-0.004498866684267491
0.3636884336826922,-0.017296988717623325
0.5446434116619931,-0.03769588960268408
0.7246859638482794,-0.06501312687197627
0.9036694730334043,-0.09858447221228715
1.081510538183038,-0.1377651278148257
1.258180329076136,-0.18193130015840542
1.4336961441643625,-0.23048255238964835
1.6081129514332106,-0.28284498534304076
1.7815149157592565,-0.3384749278973979
1.9540071152492617,-0.3968626376227427
2.125707776522113,-0.4575354715141718
2.296741370129313,-0.5200601144858654
2.467232779047964,-0.58404377662696
2.637302515313663,-0.6491347326181889
2.807062713329156,-0.7150229944360161
2.976613498369134,-0.7814420615056179
3.1460393801551794,-0.8481724792004867
3.315405510101857,-0.9150474527407393
3.484753844836737,-0.9819602373496464

0.0,0.0
0.17985930544926787,-0.004225457468891718
0.3593711727930504,-0.016214928233520616
0.5382711148762085,-0.03529199480338777
0.7163696837318785,-0.06080137732022631
0.8935414954194412,-0.09211476691229367
1.0697149877656882,-0.1286343990225049
1.2448632090881724,-0.1697944560124518
1.418995861796938,-0.2150604433225977
1.5921526009825069,-0.2639271895136507
1.7643973818266425,-0.3159163114613407
1.9358135103901084,-0.37057399825758824
2.106499002341013,-0.42746985938835
2.2765618833097916,-0.4861974254842352
2.4461151816683095,-0.5463766403388365
2.6152715747428745,-0.607658293108136
2.7841378993955432,-0.6697298942748761
2.9528099105731016,-0.7323222147885733
3.121367666794719,-0.7952157584397472
3.2898717459686826,-0.8582467812580626
3.458360258543859,-0.9213128707505422

0.0,0.0
0.17769285902430054,-0.0039055915338290655
0.35508516297929504,-0.014988927744947526
0.5319468769304065,-0.03263828399091278
0.708111661279279,-0.056261906597216124
0.8834680611636538,-0.08529011072375907
1.057951521031472,-0.11917649471171732
1.2315370838183277,-0.1573988643067437
1.4042326988938798,-0.19945990193485683
1.5760731175432192,-0.2448875135671065
1.7471143914889469,-0.29323477111643925
1.9174289481590507,-0.3440795744065136
2.087101139727872,-0.39702436383019735
2.2562231177926773,-0.4516962726031957
2.4248908947244567,-0.5077480340114149
2.5932004820576964,-0.5648598890721918
2.761244014945522,-0.6227427394204491
2.929105795522882,-0.6811427808510482
3.0968582496551678,-0.739847722468841
3.2645578806650613,-0.7986944497890509
3.4322413581760705,-0.8575777614000756

0.0,0.0
0.17551327063813837,-0.00358214277470579
0.3507703318255031,-0.013752876352992487
0.525573839410368,-0.029964668605145215
0.699779699194609,-0.05168775929885231
0.8732900746651264,-0.07841035476592581
1.0460472452488714,-0.10963813558416442
1.2180281008127578,-0.14489381746060348
1.3892390537088168,-0.1837171178088742
1.5597111518218458,-0.22566543762419422
1.7294952532313916,-0.27031532415364895
1.8986572447236083,-0.3172645195922006
2.0672734024401067,-0.366134235581485
2.2354260379129984,-0.4165713412448653
2.4031995277910854,-0.4682503864686482
2.5706767317895327,-0.5208756571264407
2.737935724268187,-0.5741836280580958
2.9050467365465034,-0.6279461928182284
3.072069225690586,-0.6819749441340321
3.239049029071129,-0.7361266066631705
3.4060156107813055,-0.7903095127565576

0.0,0.0
0.1733292478055961,-0.0032836723535398234
0.34644113234480245,-0.012597080131857888
0.519168773839777,-0.02743548297240669
0.6913908946685161,-0.04731053090286084
0.8630257214422485,-0.07175100343168718
1.0340255144101675,-0.10030295236595956
1.2043716658279142,-0.13252943141259757
1.3740703287658536,-0.16800983403955994
1.543148473197811,-0.20633916997262233
1.711650201454412,-0.24712775158485817
1.8796331252696281,-0.2900017648884791
2.0471646361121545,-0.3346050684893958
2.214317980524659,-0.3806023651711975
2.3811681697970277,-0.42768364006593595
2.547787891548902,-0.4755694572740027
2.714243712590852,-0.5240164137794524
2.8805929095307636,-0.5728219027843645
3.046881191324914,-0.6218274644341456
3.21314139760908,-0.6709204001363528
3.3793930406720167,-0.7200338385989262

0.0,0.0
0.17116281176217263,-0.0030004619421370973
0.3421429372201692,-0.011489095534414854
0.5128012982833412,-0.024995411072784246
0.6830378370812702,-0.04306625225573096
0.8527863469480652,-0.0652636700825911
1.0220100667108247,-0.09116301006569005
1.190697657250598,-0.1203522837132953
1.3588592383087892,-0.15243314252163462
1.5265223106056365,-0.18702327991419238
1.693727585138738,-0.2237596650265705
1.8605248879945437,-0.26230188945890087
2.026969366353922,-0.3023350155371363
2.1931181947771714,-0.34357154463689454
2.359027894461123,-0.38575240830968627
2.5247522543320184,-0.4286472105607631
2.6903407140251785,-0.4720542674546574
2.855836985939926,-0.5158011697300404
3.021277700711731,-0.5597465066035251
3.186690954421059,-0.6037830396004616
3.352094758103109,-0.647842172680544

0.0,0.0
0.16898385327591536,-0.002765597286263987
0.3378137814569666,-0.010523901701065366
0.506377470405734,-0.02278961994135907
0.6745986999880589,-0.03910222633435079
0.8424308472803113,-0.05902869656963433
1.0098510545435644,-0.08216472435895365
1.1768552160492214,-0.10813434312468197
1.3434538639989693,-0.13658811557990866
1.509668893130371,-0.16720046248974693
1.6755309450568634,-0.1996668726710079
1.8410772049349466,-0.23370174070821015
2.00634937077872,-0.2690373845048095
2.1713916345790505,-0.30542445949513275
2.336248629326961,-0.3426336307296809
2.5009633978070553,-0.38045811747597996
2.6655754938513647,-0.41871664206371434
2.8301193311939223,-0.4572563587730777
2.994622864709198,-0.49595544270195496
3.1591066378300265,-0.5347251527694914
3.3235831661103026,-0.5735113513426836

0.0,0.0
0.1668011191189649,-0.0024442147947847403
0.33348078062931386,-0.009293931560088196
0.49995063880714996,-0.020118548074965714
0.6661514434813136,-0.03450460654631458
0.832048391582622,-0.05205659835220692
0.9976267610852574,-0.072398678821001
1.1628877382364822,-0.0951770800008791
1.3278444908726466,-0.1200625719924775
1.49251861754735,-0.14675235591558092
1.6569371203191252,-0.17497090657207828
1.8211300043879382,-0.20446954293892752
1.9851285208236311,-0.2350248253300344
2.1489639642245097,-0.2664362111235025
2.312666849936421,-0.29852364751471283
2.4762662604490133,-0.331125828947436
2.6397891830130833,-0.3640996601055125
2.8032597417850313,-0.39732112825239274
2.9666983157769433,-0.4306874613741411
3.130120591032753,-0.46412025477679286
3.293536609309985,-0.4975692079545812

0.0,0.0
0.1646274309110265,-0.002089614193401644
0.3291652995941945,-0.007935082215071205
0.4935486409730485,-0.017167851546375745
0.6577338407912134,-0.02943665311246144
0.8216951288518555,-0.04440681367080284
0.9854214895485425,-0.061759746665873444
1.1489138918244217,-0.08119279876265038
1.3121827610766281,-0.1024195519491043
1.4752456238860798,-0.12517071334693167
1.6381248944691078,-0.14919555251933425
1.8008458246893946,-0.17426363683915344
1.9634346792086872,-0.20016650448082837
2.1259172002794786,-0.22671897197720914
2.288317399242497,-0.2537599231642789
2.4506566789839153,-0.28115254510574367
2.612953268933941,-0.3087840222805887
2.775221936429924,-0.3365647352961369
2.9374739163032793,-0.36442709600615963
3.099716981161939,-0.3923242475429633
3.26195557625826,-0.4202288576016311

0.0,0.0
0.16244749686823634,-0.001714415988362348
0.32483408567616023,-0.006504665425629131
0.48711556893685315,-0.014070244543965528
0.6492621595972159,-0.024125854864104877
0.8112561021756919,-0.03640005717919605
0.9730896366679722,-0.05063408505976949
1.1347632327743682,-0.06658084707740285
1.29628402705987,-0.08400425071392136
1.4576643746503168,-0.10267919545633228
1.6189204306955807,-0.1223925395102983
1.7800707172052994,-0.14294509993722815
1.9411346957623443,-0.16415442354005574
2.1021314237105244,-0.18585783104283338
2.2630783966497807,-0.20791516224641837
2.4239906705711727,-0.23021070473110336
2.5848803244472793,-0.25265391033384554
2.7457562813518637,-0.27517866203955027
2.9066244619232124,-0.29774104936384255
3.0674882060556823,-0.32031582688325544
3.2283488760505117,-0.34289191291662763

0.0,0.0
0.16026402923536542,-0.001338566917531764
0.320490703307039,-0.0050680740459279755
0.48065313198864135,-0.010950916579366778
0.6407333730887221,-0.01876207929625429
0.8007209814303851,-0.028286708619588083
0.9606117727230155,-0.03931883866839443
1.1204066641122192,-0.05166156309770977
1.2801105172438478,-0.06512845780889435
1.4397309815652268,-0.07954574146693777
1.5992773989339988,-0.09475446173437171
1.758759856963181,-0.1106120415552859
1.9181884609206798,-0.12699278644338968
2.0775728457772216,-0.14378732863011687
2.2369218974036604,-0.16090131144785771
2.396243617525907,-0.17825378743821216
2.555545058863072,-0.19577580003464953
2.7148322690793787,-0.21340950015542542
2.8741102039764694,-0.23110798861300902
3.0333825937756425,-0.2488359138653618
3.192651767258695,-0.26657070534571775

-2.220446049250313e-16,0.0
0.158089303499366,-0.0009647944774516232
0.31615944720595723,-0.0036221173092578053
0.4741973107846873,-0.007781887476369387
0.632194638505408,-0.013269717003223108
0.7901468673489809,-0.0199275642267429
0.9480521081412212,-0.027614341819784085
1.105910309224217,-0.036205698500977164
1.2637226436820757,-0.045592512727696086
1.4214911303705602,-0.05567815250323023
1.5792184552277169,-0.06637500069665542
1.7369079204900186,-0.07760101313970147
1.8945634313442408,-0.08927708943333193
2.0521894379268044,-0.10132581485784385
2.2097907819873326,-0.11367176563370947
2.367372441115549,-0.12624317823094408
2.524939204789767,-0.13897447409560693
2.682495342263027,-0.15180897836803095
2.8400443244371854,-0.1647012101414999
2.9975886407030092,-0.17761834329398116
3.15512971651893,-0.1905407745188643

0.0,0.0
0.155904269498379,-0.0005015580586461412
0.31180305219605575,-0.001908387483256068
0.4676920772708586,-0.004150460787899539
0.623568040385519,-0.0071655165228973906
0.7794284650104162,-0.010894709040199622
0.9352716558652614,-0.015279475492017318
1.091096676127765,-0.02025999564603509
1.2469032985474562,-0.025775232031440228
1.402691905810266,-0.031764189940481025
1.558463345949302,-0.03816777077243168
1.7142187716986497,-0.0449305113333057
1.8699595008044314,-0.052001624458039374
2.025686926121183,-0.059335037518215374
2.181402484814887,-0.06688848134401429
2.33710767266296,-0.07462202661454088
2.492804069539499,-0.08249672082567511
2.648493332034464,-0.090474076081504
2.804177113729729,-0.09851704213573509
2.9598568940204197,-0.10659276753953925
3.1155337261204537,-0.11467699088202778

0.0,0.0
0.15371591097823045,-0.00010222380601549
0.3074316100463539,-0.00038950033941487027
0.4611468920835964,-0.0008602846608506844
0.6148615006466334,-0.0015233853548466366
0.7685750877741382,-0.0023948198559422705
0.9222871964045183,-0.003494071347924012
1.0759972710188892,-0.004839746314376674
1.2297047042569826,-0.006445047029152316
1.3834089177856352,-0.008313809957842715
1.5371094609401281,-0.010437950030756015
1.6908060975286885,-0.012796933711824058
1.8444988492362198,-0.01535945046966638
1.9981879770898712,-0.01808692779332756
2.1518739051282387,-0.020938116811522422
2.3055571112993922,-0.023873780955646854
2.4592380197187134,-0.026860575882765584
2.612916923143076,-0.029873465821398385
2.7665939499114685,-0.032896389164019
2.9202690739305144,-0.035921265416310216
3.0739421559029263,-0.03894573848101976

0.0,0.0
0.151539739899891,0.0002496329498820564
0.3030780719595554,0.0009488625408720333
0.4546140423497127,0.002042759638748795
0.606147178523321,0.0034695217297300305
0.7576774184918207,0.00516546842501983
0.9092049919580463,0.007069174351698793
1.0607302924594257,0.009124237464696061
1.2122537716944033,0.011280568607491019
1.3637758676815175,0.013494491723128305
1.5152969625001016,0.01572822882467778
1.6668173572609237,0.017949424192121952
1.8183372530214388,0.02013119963504493
1.9698567332661494,0.022252888220301414
2.1213757509501248,0.024301209007180705
2.272894126414097,0.026271368169581394
2.42441156055985,0.028167480959551294
2.5759276630078274,0.030001795221757832
2.7274419914823933,0.03179240577976452
2.878954098787989,0.03355942603058023
3.0304635865914937,0.03531987778033394

0.0,0.0
0.14934779972310297,0.0005136274636515216
0.2986891003911567,0.0020059245348919624
0.44801840250744984,0.004422255048285885
0.5973314833112391,0.007695513582454386
0.746625583911777,0.01174661370894809
0.8958995054889831,0.01648562300982984
1.0451535722639678,0.02181411717490354
1.1943894359526452,0.02762889948608468
1.3436097303743382,0.03382683858781199
1.4928176257803312,0.040310237726542616
1.6420163617649828,0.04699194669349101
1.7912088439269604,0.053799391575176284
1.9403973704395043,0.06067684485627851
2.089583517557798,0.06758558805148346
2.238768171252344,0.07450207811560856
2.387951659999008,0.08141468700926525
2.5371339307379945,0.0883198677109268
2.686314717170062,0.09521858651155984
2.835493670382506,0.10211356100056194
2.98467044627666,0.1090074025291197

0.0,0.0
0.14715847806310123,0.0008266685851012019
0.29430068292606615,0.003179211029386884
0.4414138134335328,0.00694222048341846
0.5884885639004973,0.011994352795109289
0.7355188452014354,0.018213008344815842
0.8825013518745868,0.025477850924240868
1.0294350909423593,0.03367283236626776
1.1763209579480183,0.042686804123756056
1.3231613918080858,0.05241318593136607
1.4699600915202153,0.06274934542489961
1.6167217492256012,0.07359632818039519
1.7634517530931015,0.08485937809999437
1.9101558371418674,0.09644936462662661
2.0568396916140754,0.10828488422190163
2.2035085795725684,0.12029454539120249
2.350167018118335,0.13241886748924758
2.4968185711999786,0.1446113399400948
2.6434657727420645,0.15683843658935637
2.790110167784654,0.16907865164325467
2.936752437808082,0.18132082179822878

0.0,0.0
0.14497960054785697,0.0010486111681621499
0.28993186541284244,0.004063891188151048
0.43483404844975215,0.008929289047031027
0.5796682614058164,0.01551883383269802
0.7244214879256656,0.02369923903544566
0.8690854014289173,0.03333220337099201
1.0136559869091633,0.04427705230881339
1.1581329888868725,0.05639361892940167
1.3025192341523462,0.06954511502441224
1.4468199072307493,0.08360060706998114
1.5910418709267624,0.09843669448283732
1.7351931116517672,0.11393813219201288
1.8792823470726785,0.12999743308081751
2.023318774855289,0.14651383180723293
2.1673118886190044,0.16339225512022204
2.3112712615539444,0.18054302243169718
2.455206208379404,0.19788287210849442
2.5991252767239543,0.21533762811791143
2.7430355733040925,0.23284647961766017
2.886941977862362,0.2503675356646412

0.0,0.0
0.14277998863819086,0.0012354003982884946
0.2855206300781403,0.0048210801994750235
0.4281877487961161,0.010648385912080838
0.5707528798759398,0.01859698949388753
0.7131935771302662,0.028536239198498313
0.8554935518598166,0.040326392388244675
0.9976426529222922,0.053819802738634376
1.1396367018568943,0.06886205547604717
1.281477184853661,0.08529315874416396
1.423170787423484,0.10294898167165978
1.564728746254279,0.12166316534847682
1.7061659977508281,0.14126968223072522
1.8475001275940075,0.16160609536393125
1.9887501647045478,0.18251740602856004
2.129935304037852,0.2038602189420617
2.2710736713803623,0.22550683793301501
2.4121812474440087,0.24734887019361035
2.5532710418089604,0.2692999938521736
2.6943525534598205,0.29129773398926595
2.835431489034519,0.31330434973735743

0.0,0.0
0.1405926950755192,0.0014635721406304535
0.28112962835545074,0.005699920709193136
0.42156262977768755,0.012576847283202372
0.5618516260155411,0.02195091649120802
0.7019649671405839,0.03366803126241758
0.8418796204332497,0.047563914156637445
0.9815811863636736,0.06346493255408746
1.1210636897433273,0.08118939175612104
1.2603291135740071,0.10054931177239952
1.3993866670369517,0.12135263831487451
1.5382517976248309,0.1434058512576213
1.6769449716250189,0.16651696055806572
1.815490262854404,0.19049887656414408
1.9539138100390554,0.21517309658632802
2.092242224151373,0.24037358626213104
2.2305010394572236,0.265950686784214
2.368713298649541,0.2917748703216709
2.506898341057661,0.3177402021829894
2.645070826439485,0.3437674441163781
2.783239982241821,0.369806832232318

0.0,0.0
0.13840686685133186,0.001742553208022567
0.2767356059518864,0.00673028087310896
0.41492143630037104,0.014768849741329769
0.5529130497861177,0.025653693406204544
0.6906723308495284,0.03917253107025495
0.8281737138139906,0.05510813513993983
0.9654031850466787,0.07324139968125004
1.1023569977206793,0.09335439886958481
1.2390402205534237,0.11523304564531985
1.3754652705140362,0.13866899161077487
1.5116505569174898,0.16346061341301613
1.6476192934388223,0.1894132366754371
1.78339844120697,0.21633904930249626
1.9190176704046862,0.24405733193459478
2.0545082029657804,0.2723956160172116
2.1899014337398817,0.3011921867521077
2.3252273023998202,0.3303000684751274
2.4605124682908097,0.3595923703325003
2.595778393484342,0.38896869960232405
2.731039448792212,0.4183622820403451

0.0,0.0
0.1362089808327145,0.0019804389886608873
0.27231702101105437,0.0076140738061529255
0.4082422425946004,0.016658880601578083
0.5439214791363773,0.02886364900052838
0.6793093098027909,0.043972379224369224
0.8143766516662696,0.06172795414204858
0.9491091036233037,0.08187489562968936
1.0835052245513466,0.10416108915929645
1.2175748566909212,0.12833866927638812
1.351337509351549,0.15416449829213338
1.484820726169037,0.18140083134140017
1.618058311819504,0.20981675278810433
1.7510883178156127,0.23919076431345493
1.883950779352309,0.26931454886422906
2.0166853190498317,0.29999754496779235
2.149328832675883,0.33107168465185266
2.2819134993696784,0.362395578996339
2.4144653002098986,0.3938576006460533
2.5470031079383344,0.4253776484833708
2.679538275085732,0.4569077629792395

0.0,0.0
0.13402425696966658,0.0021568639225144704
0.26792686208642014,0.008290727112562006
0.40160884824183984,0.01814165350120212
0.5349938737996727,0.03143568547618481
0.6680279044680173,0.047886169504724914
0.8006784213817495,0.06719603232927439
0.9329329399318689,0.08906158947646753
1.0647967333134583,0.11317774840557818
1.1962898318089614,0.13924405656028235
1.3274435484263267,0.16697079553537705
1.4582968818345052,0.19608435589737083
1.5888931380443254,0.22633138064298258
1.719277011483574,0.2574815253861179
1.8494922272493541,0.28932901348671497
1.9795797243631426,0.32169336888754063
2.1095762865385055,0.3544197624872752
2.2395135048003714,0.3873793433086074
2.369416969305657,0.42046980050434746
2.4993056162390337,0.45361626335620997
2.629191184476031,0.48677252151440487

0.0,0.0
0.1318329161536238,0.0023509001214436376
0.263522895238709,0.008963661512182636
0.39495832095149286,0.019510311244557245
0.5260574195429375,0.03365340433628691
0.6567660025682946,0.05105239789473356
0.7870544097347176,0.07136980082407457
0.9169139130117121,0.09427668420320631
1.046352913560428,0.11945706677911383
1.1753932439357966,0.1466109375822865
1.3040668049875253,0.17545593915283048
1.432412638420001,0.20572802030542148
1.560474408199533,0.23718157114297414
1.6882981808542339,0.2695896048624646
1.8159303812435308,0.3027444297904153
1.9434158495220801,0.33645901135295486
2.0707960025876373,0.370568955351826
2.198107166421221,0.4049348515026297
2.3253791641711605,0.4394446594809669
2.452634213287739,0.4740158977665705
2.579886121466901,0.5085975543212875

0.0,0.0
0.12965031416310646,0.0023570568920235563
0.25915334659384026,0.009008371439573165
0.38839192626501395,0.01964645346305927
0.517277832660505,0.03395316649240012
0.6457501069050995,0.05160473535865707
0.7737727131559762,0.07227634718293022
0.9013317345130689,0.09564618797434954
1.0284323062434573,0.12139876041775574
1.1550954461462748,0.14922755526429315
1.2813548803447055,0.17883728960855486
1.4072538989815828,0.20994602384244454
1.5328422376514164,0.24228747583523372
1.6581729840620723,0.27561375034428165
1.783299556530157,0.30969850528091386
1.9082728701542582,0.34434034008506603
2.033138860739868,0.37936600106631624
2.1579365403236554,0.4146329362356536
2.2826966972653815,0.45003083633838536
2.4074412444132127,0.48548204143288526
2.532183099828458,0.5209409855866478

0.0,0.0
0.1274588719555214,0.002243404031425402
0.2547783498561773,0.008643614892490232
0.3818424053917391,0.018957544670148506
0.5085587653057031,0.03292450722905027
0.6348592886934168,0.05026709200942959
0.7606998151889219,0.0706932719461927
0.8860591956958714,0.09390020459387761
1.010937349048176,0.11957950394494524
1.1353523868432545,0.14742341061302122
1.25933705039852,0.1771310852203054
1.3829348281454612,0.20841429165864223
1.506196135837535,0.24100196341888308
1.6291748558398087,0.27464347319161064
1.75192538992837,0.3091107518435375
1.8745002364693368,0.3441996460165388
1.9969479998891724,0.3797310180967834
2.1193116972952697,0.4155520707357282
2.2416272400458563,0.451538243689289
2.363922016269755,0.48759582735380375
2.486213554760864,0.5236652214587579

0.0,0.0
0.1274588719555214,0.002243404031425402
0.2547783498561773,0.008643614892490232
0.3818424053917391,0.018957544670148506
0.5085587653057031,0.03292450722905027
0.6348592886934168,0.05026709200942959
0.7606998151889219,0.0706932719461927
0.8860591956958714,0.09390020459387761
1.010937349048176,0.11957950394494524
1.1353523868432545,0.14742341061302122
1.25933705039852,0.1771310852203054
1.3829348281454612,0.20841429165864223
1.506196135837535,0.24100196341888308
1.6291748558398087,0.27464347319161064
1.75192538992837,0.3091107518435375
1.8745002364693368,0.3441996460165388
1.9969479998891724,0.3797310180967834
2.1193116972952697,0.4155520707357282
2.2416272400458563,0.451538243689289
2.363922016269755,0.48759582735380375
2.486213554760864,0.5236652214587579

0.0,0.0
0.12674713880292465,0.002232872429376293
0.25335645102805593,0.008583888934007662
0.37971426737248093,0.018801492184370945
0.5057307729444598,0.03262125312506181
0.6313394676541004,0.049769029355209674
0.7564961740634,0.06996368292854062
0.8811776574771182,0.09291954244922691
1.0053798876563618,0.11834879126856863
1.1291159290986,0.14596405398505322
1.2524134468991504,0.1754813615057035
1.3753118564071984,0.20662352438638074
1.497859209729512,0.23912379292840055
1.62010896871555,0.2727295957999508
1.7421168369807933,0.3072061516101713
1.8639378042667842,0.342339827924545
1.9856235051148725,0.377941240080568
2.1072199318243627,0.41384818852726396
2.228765490290895,0.4499285874836507
2.350289357912186,0.4860835219689609
2.4718100924186968,0.5222504971100065

0.0,0.0
0.12603962547793301,0.0022106189476762184
0.25194394778900175,0.008488005903877514
0.37760187759016395,0.018578855725867593
0.5029259235463166,0.03221905445045641
0.6278512105857916,0.049138243414942294
0.7523339625977892,0.06906365810588248
0.8763496943288573,0.09172288086480736
0.9998913493510075,0.11684534198033984
1.1229675109554038,0.14416284434368123
1.2456006662221086,0.17340969305123907
1.3678253759106602,0.20432315663680448
1.4896861510472394,0.2366449107326953
1.611234884785325,0.2701238485709876
1.732527818661334,0.30452027205915533
1.8536221843788732,0.33961111845520814
1.9745727914317084,0.3751956365997403
2.0954288765690974,0.4111008679341616
2.216231476190623,0.44718641951000293
2.337011448449988,0.4833482907480416
2.457788106728246,0.5195218403088614

0.0,0.0
0.12533561104797108,0.0021605998668625948
0.2505404709249359,0.008309758033312542
0.37550612315000675,0.0182112255669743
0.5001460564037843,0.031617007370867735
0.6243951779727963,0.04827056362669916
0.7482088147164383,0.0679098515146569
0.8715613258052914,0.09027009166242005
0.9944444406413391,0.11508609454009901
1.1168654184228295,0.14209414991627567
1.238845093200585,0.1710335834629788
1.360415825565278,0.2016481751497769
1.4816193442557513,0.233687689482094
1.6025044388387593,0.2669097837634356
1.72312446669994,0.30108253004903934
1.8435346658684097,0.3359877105811694
1.9637893126307318,0.37142493867867094
2.083938813436217,0.4072165433978521
2.2040268538561083,0.4432130680811497
2.3240877265597444,0.4792991936778198
2.444143919479346,0.5153999112070388

0.0,0.0
0.12462918757081543,0.002096138492970915
0.2491333346075808,0.008086307042516987
0.37340700259621507,0.01775881536587386
0.49736448379987985,0.03088816307707487
0.6209399991669309,0.04723614814956213
0.7440875261760911,0.0665536158753059
0.8667801121471381,0.0885830897825092
0.9890086014439108,0.11306212898278051
1.1107798018254633,0.13972710104839392
1.2321142205357871,0.16831693852402507
1.353043569885028,0.19857646181810473
1.4736082510707766,0.23025899018333645
1.5938549678755276,0.2631282031146641
1.7138345166143907,0.2969595023872342
1.8335996810684878,0.3315413886972903
1.953203074540561,0.3666775288440711
2.072694752172529,0.4021901851211686
2.1921194791926406,0.43792548106474344
2.311513664413052,0.47376061904033173
2.430902098569754,0.5096127423759262

0.0,0.0
0.12391657459728167,0.002040467281181023
0.24771348430979234,0.007881903433622932
0.3712890557497248,0.017326329966438424
0.49455981741548083,0.03016232635735836
0.6174607932497658,0.046165955483125576
0.7399454935613816,0.06510212511888455
0.8619854893519521,0.08672661085484032
0.983569510752826,0.11078861152460881
1.1047020776122158,0.13703361368462472
1.2254017355179934,0.16520630086186772
1.3456989997381554,0.19505332894011487
1.4656340970018706,0.22632594734289896
1.5852545548620625,0.2587826136602685
1.7046126487882738,0.2921918592956541
1.8237627034629629,0.3263356765729321
1.9427582659954101,0.3610136159233275
2.0616492131419992,0.39604764490144195
2.1804788963901736,0.43128768537990486
2.299281441895934,0.46661765845643793
2.418079292926021,0.5019618462415941

0.0,0.0
0.12319968952867866,0.001991219079274437
0.24628479592332653,0.007691868322106464
0.3691578594467684,0.01691003335565511
0.4917385764402029,0.029442401429244765
0.613963778556418,0.04507635142114844
0.7357871930483317,0.06359124148202337
0.8571790977090052,0.08475894116578644
0.9781259117631826,0.10834386533654797
1.0986296407270593,0.13410307950320677
1.218706993309718,0.1617871235853168
1.33838795784678,0.1911420818815714
1.457713688919978,0.22191314214711624
1.5767336936829626,0.2538495383275939
1.6955024721939735,0.286710470090571
1.8140758967910098,0.32027142197068964
1.9325076683135638,0.3543302975836871
2.0508461499275397,0.3887129192043189
2.1691317724149,0.4232776641529012
2.287395066435995,0.4579192492942778
2.405655246970129,0.4925718724050466

0.0,0.0
0.12248409545496441,0.0019270857626646199
0.24485931126144855,0.007464174087660255
0.36703188120000974,0.016438027986832335
0.48892363725730226,0.028661207843785567
0.6104725734016916,0.04393286512040333
0.7316331814594133,0.06203956644557104
0.8523765107563488,0.0827563162818414
0.9726898949074463,0.10584785799732312
1.0925762679482869,0.13107043266367932
1.2120529858772788,0.15817418129547448
1.3311500880575822,0.18690633473200102
1.4499079839696822,0.21701523635192713
1.568374627908133,0.24825511279458887
1.6866023297184616,0.28039137783491824
1.804644419324998,0.31320615787091355
1.9225520140296144,0.3465036913459387
2.0403711174201717,0.3801152938307877
2.1581402090862043,0.4139036924540548
2.27588838191955,0.44776669384639334
2.393633974625891,0.4816403156987664

0.0,0.0
0.12177409344132384,0.001870098252435235
0.2434444459327918,0.00725621644269795
0.36492095128263546,0.015999037775425818
0.48612795261493025,0.02792261957129453
0.6070053700901643,0.04283319664111727
0.7275096202121261,0.06051924336687055
0.847614013432402,0.08075331812012325
0.9673084012110924,0.10329555266967727
1.0865980020486172,0.1278982917216562
1.2055015101371995,0.15431119061245024
1.3240487101197864,0.1822861244148761
1.4422778553539248,0.21158148208959
1.560233021495172,0.24196572103299355
1.6779615581155025,0.2732203375632106
1.7955116717989474,0.3051425944010368
1.9129301166814505,0.3375484067266364
2.030259954180735,0.3702757328264749
2.147538364672686,0.40318867768237576
2.264794529519013,0.43618234283103113
2.3820476273670126,0.4691882894086572

0.0,0.0
0.12106938859514793,0.0018493467654266207
0.24203827456233462,0.007142755811595974
0.3628210020363598,0.015705425306661275
0.4833469199053879,0.027350304044171835
0.6035607604247426,0.04187826239792855
0.7234228538801313,0.05907845795666134
0.8429090556552228,0.07872934888413906
0.9620102528620462,0.10060055443060048
1.080731347085988,0.12445562408305531
1.19908968749687,0.15005556273133527
1.3171130264389728,0.1771627902333897
1.4348371536562832,0.20554513899358423
1.5523034023250686,0.23497955159034453
1.6695561965508166,0.26525531965153365
1.7866407389142571,0.2961769461371618
1.9036008518639735,0.3275669289092709
2.020476926321136,0.3592688720454602
2.137303918304545,0.39115128874275545
2.25410936706562,0.42311227879317725
2.3709114584517668,0.4550850118187794

0.0,0.0
0.12036800330933417,0.0018395661096067195
0.2406381919583538,0.007057189559866481
0.36072961810641235,0.015452977746920112
0.48057754284938214,0.02681968347187549
0.6001328094099407,0.04094538368957318
0.7193609638906211,0.05761550614979935
0.8382412612989847,0.07661406249064424
0.9567656730854557,0.0977240754686835
1.074937931960498,0.1207274924369986
1.1927725551072315,0.14540507178778553
1.3102937097687621,0.1715368122731579
1.4275337604980458,0.19890342358396246
1.5445313812709598,0.22728912462103873
1.6613292197901544,0.25648575525630446
1.7779712320698922,0.28629788012266116
1.8944999151694306,0.31654833809376826
2.0109537115613985,0.34708361871945514
2.1273648198510893,0.37777855443988545
2.243757535489975,0.4085400755808005
2.360147101241023,0.4393100996994582

0.0,0.0
0.11966543360236903,0.0018038421052303597
0.2392373091030322,0.006896989353102984
0.3586393010821056,0.015071690924842365
0.4778114195286398,0.02611397280028126
0.5967091535960622,0.03980662578519883
0.7153023383030321,0.05593162756618387
0.833573886635623,0.07427179457652915
0.9515185147710632,0.09461161894612964
1.0691415155182828,0.11673754158949058
1.186457555591891,0.1404380696932996
1.3034894135301682,0.16550418633420855
1.4202665594827355,0.19173041535782315
1.5368235077546633,0.21891673966273387
1.653197933492649,0.24687138297561756
1.7694286119163976,0.2754143098670669
1.885553288253345,0.3043812122985359
2.0016066043501173,0.33362774227558006
2.11761819183115,0.3630338031784825
2.2336110001363427,0.39250779634200544
2.3495998738224233,0.42199080173015463

0.0,0.0
0.11895724324829082,0.0017382805452838817
0.23782695532591758,0.00664962416205657
0.35653750264931583,0.014536759112731286
0.4750326229816757,0.025193382764870226
0.5932710909770669,0.03840539214028958
0.7112260683010985,0.05395283247883682
0.828884052303283,0.07161264988806855
0.9462434172086831,0.09116199209930036
1.0633126276128957,0.11238166402393951
1.1801082803969698,0.13505926603001817
1.296653163086663,0.1589916086190359
1.4129744910219406,0.1839861908647077
1.5291024088815668,0.20986180854903172
1.6450687406185858,0.2364486443620744
1.7609058812998994,0.26358840405468
1.8766456762644559,0.2911351352957547
1.992318143581897,0.3189572750986492
2.1079499599544964,0.34694123777378255
2.223562722655753,0.37499653951761586
2.3391710828456467,0.40306214427458414

0.0,0.0
0.11824208431132455,0.0016726739626036116
0.23640307192675314,0.0063898750688046605
0.3544169862232467,0.013957490771361285
0.4722324368683073,0.024172595244373537
0.5898122512113111,0.03682483373778363
0.7071327897190436,0.05169846578617367
0.8241828844380885,0.068575100931261
0.9409624149865121,0.087236848304114
1.0574806077694645,0.10746951774648231
1.1737541955698316,0.12906550352863772
1.2898055832630808,0.15182609724736215
1.4056611327958013,0.17556315901462632
1.5213496227980547,0.20010026717983617
1.6369008787312826,0.22527361060088408
1.752344528013284,0.2509329517636308
1.86770882071776,0.27694296893250675
1.9830194685953897,0.303185197847509
2.0982984834044602,0.3295606667095275
2.2135630261406316,0.3559931835364424
2.328824298268588,0.38243312131603285

0.0,0.0
0.11752602761811781,0.0016017260657816054
0.23497795758588813,0.006102650323954353
0.3522962209802052,0.013308513097853292
0.46943498990987553,0.02301874492699011
0.5863614352848074,0.035029336850837624
0.7030547376781082,0.04913506782004696
0.8195049854006831,0.06513092815528242
0.9357120494664306,0.08281287642416714
1.0516844369761986,0.10197838990612679
1.1674380546746166,0.12242735223106681
1.2829947952925371,0.14396370631354094
1.3983808998268228,0.16639803928158717
1.5136251285773454,0.1895509633419687
1.628756856717449,0.21325691094670604
1.7438042620529575,0.23736783953117857
1.8587927747317088,0.26175635888298554
1.9737439129068153,0.28631793031955527
2.08867455283549,0.3109719935657699
2.2035966013059,0.33566209825631876
2.3185169745700236,0.3603552994359598

0.0,0.0
0.11681597793603693,0.001496093783958599
0.23356636068389047,0.005714968805559396
0.35019775619543037,0.012484214306344719
0.46666865415989145,0.021621969553804566
0.5829492609944236,0.032938103488724564
0.6990210506601926,0.04623600496410373
0.8148759937021253,0.061314903986254506
0.9305154822406112,0.07797248575454999
1.0459490034736243,0.09600761743297097
1.161192629506285,0.11522308930703225
1.2762673877373891,0.13542837206658442
1.3911975679422137,0.15644244595025764
1.5060090226800984,0.17809673422381772
1.6207275315362617,0.20023807508676647
1.7353773195964908,0.22273153295446468
1.8499798309951339,0.2454627442547094
1.9645528448374043,0.2683394729586511
2.079109978575361,0.29129214612298254
2.1936605618937293,0.3142733334622365
2.308209801534385,0.3372563666087779

0.0,0.0
0.11611309294986949,0.0013862123090327084
0.2321691886780366,0.005303962260008646
0.3481214598654532,0.01160018843385315
0.4639331432154874,0.020111380433272357
0.5795777213799189,0.030662984486828738
0.6950388996807928,0.04307001776211011
0.8103101974051898,0.05713925173398233
0.9253940416084827,0.07267288320741191
1.0403003602128909,0.08947330408304019
1.1550447946971838,0.10734832516556947
1.2696467457426328,0.12611610944392682
1.3841274974245326,0.1456091463334777
1.498508627747015,0.16567683762241495
1.6128108219452058,0.18618660761741032
1.7270530936993356,0.20702380290781094
1.841252325364815,0.22809091286325242
1.955422988644774,0.2493067447954504
2.0695769108035815,0.2706061002802355
2.1837229982451336,0.2919402545468804
2.2978668945542973,0.313278225462586

0.0,0.0
0.11541278684319822,0.0012950523473428776
0.23077631561524337,0.004930901717280596
0.34605092727387454,0.010752949332828847
0.4612061142929256,0.018599873068069914
0.5762202579280902,0.028304520311642677
0.6910801823483448,0.039695247182119815
0.8057804911222379,0.052597757450907896
0.920322683416726,0.06683735405123446
1.0347140754272504,0.0822414806257938
1.1489665822031134,0.09864237878222007
1.2630954349567243,0.11587967471289405
1.377117914793033,0.1338027337993415
1.4910521748006569,0.1522726767043363
1.6049162030414106,0.17116401555842875
1.7187269557657538,0.19036592501253805
1.8324996689427904,0.20978319881621063
1.9462473399226825,0.22933695748977262
2.0599803599746904,0.24896517329059642
2.1737062713219992,0.26862307319545353
2.28742961784684,0.28828347379368735

0.0,0.0
0.11470982593931067,0.0011902842383008773
0.2293784864255155,0.0045091361119027435
0.3439735515272102,0.009803111867343547
0.4584706344052609,0.01691555706024162
0.5728527392860028,0.0256895944381469
0.6871094318057516,0.03597062018677744
0.8012359580861386,0.047607868176209614
0.9152324290031273,0.06045491121504644
1.0291031231736452,0.07436935571082406
1.1428558890610603,0.08921223761985636
1.256501570732329,0.10484771497244605
1.3700533656047833,0.12114355099567914
1.4835260510545942,0.13797262952646364
1.5969350776581246,0.15521542043587358
1.7102955945773113,0.17276301807799027
1.8236215190418497,0.19052020041732
1.936924768264658,0.20840795144599394
2.0502147368364305,0.22636505113920935
2.1634980407520574,0.2443486096091513
2.276778484635517,0.26233371527715293

0.0,0.0
0.11400142566380866,0.0010316760063196232
0.22797108943914024,0.003931977730765939
0.3418832304173627,0.008581187738660262
0.455717871466331,0.01485356996170008
0.5694606512571938,0.022618917916964295
0.6831024783769246,0.03174450872642055
0.7966390218721053,0.042097189430206905
0.9100700861395659,0.05354533399483165
1.0233989261205378,0.06596051786180983
1.1366315564727767,0.07921882882555449
1.2497760974962637,0.09320179574648546
1.3628421849938013,0.1077969724363587
1.4758404525024527,0.12289827465704128
1.588782074817749,0.13840623251627293
1.701678345450341,0.15422837397130437
1.814540252627117,0.17027997463333341
1.9273780223282317,0.18648537569715187
2.040200612351279,0.20277998266453423
2.1530151631996963,0.2191129307124069
2.2658264306577993,0.23545027317218045

0.0,0.0
0.11328698800492676,0.0008462839462338591
0.22655152120729527,0.003268669330014844
0.33977429123493597,0.007192504083521394
0.45293936087012154,0.012533858335902391
0.5660344769569332,0.019198920963497793
0.6790512580541614,0.027084769946975385
0.791985155534483,0.036081543932474196
0.9048351519755218,0.04607561677376404
1.0176032355607387,0.05695313842102059
1.1302937509602713,0.06860323311562588
1.2429127499424255,0.0809202851851725
1.3554674432561922,0.09380504111477245
1.4679658010002719,0.1071646221648818
1.5804162846795027,0.12091186620501375
1.6928276437664982,0.13496461229174975
1.80520868842635,0.14924556268011668
1.9175679621198514,0.16368321308962253
2.0299132756882337,0.17821408611126663
2.142251112649695,0.19278621166248408
2.2545859551587126,0.20736355029922074

0.0,0.0
0.11257221666720829,0.0006689886212186111
0.2251298174347096,0.002612077002776671
0.337659652336078,0.005785800766787656
0.45015023220602757,0.01013985618570169
0.5625919415654446,0.015617220579030488
0.6749772265612606,0.02215416414171211
0.787300759921644,0.029680114036954502
0.8995595748716281,0.038117504243537964
1.011753137508005,0.047381904291412674
1.1238833125920635,0.057382731844323256
1.235954181145341,0.06802474173599356
1.3479716923327638,0.07921029102234346
1.4599431684571638,0.09084218240728527
1.5718767158900477,0.10282675764484238
1.683780613017663,0.11507688799995758
1.7956627430921204,0.1275145867929356
1.907530119090119,0.14007310898492734
2.0193885193637997,0.15269854858264736
2.131242227451114,0.16535104936000086
2.2430938529928715,0.17800578690562735

0.0,0.0
0.11186258242145808,0.00047344311439112953
0.2237170427581976,0.001905720057465158
0.3355552371661421,0.004296128908594112
0.44736927056835807,0.007635598935231569
0.5591518095155332,0.011905719234685778
0.6708964193620242,0.017077973407967423
0.7825979037748758,0.023113156276925527
0.8942526241616005,0.029960989998012624
1.0058587670829007,0.03756007750305603
1.1174165166723236,0.045838419006904454
1.2289280825746185,0.054714747240836734
1.340397540965364,0.06410087125583415
1.4518304720789281,0.07390505142417936
1.5632334196914401,0.08403618992102822
1.6746132439636638,0.09440837785841703
1.7859764711421948,0.10494517705943238
1.897328746823482,0.11558300456466626
2.0086744698605483,0.12627316143004436
2.120016631556783,0.1369823704324104
2.2313568289685612,0.14769206413478686

0.0,0.0
0.11115963469509138,0.0002787893727770039
0.22231569566621268,0.0012040638189082019
0.3334638334685618,0.0028179886697119834
0.4445991352981955,0.005152060292105784
0.5557164479119114,0.008223903033029525
0.6668108017432264,0.012035003259685696
0.7778778648083331,0.016569844358321505
0.8889143431029076,0.021796589938461727
0.9999182536829267,0.027669172961194678
1.1108890301023773,0.03413038940444894
1.2218274633742179,0.041115442026188005
1.332735518855379,0.04855536853630798
1.4436160870832735,0.05637992382731161
1.5544727205069808,0.06451973061877483
1.6653093843513385,0.07290779608668414
1.7761302213150167,0.08148072779976442
1.8869393098676182,0.09018009608425039
1.9977403928375508,0.098954345002481
2.108536566396978,0.10776146758795939
2.219329940563908,0.11657240219822217

0.0,0.0
0.1104576590105455,0.00012568853637366566
0.2209142128201389,0.0006162422693035297
0.33136797644109706,0.0015277471554679843
0.44181672437707364,0.002907744083042743
0.5522577929823984,0.004793086232781682
0.6626882586658254,0.007208356320248947
0.7731051653586842,0.01016506278032445
0.8835057703575466,0.013661622092355719
0.9938877765118144,0.017683991221800244
1.1042495260667637,0.0222067384599988
1.214590140666314,0.027194353873775425
1.3249095992065762,0.03260267917795768
1.4352087486099068,0.03838044237693941
1.5454892434956706,0.044470973359343746
1.6557534120570425,0.050814223957859485
1.7660040496888016,0.0573492107321097
1.8762441495450313,0.0640169502424555
1.9864765883456301,0.07076388532669808
2.096703792836182,0.07754572965494062
2.2069274134728833,0.08433160510322005

0.0,0.0
0.10975136891800474,-8.464065526684407e-06
0.21950263053606056,8.082710530366172e-05
0.3292535146126454,0.0003248446461998206
0.4390035166582096,0.0007763517557407687
0.5487518367389419,0.0014845864710237783
0.6584973429717929,0.002495026407402243
0.7682385702402361,0.0038479746421154833
0.8779737762482585,0.005576127204129465
0.9877010699963344,0.007701640097190989
1.097418609779445,0.010233400343308635
1.2071248424411722,0.013165195240966812
1.3168187340205546,0.016475289262075275
1.4264999347174538,0.020127624791564866
1.5361688333733485,0.024074545955147564
1.6458264846333117,0.028260684286384525
1.755474424682716,0.03262749796020048
1.865114416366528,0.03711794618609428
1.9747481734060819,0.041680894897247134
2.0843771056071607,0.04627504651244563
2.1940021080405194,0.050872403470588426

0.0,0.0
0.10903712368559848,-0.00018148834574909152
0.21807380170056279,-0.000551563157813513
0.32711006622609107,-0.0010226309021549589
0.43614614895027737,-0.001514774030971948
0.5451822788127658,-0.001956543931952903
0.654218542655614,-0.002285395605750288
0.7632548009536841,-0.002447927609772099
0.8722906531517332,-0.00240012794979702
0.9813254468290884,-0.002107783554168767
1.0903583270542878,-0.0015471060002211555
1.1993883219580823,-0.0007054889603650913
1.3084144564484625,0.0004178137540478838
1.4174358786056565,0.0018113801346083596
1.526451975675673,0.0034519851436046454
1.6354624529250068,0.005305888960744191
1.7444673523011174,0.007331195760658246
1.8534669995411037,0.009481304336449928
1.9624618852735018,0.011709347740857986
2.0714525021273773,0.013973418227931191
2.1804391692496745,0.01624231133840927

0.0,0.0
0.10831942064850653,-0.0003538791526779659
0.21663640824729002,-0.0011833540563105256
0.32495018157876343,-0.0023707461625340344
0.43326099559129183,-0.003807715047035568
0.5415696695952521,-0.005397764618654826
0.6498772121373748,-0.007057948654558452
0.7581845601439903,-0.008719525743960028
0.8664924303551671,-0.010327583832756997
0.974801260831172,-0.01183990620087022
1.0831112119474815,-0.013225510244216261
1.1914221985981563,-0.014463312281910161
1.2997339345727146,-0.015541247692526464
1.4080459803648866,-0.01645594108441431
1.5163577922851608,-0.017212745262981066
1.6246687717524475,-0.01782573470513549
1.7329783105563656,-0.01831712308360672
1.8412858248455048,-0.018715615618834145
1.9495907719151138,-0.019053398790829
2.0578926508058326,-0.019361758116712823
2.1661909966024715,-0.01966561241966093

0.0,0.0
0.10760491587587673,-0.000494912928233809
0.21520416944154963,-0.0017304169014936163
0.3227948874344406,-0.0035801526965856564
0.43037620867728643,-0.005924356573766826
0.5379487078847474,-0.008651151231638711
0.645513868566844,-0.011658170534341658
0.7530736134289557,-0.014854468992049582
0.8606299115679206,-0.01816246988203036
0.9681844828082853,-0.021519580999575932
1.07573861285021,-0.024879077216102018
1.1832930783497968,-0.028209933970600988
1.2908481647158019,-0.03149547604139767
1.3984037477094309,-0.034730936902262644
1.5059594066302706,-0.03792024691316004
1.6135145413681782,-0.041072526442515585
1.7210684742552567,-0.04419881132670264
1.8286205265206399,-0.047309467332342155
1.936170066139335,-0.05041257265272026
2.043716528961137,-0.053513306934840126
2.15125941893158,-0.05661414592410465

0.0,0.0
0.10689792359643802,-0.0006363476987395431
0.21378567658133285,-0.002267470505116913
0.3206572701427133,-0.004753582539279741
0.4275098344877932,-0.007962490379389233
0.5343428398291161,-0.011771279629568204
0.6411573768140162,-0.01606792005282243
0.7479555161977398,-0.02075270711646607
0.8547397699657586,-0.025739393611832848
0.9615126701609156,-0.030955840089063696
1.0682764746568,-0.0363440141081215
1.175032999042442,-0.04185922107069008
1.2817835624548577,-0.04746855402664607
1.3885290245246842,-0.05314869059549066
1.4952698826810877,-0.05888330842890976
1.6020063953585146,-0.06466049476872
1.7087386979104426,-0.07047055411957757
1.8154668843887256,-0.07630455297924456
1.922191039185952,-0.08215379087831899
2.0289112161308793,-0.08801018822414702
2.13562737590218,-0.09386738713927166

0.0,0.0
0.10619409274586555,-0.0007639516360867883
0.21237262962203252,-0.002760270015215488
0.3185255360427006,-0.005841988607963798
0.4246468869902458,-0.009871255949523037
0.5307339152375605,-0.014721606991892011
0.6367861130821177,-0.0202792564106092
0.7428044927057891,-0.02644319054899404
0.8487910420729414,-0.0331241177184388
0.9547483683375924,-0.04024262659986277
1.060679484811327,-0.047727080349166055
1.1665876776992379,-0.055511809132692665
1.2724763897189146,-0.06353604703349854
1.3783490771433269,-0.07174382424255221
1.4842090275482254,-0.0800847363047706
1.5900591568700935,-0.08851524884703847
1.6959018254151257,-0.09700003305850334
1.8017387162819074,-0.10551281188667616
1.9075708061941086,-0.11403633482304334
2.0133984345225984,-0.1225613488724634
2.1192214511790106,-0.1310847160587532

4.440892098500626e-16,0.0
0.10548592921477207,-0.0008581988030114288
0.21095048307797537,-0.003169467493549426
0.3163780165826666,-0.006804315888778827
0.42175753695642015,-0.011637973232865745
0.5270820712012991,-0.017549564591191835
0.6323481175477368,-0.024421497351493602
0.7375551303588255,-0.032139339774693826
0.8427050037082946,-0.04059225717071902
0.9478015364818759,-0.04967393491739482
1.0528498851976358,-0.05928381100537838
1.157856028670833,-0.06932839115631094
1.2628262773588803,-0.0797224229912173
1.3677668580855888,-0.09038975668127816
1.4726835937117828,-0.10126380436797747
1.5775816813363805,-0.11228760943640288
1.682465556991743,-0.12341362475025765
1.7873388241759995,-0.13460335228822887
1.8922042205383725,-0.14582700006796018
1.9970636013561118,-0.15706326639237794
2.1019179272485173,-0.1682992846210411

0.0,0.0
0.10476576644007274,-0.0009912105245286694
0.20950218431368617,-0.003687190938282813
0.3141869757018392,-0.007952334032114377
0.41880371316146325,-0.013655175284119248
0.5233411902962604,-0.02066673226272511
0.6277929199846541,-0.02885914919071976
0.732156657811692,-0.03810519073658633
0.8364338645765343,-0.04827875881441402
0.9406290630684824,-0.05925631174849632
1.0447491009602259,-0.07091883439537289
1.1488023771816627,-0.0831539106614908
1.2527981086635878,-0.09585749029636656
1.3567457041298558,-0.10893509169919129
1.4606542800622417,-0.12230238480877277
1.5645323159266682,-0.1358852881470507
1.66838741572513,-0.14961983814854427
1.7722261296768878,-0.1634521190822886
1.876053794355999,-0.17733848110639253
1.9798743664048861,-0.19124615179227408
2.0836902450760597,-0.20515420750935712

0.0,0.0
0.10403942045602532,-0.0011789791389848507
0.20803801177344772,-0.004357926342330323
0.3119657163676619,-0.00936167773144464
0.41580111376514894,-0.01602324608187091
0.5195299561450764,-0.024185405721952793
0.6231438523619808,-0.03370103478779199
0.7266391974189026,-0.04443225062372143
0.830016384945857,-0.05624862088376368
0.9332792623874524,-0.06902498653968962
1.0364347277381478,-0.08263952960571068
1.1394923390925435,-0.0969726557672499
1.242463823105616,-0.11190705502357759
1.3453624199134535,-0.12732901254858844
1.4482020725016298,-0.14313074561178876
1.5509965338108973,-0.15921331669265787
1.653758503189588,-0.17548957182732175
1.7564989036181187,-0.19188659656562806
1.8592263751423892,-0.20834735192370532
1.9619470030207093,-0.22483139906475225
2.0646642415791243,-0.24131487334264212

0.0,0.0
0.10331917167222571,-0.0013496117727645153
0.20658425092805022,-0.0049951778144326055
0.3097552009918596,-0.010739074859604285
0.41280349283670636,-0.018389639266321863
0.5157104528764287,-0.027762650300380987
0.6184656647339812,-0.038682448465839445
0.7210654723986383,-0.0509826992279395
0.8235116335300567,-0.0645067300182677
0.9258101586891203,-0.0791074148295361
1.0279703528311193,-0.09464664157167192
1.1300040481188631,-0.11099448389163026
1.2319249888815391,-0.12802828004737016
1.3337483076202212,-0.14563187411027814
1.4354900218250135,-0.16369528256242039
1.5371664880045914,-0.1821150086666582
1.6387937702863113,-0.20079514673188856
1.7403869106595313,-0.21964931630175133
1.841959118281153,-0.23860336314354813
1.9435209177626458,-0.25759867828909516
2.045079304327593,-0.2765959315370327

0.0,0.0
0.10261112462313537,-0.0015220891712701729
0.2051527969665874,-0.0056354835783168555
0.30757338970785586,-0.012119963619028715
0.40983597153424434,-0.020760482038201647
0.5119164244744421,-0.03134806777642311
0.613801616987081,-0.04368075453497134
0.7154876043399097,-0.057564742752492876
0.8169778591341075,-0.07281572075479359
0.9182815726889699,-0.08926013089547458
1.0194121023592322,-0.10673609116720931
1.1203856470557145,-0.12509372476842712
1.2212202070497633,-0.14419479303273355
1.3219348301019482,-0.1639117358708208
1.4225490807836527,-0.1841264410937318
1.523082615075896,-0.2047292266137082
1.6235547175248248,-0.22561857446428887
1.7239836745428718,-0.24670207567468896
1.8243859128179132,-0.2678988395618045
1.9247749096194955,-0.2891433371091048
2.0251599545075503,-0.3103903612895748

0.0,0.0
0.1019050959892005,-0.0017126994425989799
0.20372272103614408,-0.006318099364571773
0.30538871765264375,-0.013560008567041636
0.40685779800507316,-0.02319067614356749
0.5081006703041075,-0.03497326269825029
0.6091013427257166,-0.048683043947195935
0.7098547545268517,-0.06410742280261002
0.8103648063153108,-0.08104500884832688
0.9106427556537291,-0.0993042480552797
1.0107058626439858,-0.11870216368092179
1.1105761319443666,-0.1390637160341815
1.2102790140981998,-0.16022211305630837
1.3098419916286144,-0.18202015462362967
1.4092930615375328,-0.2043124344109978
1.5086592056968815,-0.22696801860809512
1.607964987102927,-0.2498731204832468
1.7072314082655597,-0.2729333171346768
1.8064751204620633,-0.29607500053310226
1.9057079970460502,-0.3192459780141424
2.0049370064767027,-0.3424153731641309

0.0,0.0
0.10118990842004694,-0.001878430829811332
0.20227318145740458,-0.006941919005318058
0.30317079288159077,-0.014916503337435116
0.4038265143756914,-0.025533389504853534
0.5042041178368768,-0.03853011541278848
0.6042846973223059,-0.053651444754518045
0.7040640774889422,-0.07065031178208234
0.8035502818997635,-0.08928893022690126
0.9027610476066772,-0.10934010417032204
1.001721399570409,-0.1305887026192598
1.100461321756005,-0.15283322247560943
1.1990135766179737,-0.17588735147191797
1.2974117286990605,-0.19958144599336422
1.395688422555796,-0.22376384904795607
1.4938739525129603,-0.24830198644889526
1.591995144039445,-0.27308319482568594
1.6900745455500248,-0.2980152567021144
1.7881299069594507,-0.32302664809849235
1.886173899855962,-0.3480665410409576
1.9842140170363107,-0.37310463909006003

0.0,0.0
0.1004586306118056,-0.002067339352167738
0.20078818675587584,-0.007625447005906803
0.3008938517239179,-0.016365685703083433
0.4007092378634578,-0.027983289482308354
0.5001929799068225,-0.04217931307015858
0.5993253394946798,-0.05866243343465136
0.6981047683056798,-0.07715101692087498
0.7965444074811732,-0.09737553796094839
0.8946685625539859,-0.11908123684385521
0.9925092705312859,-0.14203073183950327
1.090103126321707,-0.16600623573190407
1.1874885377682447,-0.1908110730167077
1.2847035280930088,-0.21627033841780036
1.381784118097702,-0.2422307373044161
1.478763226606246,-0.26855984599400917
1.5756699561292047,-0.2951451658428585
1.6725291019034234,-0.321893377018054
1.7693607409166288,-0.34873011404093635
1.8661798114925117,-0.37560041013299095
1.962995660127393,-0.40246974646928774

0.0,0.0
0.09972695120375263,-0.0022765464805679933
0.1992994380046773,-0.008349548591843087
0.2986069975263268,-0.017856752099881468
0.3975751256338378,-0.030442300995627773
0.49615990665399146,-0.04576287908604481
0.5943425102669075,-0.06349230263305942
0.6921239519278299,-0.08332439834073949
0.7895204200105734,-0.1049742163839062
0.8865593097391815,-0.12817794278235112
0.983275943575646,-0.15269206238677477
1.0797108403317464,-0.17829238178284953
1.1759073508869338,-0.20477343059246642
1.271909508635852,-0.23194854935761056
1.3677600254502043,-0.25965070047975164
1.4634984607586219,-0.28773378125007193
1.5591596623884736,-0.31607404629022284
1.654772596016823,-0.344571207292708
1.7503596406405344,-0.3731488780135483
1.8459363480316457,-0.4017542365529093
1.9415115761653143,-0.43035701617938443

0.0,0.0
0.09901330334284131,-0.0024177881123744072
0.19785044336346402,-0.008876652582877216
0.29638452208649113,-0.018998327717906213
0.3945293420004541,-0.032407774733071076
0.49223404756343747,-0.0487386613843609
0.5894774639164098,-0.06763815166394951
0.686262355721261,-0.0887710070979477
0.7826098484537161,-0.11182289783520372
0.8785542356312144,-0.13650286592772817
0.9741383610466445,-0.1625449024789501
1.0694097092506762,-0.1897086442423852
1.1644172670033806,-0.21777925809107482
1.259209140226396,-0.24656666366348004
1.3538308368430303,-0.27590433090879524
1.448324069364447,-0.30564795671746203
1.542725904167375,-0.3356743470967761
1.6370680929783932,-0.3658807901000058
1.731376462655167,-0.3961850987236466
1.82567029884328,-0.426526352187971
1.9199617180746982,-0.45686620609742784

0.0,0.0
0.09831174811785193,-0.0025282827718159095
0.19642854691276446,-0.00929303239213096
0.29420849681969097,-0.019908806919338187
0.39155359839430126,-0.03399272736866416
0.488404425998497,-0.05116884160890913
0.5847345840625588,-0.07107207420726622
0.6805449989798422,-0.09335202413172868
0.7758581620827605,-0.11767656528908099
0.8707125024278421,-0.14373508493902118
0.9651571188865722,-0.1712411226908629
1.0592470996319698,-0.1999342064602585
1.1530395998719531,-0.22958079139585502
1.2465907516233603,-0.2599743556654385
1.3399533731037465,-0.2909348450923282
1.433175360146131,-0.32230774786446
1.5262985969021274,-0.3539631002699149
1.6193582210726594,-0.3857946762486562
1.712382109437621,-0.4177195174768042
1.8053904948726078,-0.44967784635457636
1.8983956687953665,-0.48163330115759795

0.0,0.0
0.09759924472868953,-0.0026295680599598193
0.19498636590714247,-0.009661204788029785
0.2920066697545325,-0.020696038623236483
0.3885525724930572,-0.0353399668391406
0.48455735449161264,-0.05320956809985733
0.5799888623365468,-0.07393617854506976
0.6748435086497331,-0.09716830878081223
0.769140775981854,-0.12257277528437752
0.8629182441234664,-0.14983514949842303
0.9562270290513535,-0.17866015382897232
1.0491274786561724,-0.2087725033160304
1.1416850229614588,-0.2399184388039399
1.2339661917695879,-0.2718678989863586
1.3260349372586728,-0.3044170146017545
1.417949479770272,-0.3373904442519957
1.509759899150645,-0.37064304389477726
1.6015066195691547,-0.4040604713955017
1.693219808883454,-0.4375585405388361
1.7849195756916956,-0.4710813981323617
1.8766167386336488,-0.5045988348197387

0.0,0.0
0.09686868987205388,-0.0026765102402538502
0.19351243600648438,-0.009879672093929726
0.28976360298381687,-0.021223851741911822
0.38550280012248894,-0.036321686515515414
0.4806539446587381,-0.05478885116524246
0.5751789051429843,-0.07624850077697064
0.6690717543083413,-0.10033562335540179
0.762352752424436,-0.12670119339610225
0.8550622740715035,-0.15501590644701863
0.947254960240326,-0.18497322801655702
1.0389943801135382,-0.21629155670496183
1.130348421596064,-0.2487154379228455
1.221385517626628,-0.2820159277171788
1.3121716924820728,-0.31599034855315533
1.402768313047515,-0.3504617651613971
1.4932303761408718,-0.38527852132624013
1.5836051588966882,-0.4203141198219676
1.6739310940028984,-0.4554676160051012
1.7642367850411698,-0.4906645596049996
1.8545401272251163,-0.5258583910376028

0.0,0.0
0.0961340838039777,-0.0027294320965844015
0.19203147293031053,-0.010088399301760712
0.2875146393200221,-0.021689519640558288
0.3824560412379743,-0.03714274954035984
0.4767728937217224,-0.056062024868804315
0.570421377675963,-0.07807074339217913
0.6633905876285762,-0.1028061508367186
0.7556964990264472,-0.12992265480393947
0.8473761778771256,-0.15909419127978128
0.938482397264035,-0.19001579861658932
1.0290787661419363,-0.22240457234026
1.1192354221287388,-0.2560001798710209
1.2090252914687003,-0.2905651195474602
1.298520877390025,-0.3258849148812433
1.3877915062263226,-0.3617684374995108
1.4769009440444818,-0.3980485401609156
1.5659052986926656,-0.4345831444047528
1.6548511417296403,-0.47125686207627365
1.7437738135019272,-0.5079831429035554
1.8326958993108735,-0.544706848769432

0.0,0.0
0.09541939001342614,-0.0027468322261186367
0.1905949608596913,-0.010179862230250615
0.2853412515647209,-0.02192410224331448
0.37952232145755227,-0.03760084989624073
0.47304685343816955,-0.056834531152013375
0.5658627052930116,-0.07925806285089444
0.6579513050499606,-0.10451668341723232
0.7493222180595236,-0.1322703312142492
0.8400080649892718,-0.16219491306965939
0.9300598197572993,-0.19398293530111152
1.0195424044871149,-0.2273439948229848
1.1085304579046182,-0.26200554224965306
1.197104186194569,-0.29771416721602767
1.2853452888560946,-0.33423746420023465
1.3733330480492376,-0.3713663643695797
1.4611407383065855,-0.4089177058246166
1.5488325266578085,-0.44673678413531676
1.6364609848143945,-0.48469967788672835
1.7240652406811208,-0.5227152579314668
1.811669686262952,-0.5607269240021461

0.0,0.0
0.09472199861016417,-0.0027247552295317926
0.18919741331996898,-0.010153800760805418
0.28323348129452475,-0.021945171670996633
0.3766839207302506,-0.037749375102385734
0.469446002174855,-0.05721237871988467
0.5614572790383439,-0.07997864539533686
0.6526917563116723,-0.10569469427965437
0.7431553732712266,-0.13401316807950203
0.8328808412841493,-0.16459713712312923
0.9219220601970259,-0.19712421745355532
1.0103484524507964,-0.23129009689774976
1.0982395673304448,-0.2668112095220348
1.1856802217398368,-0.30342652100125467
1.2727562982528777,-0.3408986157712767
1.3595511709205894,-0.37901444981473875
1.4461426232131473,-0.4175862088323538
1.53260008678977,-0.4564526760775477
1.6189820620647315,-0.4954813812009695
1.7053336547382778,-0.5345716081815619
1.79168423652659,-0.5736581375525769

0.0,0.0
0.09400806913332449,-0.0027605612065364944
0.18776266606061398,-0.010269720140733093
0.2810664097139539,-0.02217729928149968
0.37376956596615285,-0.038129084266793206
0.4657659994903991,-0.057771748963673784
0.5569889491756261,-0.0807562015939829
0.6474068474293961,-0.10673970215089977
0.7370192650801233,-0.13538714989946676
0.8258529086175788,-0.16637206566887194
0.913957505518685,-0.19937775709973624
1.0014014055024174,-0.23409902570073485
1.0882668039835024,-0.2702445805025478
1.1746446280332976,-0.30754012033732797
1.26062926731535,-0.3457318828394607
1.346313434110355,-0.3845903657904396
1.4317834648683214,-0.42391391718816984
1.5171153231611614,-0.46353195675096176
1.6023714479496358,-0.5033077107612336
1.6875984455569504,-0.5431404820028689
1.7728254860311057,-0.5829676009531104

0.0,0.0
0.09327870479459532,-0.0027857327701053232
0.18629719777443077,-0.0103659783865626
0.2788526162566982,-0.022388272907533105
0.37079136121418443,-0.03849288461624249
0.4620053223045697,-0.05831856172948144
0.5524275351311756,-0.08150730587198841
0.6420274693041548,-0.10770827582940556
0.7308061464410396,-0.136580816305683
0.8187912514718216,-0.16779669624688637
0.9060323535905872,-0.20104170119650935
0.9925962923648464,-0.23601679250500282
1.0785627278232597,-0.2724390911978372
1.1640198157440693,-0.3100429556290422
1.2490599615473288,-0.3485813948445178
1.33377562836254,-0.38782800034011805
1.4182552167126081,-0.4275795013188864
1.5025790775885315,-0.467658968709448
1.5868157493685957,-0.5079196243381825
1.6710185087733902,-0.5482491608547582
1.7552222914911106,-0.5885744457146634

0.0,0.0
0.09255457812974566,-0.0028046430508799577
0.18484369428007108,-0.010433562719513572
0.27666042876746166,-0.022532085937771746
0.3678484232123158,-0.03873616603734369
0.45829835212932224,-0.05867828693294763
0.5479436569042564,-0.08199270637203047
0.6367556697444319,-0.10832016588845056
0.7247383059797263,-0.13731197607802662
0.811922544966575,-0.16863337863820757
0.8983609473862324,-0.20196609134375718
0.9841224382113793,-0.2370100168149632
1.0692875172105953,-0.2734842135704422
1.1539439546087107,-0.3111273647515498
1.2381829166189617,-0.3496981012520791
1.3220953776021913,-0.38897560841221807
1.4057686405077776,-0.42876094353291516
1.489282816723422,-0.46887940489784063
1.5727072000685736,-0.5091841307196308
1.6560965757612656,-0.5495608971509408
1.7394875894473478,-0.5899338724151132

0.0,0.0
0.09255457812974566,-0.0028046430508799577
0.18484369428007108,-0.010433562719513572
0.27666042876746166,-0.022532085937771746
0.3678484232123158,-0.03873616603734369
0.45829835212932224,-0.05867828693294763
0.5479436569042564,-0.08199270637203047
0.6367556697444319,-0.10832016588845056
0.7247383059797263,-0.13731197607802662
0.811922544966575,-0.16863337863820757
0.8983609473862324,-0.20196609134375718
0.9841224382113793,-0.2370100168149632
1.0692875172105953,-0.2734842135704422
1.1539439546087107,-0.3111273647515498
1.2381829166189617,-0.3496981012520791
1.3220953776021913,-0.38897560841221807
1.4057686405077776,-0.42876094353291516
1.489282816723422,-0.46887940489784063
1.5727072000685736,-0.5091841307196308
1.6560965757612656,-0.5495608971509408
1.7394875894473478,-0.5899338724151132

0.0,0.0
0.09201072359446805,-0.002825810646886304
0.1837527065080664,-0.010485491489150133
0.27501803148408577,-0.022614718417625603
0.3656505545797444,-0.038842394502724836
0.45554155305175614,-0.05879745604964462
0.5446248072056941,-0.08211401579660785
0.632871500127484,-0.10843493271805746
0.7202852062910194,-0.13741403127451848
0.8068970656889003,-0.16871742607998358
0.892761089888443,-0.20202448472659373
0.9779494597652261,-0.23702892618990953
1.062547678581903,-0.2734404129415493
1.146649529564519,-0.3109867969288213
1.2303519186735454,-0.34941697329954785
1.313749810063979,-0.38850412956301217
1.3969315357059862,-0.42804908746298137
1.4799747527830989,-0.4678834370270989
1.5629432322692254,-0.5078722516677256
1.6458845162995162,-0.5479163222729232
1.7288283237031146,-0.5879540114452819

0.0,0.0
0.09147421698846436,-0.0028210076445559723
0.1826791209212324,-0.010465906505462415
0.2734058387654974,-0.022575263064738168
0.36349706661451364,-0.03878150444600624
0.45284341555014107,-0.058713841732045045
0.541379274964028,-0.08200245786916321
0.6290782249771363,-0.10828227561147828
0.7159480310602331,-0.13719642119072892
0.802025267159201,-0.1683994762936733
0.8873696544569327,-0.2015605573764929
0.972058247297376,-0.23636623116480107
1.05617963680975,-0.27252325452866694
1.1398283651501053,-0.3097611176704826
1.2230997424899726,-0.3478343699951531
1.3060852326524053,-0.3865247174579461
1.3888685245870356,-0.4256428971040548
1.4715223430505437,-0.4650303563058586
1.5541059827925978,-0.5045607868348257
1.6366634860679428,-0.5441415821926986
1.7192223308628507,-0.5837152948537763

0.0,0.0
0.09093185646546598,-0.0028332267667971625
0.1815930025932868,-0.010482945041931953
0.27177513858861024,-0.022581139336540195
0.36132288210073416,-0.03875205709762967
0.4501299613654859,-0.0586166068093056
0.5381349276201388,-0.08179644567113338
0.6253162553617257,-0.10791821568518276
0.7116867757441017,-0.13661796426220882
0.7972875294360269,-0.16754557325840444
0.8821812884184017,-0.20036887519120025
0.9664461026908606,-0.2347771297874626
1.0501692420449307,-0.2704836384839511
1.1334418233688752,-0.307227448651417
1.2163542731333261,-0.3447742881179829
1.2989926216969532,-0.3829170231403403
1.3814355069863122,-0.42147601194762657
1.4637517078811881,-0.4602997144051904
1.5459980352530502,-0.49926582211156084
1.6282174613492457,-0.5382830191548205
1.7104374329638992,-0.5772933130123862

0.0,0.0
0.09037751736024902,-0.0028729154431989495
0.18048185209711187,-0.010556832274029967
0.270108267917748,-0.022651909626804485
0.35910866089757887,-0.038755240698193985
0.4473855238283888,-0.05846879576978047
0.5348853398450815,-0.08140542241676857
0.6215918944977368,-0.10719295997275428
0.7075198716754856,-0.13547669906246093
0.7927089078974854,-0.1659206537539716
0.8772181139937598,-0.19820819027637732
0.9611209696900653,-0.2320425194421106
1.0445004765913475,-0.26714742666737923
1.1274445057278557,-0.3032684315949755
1.2100413638449403,-0.3401743868333844
1.2923756863963427,-0.37765938357753803
1.3745248100300387,-0.4155447569149695
1.4565557659160873,-0.45368098321375666
1.5385229712038324,-0.4919493259918861
1.6204665998943963,-0.5302631902693756
1.7024115151223693,-0.5685692545708718

0.0,0.0
0.0898259016556775,-0.002857955536961643
0.1793822730941752,-0.010475634917415235
0.2684689163728473,-0.022447451846820815
0.3569429178877641,-0.03836401271621094
0.44471245153563155,-0.05782066425801248
0.5317297698555303,-0.0804244913914194
0.6179838879984145,-0.10579961313104762
0.703493435285302,-0.13359073185450243
0.7883000243557241,-0.1634651245350471
0.8724623344534841,-0.19511341225197895
0.9560509539301454,-0.228249533131616
1.039143912820209,-0.26261035811661615
1.1218227757982726,-0.2979553387929663
1.204169159885891,-0.33406647897026936
1.286261576105061,-0.3707488012772351
1.3681725475188355,-0.40783136248631013
1.4499660043293447,-0.4451687782469849
1.5316949825155173,-0.4826431618993266
1.613399648782512,-0.5201663639530479
1.6951056447276889,-0.557682408782595

0.0,0.0
0.0892825553368688,-0.002783181874492915
0.17830683428464855,-0.0102144410346084
0.26687951337484295,-0.0219082710466812
0.35486140749410966,-0.037472742182304314
0.4421625743149651,-0.05651590391617865
0.5287365934829844,-0.07865181081838611
0.614574141023871,-0.10350620914589866
0.6996961028466844,-0.13072166603813445
0.7841465736117046,-0.15996186980622196
0.867986147166095,-0.1909148283773689
0.9512858813327214,-0.22329479125512605
1.034122212444288,-0.256842888835972
1.1165729273531206,-0.2913266878465165
1.1987141169307387,-0.3265390554000787
1.2806178840485956,-0.3622968583653768
1.3623504993652613,-0.39844006032004664
1.4439707069851782,-0.43483169683853007
1.525527969544175,-0.47135902099888877
1.6070605745967859,-0.5079358538359363
1.6885936529637378,-0.5445059101964268

0.0,0.0
0.0887450598375854,-0.002695205255703648
0.17724678263483362,-0.009886864281595515
0.26532266399930915,-0.021205748876031192
0.3528404158425795,-0.03627862791082302
0.4397131402094039,-0.054734192295988145
0.5258940148273017,-0.07620785968251272
0.6113707228376621,-0.10034558114954041
0.6961598182187201,-0.12680679412298118
0.7803011452447786,-0.15526677429314287
0.8638523783907175,-0.18541865151098394
0.9468837263508965,-0.21697531497012906
1.0294728564584839,-0.2496713456111237
1.1117001320843856,-0.28326500368703816
1.1936442955398303,-0.3175401923971589
1.2753787501219134,-0.3523082400131339
1.3569685806302059,-0.3874093129562509
1.4384683971260204,-0.4227133007145477
1.5199210008628574,-0.4581200961778491
1.6013567741005104,-0.49355931233740125
1.6827936112628854,-0.5289895958925116

0.0,0.0
0.08820468353343536,-0.002574384951112175
0.17618467281733796,-0.009459869830883599
0.2637697621925432,-0.02031486695016404
0.3508348866724229,-0.03479320574175244
0.4372962319659539,-0.052548645842630436
0.5231069658543839,-0.07323864893361814
0.6082526930794705,-0.09652757086492493
0.69274671800164,-0.12208940866647171
0.7766251612176585,-0.14961031135230604
0.8599419632789926,-0.17879105334765888
0.9427638246981127,-0.20934961188735077
1.0251651784874607,-0.2410238878098239
1.1072233528566802,-0.2735744907631251
1.1890141324581935,-0.3067874051713358
1.2706079419528469,-0.34047629096080284
1.352066841272682,-0.37448417225290115
1.4334424394749563,-0.40868433318539227
1.514774720925193,-0.44298036139570285
1.5960916607949978,-0.4773054295205988
1.677409414359127,-0.5116210454440437

0.0,0.0
0.08765899225970264,-0.002442937888693347
0.17511319346409948,-0.008992650326228938
0.262206044086319,-0.019334924739922113
0.3488212742927441,-0.03314941054381788
0.4348800426046413,-0.05011259942900134
0.5203376461576759,-0.06990107461981447
0.605179660205156,-0.09219525863537938
0.6894174833005424,-0.11668352454792423
0.7730834130307027,-0.14306636119547048
0.8562255161371666,-0.17106018837329498
0.9389026267953127,-0.20040045698736977
1.0211797872373753,-0.23084381114389096
1.1031243457691624,-0.2621692915899261
1.1848027854341945,-0.2941787666592893
1.2662782187243056,-0.3266969355123662
1.3476083894845972,-0.35957132090210153
1.4288439930459282,-0.39267263934159335
1.510027156799909,-0.4258958153335982
1.5911899931980424,-0.4591617261904783
1.672353212100683,-0.492419572862257

0.0,0.0
0.08711248172910935,-0.0023306561348078922
0.17403962802497563,-0.008551506902607383
0.26064118897575295,-0.01835603762168969
0.3468137996311671,-0.031435759420096986
0.4324873157234239,-0.04748512279444623
0.5176207920933411,-0.06620543950735405
0.6021983706321516,-0.08730770947403507
0.6862253058964694,-0.11051438033688138
0.76972425657465,-0.1355602728556613
0.8527318687138532,-0.16219300741940892
0.9352955983251809,-0.19017329148808232
1.0174706872524597,-0.21927537685419005
1.0993172172590504,-0.24928789711240235
1.1808972099164787,-0.28001518057325636
1.2622717930793308,-0.3112790308590476
1.343498497889434,-0.3429208962150331
1.4246287692965103,-0.374804317027707
1.5057057634676818,-0.40681754573119083
1.5867624714762716,-0.43887626240518873
1.6678201600210105,-0.4709263469036217

0.0,0.0
0.0865765446370137,-0.002163377201588451
0.17299115428453682,-0.00795490110582195
0.25911984343705896,-0.01710112870193835
0.344869703786268,-0.029326655758742434
0.43017602703983027,-0.04435799915871247
0.5149991409177552,-0.061926797195365674
0.5993211531183817,-0.08177216394588756
0.6831427916310466,-0.10364213493452981
0.7664804580871283,-0.12729434766567166
0.8493635217870001,-0.15249623534645523
0.9318318004101709,-0.17902508398248784
1.0139331256935433,-0.2066682964331157
1.095720889171603,-0.2352241346322122
1.177251500706086,-0.2645030968526416
1.258581754505888,-0.29432996187523663
1.3397661607935283,-0.3245464260261643
1.4208543446589834,-0.3550141935325417
1.5018886234919755,-0.3856183634327435
1.5829018487095574,-0.4162709808440185
1.6639155446451488,-0.4469146685759288

0.0,0.0
0.0860460489538375,-0.0019515443134089155
0.17195568594958388,-0.007232994234925999
0.25762089296306634,-0.015624142977038293
0.34295742898158466,-0.02690013647823807
0.42790371315044284,-0.040831602222922495
0.5124196219635033,-0.057185400428585303
0.5964849821499527,-0.07572625033517885
0.6800976272990886,-0.09621912899895914
0.7632710053607132,-0.11843215138428355
0.8460314482029543,-0.14213953114450306
0.9284152937212848,-0.1671242438872209
1.0104660636619873,-0.19318014526015775
1.0922318479666973,-0.2201134948929805
1.1737629543012957,-0.24774404709114356
1.2551097863300664,-0.275906033739246
1.336320850835544,-0.30444944086237535
1.4174407821793307,-0.33324194791704614
1.4985083121767664,-0.3621717664771931
1.5795541833397775,-0.39115141716433477
1.660599070067525,-0.4201222731196438

0.0,0.0
0.08550793534045953,-0.0017789887375425858
0.17090127629239316,-0.006601890266503935
0.25608850548561923,-0.01427528482776583
0.340997142809798,-0.024603993480779112
0.42557263415940616,-0.03739113430131248
0.5097773721478771,-0.05243783094880918
0.5935897974899738,-0.06954285357685251
0.6770034833094889,-0.08850246140639374
0.7600260574040534,-0.10911075268626072
0.8426778082729012,-0.1311607706519992
0.9249898554563498,-0.15444650168198915
1.0070018428181315,-0.17876575031570657
1.0887592165256486,-0.20392372110603113
1.1703102496423603,-0.2297370139522343
1.2517030430872107,-0.25603767536599614
1.3329827478105485,-0.28267695758014005
1.414189210735679,-0.3095285192449988
1.4953551595932328,-0.3364909386164998
1.5765049335504053,-0.3634895724259846
1.6576536652538145,-0.3904779428513587

0.0,0.0
0.08496050932956223,-0.0016215945260353597
0.16982522631202057,-0.006018669406593235
0.2545174762991187,-0.01301750650736525
0.33897638506816374,-0.022442509572549698
0.4231560225093425,-0.034116106610728905
0.5070246107850935,-0.047858609298173295
0.5905637349307988,-0.06348819500152474
0.6737674900395598,-0.08082110932985881
0.7566414889454891,-0.09967221123414742
0.8392016573929446,-0.11985597057098586
0.9214727600923682,-0.1411879993421994
1.0034866346486995,-0.1634871439062843
1.0852801575228206,-0.1865780955840671
1.166893017842149,-0.21029440579158593
1.2483654177949646,-0.2344817374665028
1.3297358396804384,-0.25900116308260435
1.411039011671825,-0.2837323395242611
1.4923041674329212,-0.3085764491514192
1.5735536376084216,-0.3334588805978693
1.6548017476520407,-0.35833170934887004

0.0,0.0
0.0844142781169297,-0.0014845540757647336
0.1687489058459959,-0.005489170120877676
0.25294088650175484,-0.011849519320675602
0.33694089874600497,-0.02039958031564911
0.420712505519814,-0.030971517186703944
0.5042313387519273,-0.043395990282479965
0.5874841574935363,-0.05750303810135352
0.6704677262064487,-0.07312343237340214
0.7531875203174052,-0.09009028475959036
0.8356563258743788,-0.10824061480642459
0.9178928315841879,-0.12741662150146868
0.9999203030460038,-0.14746652321745346
1.0817653830194973,-0.1682450122344014
1.1634569956230885,-0.18961355934074156
1.2450252721421546,-0.21144094585301934
1.3265003862271612,-0.23360444994902016
1.4079112008166539,-0.2559920505286249
1.4892836856376257,-0.27850584477231083
1.5706391427217432,-0.3010666445741788
1.6519923463980906,-0.3236194817491791

0.0,0.0
0.08387979512972477,-0.0013652162400939374
0.1676943398943651,-0.004993229646623603
0.2513938745382003,-0.010716286383891355
0.33494080006286975,-0.018369040726185136
0.4183082766628856,-0.027790421530047116
0.5014788159073582,-0.03882483153857758
0.5844429877194539,-0.051322488595216015
0.6671983371503072,-0.06513892066806873
0.7497485344844401,-0.08013386993000529
0.832102705750148,-0.09617001604958929
0.9142748315230302,-0.11311198148344356
0.9962830801084914,-0.13082602107234437
1.0781489628704803,-0.14918064768420145
1.1598962569551596,-0.16804824840002383
1.241549714421034,-0.18730755520963532
1.3231336422027558,-0.2068466987212558
1.4046704733686677,-0.22656652345381748
1.4861794468329745,-0.2463838837435371
1.567675474110541,-0.2662347489847062
1.64916821299287,-0.28607708537918336

0.0,0.0
0.08335403790057372,-0.0011882349904185929
0.16665814492758502,-0.004348491975434334
0.24987398558760976,-0.009339027129695783
0.33297242099574476,-0.016018596767956115
0.415932750415863,-0.024246378791391306
0.49874196780779156,-0.03388214116990777
0.5813939865405695,-0.04478668978876026
0.6638888120685316,-0.05682255444990318
0.7462316572481127,-0.0698548607354848
0.8284320118614703,-0.08375232206303135
0.9105026892612815,-0.0983882889519923
0.9924588782819654,-0.11364180757803354
1.0743172268815089,-0.12939866618499743
1.1560949768083,-0.1455524404311644
1.2378091588044748,-0.1620055792735139
1.3194758490494425,-0.17867059242359087
1.4011094826224486,-0.19547140151613493
1.4827222196797973,-0.21234489749405
1.5643233632292537,-0.22924271038079103
1.6459188302212673,-0.24613315458420568

0.0,0.0
0.08282174414978849,-0.0010124197816098943
0.16560720393593797,-0.003697938834166579
0.2483285684064951,-0.007936166997836515
0.3309647673732412,-0.013606503501468943
0.4135010522461333,-0.020586794467558817
0.4959286190221768,-0.02875269835678737
0.57824415310085,-0.03797799480036979
0.6604492182309194,-0.04813582535552252
0.7425494633250311,-0.05910066788426264
0.8245536809184868,-0.07075071163404566
0.9064727954276988,-0.08297025770871018
0.9883188771344424,-0.09565181655496766
1.0701042670018963,-0.10869768856083237
1.1518408661802564,-0.12202095869195331
1.233539605552414,-0.13554597151199857
1.3152100775900384,-0.1492084469708659
1.3968602931062732,-0.1629554331621597
1.4784965209491938,-0.17674527053400307
1.5601231757947804,-0.19054767855395302
1.6417427316994244,-0.20434399537434347

0.0,0.0
0.08227312416730159,-0.0008674247670849158
0.16452110871017966,-0.0031136736038310927
0.24672587248775324,-0.00661779770178119
0.3288746768265636,-0.011261700043567982
0.41095937857171094,-0.0169310974113624
0.49297571409194996,-0.023516088007675462
0.5749226513641927,-0.030911219184027554
0.656801834701584,-0.039015152268906665
0.7386171093078504,-0.04773019946111438
0.8203740848002936,-0.05696208029548159
0.902079686987034,-0.06662020110491827
0.983741661290876,-0.07661861364274214
1.0653680237523258,-0.08687760375907422
1.1469664937413455,-0.09732565792928088
1.2285439711344033,-0.10790141315522599
1.3101061285022482,-0.11855515520515525
1.3916571729868559,-0.12924950398648088
1.4731997992491017,-0.13995909464021677
1.5547353159963433,-0.15066928431999776
1.6362638963671876,-0.1613741286264871

0.0,0.0
0.0817176306348597,-0.0006732887529558137
0.16342048873861215,-0.0023986695835110433
0.24509826725047112,-0.0050766970395988075
0.32674408851880044,-0.008608243282147215
0.40835408569241416,-0.01289503252020464
0.4899269394927823,-0.01784082110918987
0.5714633546118919,-0.023353075777956967
0.6529654979421013,-0.02934487307002209
0.7344364424040983,-0.03573667715717569
0.8158796707293994,-0.04245765888087515
0.8972986866400183,-0.04944630701486496
0.9786967601078387,-0.05665023454112762
1.0600768057459709,-0.06402526229398077
1.1414413674375976,-0.07153402490389468
1.2227926648927316,-0.07914444878427784
1.3041326525646806,-0.08682847303428719
1.385463048411371,-0.09456131722752896
1.4667853065734375,-0.10232146308586393
1.5481005292300187,-0.11009134531065583
1.6294093326352845,-0.11785858402697859

0.0,0.0
0.08116746644188311,-0.000451159686795717
0.16232862697947015,-0.00158581878225694
0.24347931731181616,-0.003331034739752332
0.3246169442238296,-0.005614965971923358
0.40574021099341673,-0.008368022158299175
0.48684883156651937,-0.011524118904947976
0.5679432467807746,-0.015021816636439334
0.6490243651603005,-0.01880519123227148
0.7300933442544784,-0.022824355835982704
0.8111514211518362,-0.02703561523452479
0.8921997927781002,-0.03140128426912314
0.97323954045478,-0.03588923867762096
1.0542715894523838,-0.04047229125758852
1.1352966928457562,-0.04512749866185229
1.216315429390693,-0.04983550406754888
1.2973282068670375,-0.05458000755210718
1.3783352648564113,-0.05934742932524321
1.459336673705423,-0.06412679345757545
1.5403323289253015,-0.06890981708077729
1.6213219420512357,-0.07369115064320428

0.0,0.0
0.08062693922274011,-0.00016877961711322297
0.161252905727582,-0.0006035494154261018
0.2418771836132918,-0.0012814836217276459
0.32249922971106004,-0.002179434162330157
0.4031186423102593,-0.0032741350197653504
0.4837351380073116,-0.004542428425174299
0.5643485300652826,-0.005961382534686729
0.6449587100090381,-0.0075082830259788425
0.7255656305461633,-0.009160585058519887
0.8061692867422541,-0.01089597062616394
0.8867696920062502,-0.012692652452761787
0.9673668472971286,-0.014529999781741186
1.0479607053712705,-0.01638945373131032
1.1285511354369682,-0.01825558364609886
1.2091378955227663,-0.020117048046340014
1.2897206191559767,-0.02196719404944905
1.3702988198742871,-0.023804070998268922
1.4508719131145211,-0.02562974032354619
1.5314392518294522,-0.027448907974680182
1.612000170655406,-0.029267049175611768

0.0,0.0
0.08008860866654155,0.00013984957260710815
0.16017672217021062,0.0004487973535945481
0.24026411174621032,0.0008888752502186018
0.32035067141492357,0.0014259905850582564
0.40043632066523216,0.002032240500072576
0.4805209348102859,0.0026872712252476927
0.5606043040300199,0.003378446600605063
0.6406861220178808,0.00409986699412188
0.7207659962428337,0.00485052441503479
0.8008434706747454,0.005632042775728945
0.880918052921102,0.006446497186242162
0.9609892397236939,0.0072947312102784115
1.0410565363835644,0.00817542492128261
1.12111946730704,0.009084959769248795
1.2011775770525612,0.010017935658979203
1.2812304237948702,0.010968069087410787
1.3612775690213987,0.011929165164546425
1.441318567615411,0.012895910297989047
1.5213529611689602,0.013864350697958178
1.601380275182624,0.014832062780089495

0.0,0.0
0.07954245007879202,0.0003867268013697629
0.1590801825579975,0.0013510897288970375
0.2386101149886426,0.002828150280320925
0.31813036677098916,0.004753666841142983
0.3976400585224553,0.007064375755268128
0.47713910955876226,0.00969869643676982
0.556628019331602,0.012597910059699381
0.636107640632471,0.015707673344951444
0.7155789615218859,0.018979587585507968
0.7950429196074249,0.022372484080244538
0.8745002693621862,0.0258531264172865
0.9539515130103613,0.0293961546262915
1.0333968921997867,0.032983270245301934
1.1128364261214085,0.03660183642498216
1.192269975072084,0.04024319616169501
1.2716973075160496,0.043901061379540265
1.3511181525934957,0.04757028492691936
1.430532227148194,0.05124620999984089
1.509939234923762,0.05492463039094005
1.5893388437160763,0.05860223438793107

0.0,0.0
0.07898368745783557,0.0006530073698815495
0.15795384069017304,0.0022869738114070846
0.23690154123298335,0.004796158787382063
0.31582124101793596,0.00807736327221041
0.39471019961248555,0.012030791485109917
0.47356794571523286,0.016560696505086507
0.5523957695714583,0.021575895546718772
0.6311962521214762,0.026990273666169625
0.7099728276850024,0.032723397470799415
0.7887293772224622,0.03870132066742337
0.8674698542986778,0.044857589680286934
0.9461979538631327,0.0511343673850942
1.0249168405048312,0.05748350988800629
1.1036289545143703,0.06386737792501457
1.1823359095383967,0.07025915658213648
1.261038486172155,0.07664249925974012
1.339736714734793,0.08301039667555692
1.4184300312311255,0.08936328176172059
1.4971174853512577,0.0957064933348445
1.5757979785162353,0.10204731149625398

0.0,0.0
0.07841791935823084,0.0009114604974439174
0.15680929062820148,0.003195743640758124
0.2351565550494552,0.006707325027731969
0.3134487670415069,0.01130332002636897
0.39168053775256206,0.01684518039641305
0.46985096280841887,0.023200253372202828
0.5479625759350188,0.030243148912274826
0.6260203707257044,0.03785689356755733
0.7040309185131943,0.045933887535113606
0.7820015980966586,0.05437670325847856
0.8599399432490631,0.06309876346579123
0.9378531091263924,0.07202491160267212
1.0157474581162886,0.08109184499718491
1.0936282670033597,0.0902483343966369
1.1714995576957845,0.0994551197755666
1.2493640510803679,0.10868436668962264
1.327223237411538,0.11791859795961439
1.4050775482288458,0.12714907943338014
1.4829266063939226,0.13637372214781399
1.560769524802153,0.14559464444153694

0.0,0.0
0.07785697708159223,0.0011406138381971735
0.15567156769185253,0.004011740178203824
0.23341529845159492,0.008436686516529414
0.3110700207501722,0.014240884882841486
0.3886263989549499,0.021254017716820492
0.4660823029773691,0.029312327552724757
0.5434411496193072,0.038261022925387904
0.6207102685872816,0.047956590723721444
0.6978993845935793,0.05826876338314711
0.7750193087419741,0.06908188093199649
0.8520809125252078,0.08029544910383829
0.9290944200105242,0.09182381702464136
1.0060690071700802,0.10359505529990509
1.0830126538713545,0.1155492690155063
1.159932164343917,0.1276366897322166
1.2368332622200189,0.13981592500120607
1.3137206772859624,0.15205269104353034
1.390598168595318,0.16431922487042872
1.4674684645271654,0.17659439811401165
1.5443331348134293,0.1888643811009757

0.0,0.0
0.07730847142297792,0.0013276903351948375
0.15455808772409307,0.004689390441628709
0.23170839980735325,0.009887869367705028
0.3087325203958047,0.016729714584545443
0.38561502050434004,0.025028614389159782
0.46234976697984953,0.03460788394794851
0.5389378715707873,0.045302021391964195
0.6153858831888903,0.05695730296093075
0.6917042787780403,0.06943163512561971
0.767906237187415,0.082594007957601
0.8440066324976381,0.09632391929464132
0.9200211695681784,0.11051106577535959
0.9959656021470882,0.12505545365723422
1.0718550101918463,0.13986791416517427
1.1477031510718723,0.15487086305283285
1.2235219239053667,0.16999906060540895
1.2993209891181707,0.18520012571054967
1.3751075670509123,0.20043463161804642
1.45088640831445,0.21567573590580125
1.526659896475528,0.23090843340357245

0.0,0.0
0.0767631408946361,0.001430217576284589
0.15345288072901342,0.005139844016771166
0.230014996030655,0.010946962663527652
0.3064100232402587,0.018669195359644824
0.38261198375376937,0.028123992226265316
0.4586070469274999,0.03912941373711146
0.5343920288213808,0.05150559009854154
0.6099726851318565,0.06507679256924168
0.6853618284948353,0.0796738781512042
0.760577370747634,0.09513676725432996
0.8356404294218303,0.1113166122751362
0.910573634670159,0.12807740145432298
0.985399732193359,0.145296887258527
1.0601405163091355,0.1628668896488242
1.1348160661726512,0.18069315954700801
1.209444215021648,0.1986950641561527
1.2840401663024572,0.21680535850609012
1.3586161807941277,0.2349702417728844
1.4331812865132374,0.2531497853778116
1.5077409953256535,0.2713186963473038

0.0,0.0
0.07619846210759151,0.0015732393546344751
0.15230640692252972,0.005672565982671357
0.22825596815667648,0.01210466491940565
0.3039965903123014,0.020677186322521298
0.3794933202197748,0.03120007963411544
0.45472512156621514,0.04348640269061991
0.5296832496793034,0.05735276995720493
0.6043696877309519,0.07261964087912415
0.6787956033529787,0.08911168927742574
0.7529797666689713,0.10665847019176483
0.8269468790855976,0.12509552878110733
0.9007257964251605,0.14426598961735868
0.9743476789570686,0.16402254966887744
1.0478441485251202,0.18422970126918858
1.1212455631265028,0.20476595506115225
1.1945795214448323,0.2255258303504637
1.2678696824264324,0.2464214321758097
1.3411349355644768,0.2673835287627246
1.4143888997013634,0.288362157632003
1.487639676704211,0.30932689546484404

0.0,0.0
0.07561715271784664,0.0017148960879352151
0.15112480110178828,0.006203580361544297
0.22643996591492987,0.013260231946702927
0.30150026363051285,0.0226778340154679
0.376262077275634,0.03425043558400902
0.45069857351481035,0.047775046966966085
0.5247976420918401,0.0630531819919277
0.5985598326679988,0.07989204093109227
0.6719963464108956,0.09810537007207655
0.7451271186086528,0.11751406655436136
0.8179790037478019,0.13794663129827503
0.8905840518516643,0.1592395987809238
0.9629778487451555,0.18123808610227313
1.0351978868794234,0.20379660162023372
1.1072819387400306,0.22678023420749718
1.179266420322027,0.250066308958338
1.251184753564027,0.2735465473587429
1.3230657577259808,0.29712971501404956
1.3949321132908254,0.3207446851115075
1.4667989415712919,0.344343798884914

0.0,0.0
0.07504194336716496,0.001845505099346275
0.14995471032096486,0.006697001425467482
0.2246393582081474,0.01433884772629811
0.2990207165494443,0.02455201518281271
0.37304559775178125,0.03711666914540381
0.44668075142391395,0.05181445626604377
0.5199106286622697,0.06843052882620156
0.5927350342695248,0.08675526872978857
0.6651667489065245,0.10658568213339534
0.7372291995996081,0.12772645423380827
0.8089542378892602,0.1499907004650751
0.8803800526565424,0.17320051153000915
0.9515492063854714,0.19718745114109426
1.0225067505855354,0.22179320965676472
1.0932983592600856,0.2468706296816208
1.1639684253054976,0.27228529336579527
1.2345580929106847,0.2979177964961098
1.305103240762027,0.32366674115491517
1.3756324714373673,0.3494523733183892
1.4461651850911235,0.37522069469277586

0.0,0.0
0.07448824288168465,0.0019741777196582437
0.14882682939124425,0.0071715530396043205
0.22290040636759212,0.015365513961594905
0.2966205930163075,0.02632527864325065
0.36992411513519885,0.039818461684457955
0.4427707525237228,0.05561302034442065
0.5151411820794256,0.07347871616223411
0.5870347511697522,0.0931882576077137
0.6584671600270653,0.11451835588341461
0.7294679973885798,0.13725092740032316
0.8000780713556401,0.1611746286372906
0.8703465127616821,0.1860868181968107
0.9403276912265603,0.21179593064698568
1.0100780542978307,0.23812414416562486
1.0796530534559068,0.2649101539354742
1.149104337887144,0.2920118421327015
1.2184773698800426,0.3193086678365817
1.2878095504351719,0.3467036780320821
1.3571288573456162,0.3741251444166223
1.4264529124829708,0.4015279326702053

0.0,0.0
0.07393763332809433,0.002121179076778419
0.14770259799195085,0.007687845482057876
0.22116240956368705,0.016453794826057928
0.2942162298439004,0.028166759617029868
0.36679302529553315,0.042570440215442554
0.4388494595339414,0.059406586037049985
0.5103673941728397,0.07841741978986268
0.5813509171729629,0.09934843699933064
0.6518229101154263,0.12195144846677318
0.7218212755377045,0.1459876237815501
0.7913950261910627,0.17123027686720102
0.8606004650676802,0.1974671968660667
0.9294976535445474,0.22450244386929025
0.9981472912426983,0.2521576623645415
1.0666080431042801,0.2802730793945287
1.1349342751604636,0.30870842083013905
1.2031741194982146,0.33734398314225916
1.2713677853169747,0.3660820412456434
1.33954605658418,0.3948486724990884
1.407728948291326,0.4235959608764724

-4.440892098500626e-16,0.0
0.07337443685287326,0.002324829833035147
0.14654892851807633,0.00832422464563607
0.21937601966176778,0.017699369530442738
0.2917482859192462,0.03014876721242409
0.3635941707293311,0.04537430019137406
0.4348733586331668,0.06308581495311015
0.5055720848289176,0.0830041828606619
0.575698679552874,0.10486299859602183
0.6452794939931361,0.12840927251228523
0.7143552119992198,0.1534035662476618
0.7829774530120903,0.17962001849808892
0.8512055381655768,0.20684661997491485
0.9191033209353434,0.23488595408011065
0.9867360551085711,0.26355646058774657
1.054167354309604,0.2926941410589132
1.121456357147641,0.32215453554327245
1.1886552289002386,0.3518147748477493
1.2558070995687847,0.3815755491885514
1.3229444705298623,0.41136291467779434
1.3900880397570279,0.44112995480808914

0.0,0.0
0.07281101762456554,0.002433382917013447
0.14540239129281662,0.008702214764515348
0.217612621810237,0.01849176016999624
0.2893250220365071,0.03148093055436811
0.3604637177400849,0.04734839233280356
0.4309888489967575,0.06577807905786637
0.5008911989162708,0.08646403821313196
0.5701865331824312,0.10911447360902395
0.6389099640885232,0.13345485444743155
0.7071106464145407,0.15923000510706076
0.7748470551464908,0.1862051783861561
0.8421829941838688,0.21416623169943846
0.9091843607561638,0.24291914813744067
0.9759165711509068,0.2722892445451446
1.042442467853184,0.302120460948546
1.1088204958343222,0.3322751117526072
1.1751029612896304,0.3626343944997783
1.2413342578340987,0.3930998080358684
1.3075490375177918,0.4235954551768521
1.3737703848717109,0.45407103212776634

0.0,0.0
0.07225534882182982,0.002483640016619879
0.1442799297906321,0.008883476393938043
0.215903458134187,0.018881435622745794
0.28700218821361245,0.03215277152057885
0.35749485897851185,0.04837230161236952
0.4273379549160996,0.06721949898288912
0.49652057485047596,0.08838249603428089
0.5650591405085921,0.11156115556644686
0.632992096384017,0.13646945852773934
0.7003746912815498,0.16283747511615787
0.7672739033784031,0.19041314523486855
0.8337635787448292,0.2189640090383945
0.8999198850977805,0.24827892373317267
0.9658172166724981,0.27816970498116467
1.031524700127914,0.3084725633707326
1.0971034304603355,0.3390491843708361
1.1626045076199127,0.36978732962118466
1.2280678595776267,0.4006009119165876
1.293521745680276,0.43142959756004573
1.3589827572620559,0.4622380907580444

0.0,0.0
0.07169942122306727,0.0024801410430475616
0.14316475198506629,0.008894514484676656
0.2142212892804065,0.018934703364950508
0.28474058574120775,0.0322827379577239
0.35463726009706464,0.0486164388685442
0.42386499828930635,0.06761438103913732
0.49241182005843376,0.08896055848329291
0.5602947437644641,0.11234870645558072
0.6275540513166544,0.1374861913050504
0.6942474158501417,0.16409735830368027
0.7604441798806088,0.1919262498279204
0.8262200527933952,0.22073865599376252
0.8916524375806754,0.25032352258403284
0.9568165129541302,0.2804938011004878
1.0217821077750795,0.31108687079894587
1.0866113276657083,0.3419646851664784
1.151356839707749,0.3730137932839609
1.216060693197654,0.4041453626039038
1.2807535483479637,0.4352952905362022
1.3454541922231247,0.46642444687963597

0.0,0.0
0.07114527288834926,0.0024739753686356726
0.14205814598866162,0.008848927928668633
0.21256629986889708,0.01881353188611205
0.2825435911545293,0.03204897306437577
0.35190607079356706,0.04823593306118723
0.42060716048137436,0.06706037417683455
0.4886323783568294,0.08821802417713577
0.5559939604144764,0.1114175981243653
0.6227256326008241,0.13638293847618174
0.6888776882940655,0.16285433370362284
0.7545124380957788,0.19058930311630864
0.8197000396279925,0.21936311766354313
0.8845146870990339,0.2489692787873177
0.9490311380379408,0.2792201154239217
1.0133215668343731,0.30994759651658366
1.0774527498075308,0.3410044024200334
1.14148359512886,0.3722652583191994
1.2054630278472689,0.40362850697867664
1.2694282245798005,0.4350178842196983
1.333403166374123,0.466384453926333

0.0,0.0
0.07114527288834926,0.0024739753686356726
0.14205814598866162,0.008848927928668633
0.21256629986889708,0.01881353188611205
0.2825435911545293,0.03204897306437577
0.35190607079356706,0.04823593306118723
0.42060716048137436,0.06706037417683455
0.4886323783568294,0.08821802417713577
0.5559939604144764,0.1114175981243653
0.6227256326008241,0.13638293847618174
0.6888776882940655,0.16285433370362284
0.7545124380957788,0.19058930311630864
0.8197000396279925,0.21936311766354313
0.8845146870990339,0.2489692787873177
0.9490311380379408,0.2792201154239217
1.0133215668343731,0.30994759651658366
1.0774527498075308,0.3410044024200334
1.14148359512886,0.3722652583191994
1.2054630278472689,0.40362850697867664
1.2694282245798005,0.4350178842196983
1.333403166374123,0.466384453926333

0.0,0.0
0.07071309623450439,0.0023993252828178237
0.14120380191233872,0.00860743701278034
0.2113050612470304,0.018333316613909797
0.2808924640095616,0.0312781366055426
0.34988090635784763,0.04714146583134246
0.4182204873682074,0.06562648286156088
0.48589196808714696,0.08644406521256431
0.5529020963845244,0.10931574307168801
0.6192790246901856,0.13397565709726952
0.6850679541902367,0.1601717574644767
0.7503270509178561,0.18766653043726397
0.8151236175365755,0.2162375373506789
0.879530477711099,0.24567801029049738
0.9436225353567966,0.27579768410297284
1.0074734976290345,0.30642397193188436
1.0711527832103234,0.3374035249456179
1.134722662072956,0.3686041652282444
1.1982356797924392,0.39991714729955224
1.2617324052140733,0.43125968656836366
1.3252395069796967,0.4625776866878834

0.0,0.0
0.07028494626578352,0.002267242688048191
0.14036382117745028,0.008202526304065826
0.2100770092031219,0.01755433440534267
0.279301392656774,0.030061068112815455
0.3479487804402486,0.04545422743278832
0.41596381051089804,0.06346163156488904
0.48332124153542155,0.08381080139869601
0.5500226155638952,0.10623243282175113
0.6160923680017656,0.1304637965248067
0.6815735557637241,0.15625185840955877
0.7465234313117644,0.1833559472100375
0.8110090936534191,0.21154988277609815
0.8751033997644302,0.24062359340655387
0.9388812410769232,0.27038436233705454
1.0024162071142828,0.3006579245700371
1.0657775971084948,0.33128966698434287
1.1290277147310759,0.3621461601928409
1.1922193903975327,0.3931171756482422
1.255393705967084,0.42411823300458
1.318577926178576,0.4550936054300704

0.0,0.0
0.06984555342012566,0.002163964855639147
0.13950041580898676,0.007849321209549742
0.20881531174639312,0.016824565247829177
0.2776733720068929,0.028849780351497236
0.3459886773155936,0.04367957363814278
0.41370450889290833,0.06106541869856456
0.4807913547606897,0.08075757840109603
0.5472446597639253,0.10250680613245242
0.6130822510966554,0.12606606488604624
0.6783413517832129,0.15119247460526594
0.7430751212621431,0.17764962531768125
0.8073487338843548,0.2052102914500107
0.8712351037278023,0.233659477362519
0.9348104586824877,0.2627976392437013
0.9981500281369873,0.29244388205399263
1.0613241156961335,0.322438931463357
1.1243947758850847,0.3526477294514614
1.187413213592429,0.3829615886897564
1.2504179015715824,0.413299946508248
1.3134332934095423,0.4436118590184419

0.0,0.0
0.06939593141032718,0.002071584123015528
0.13861553347528321,0.007522110488219538
0.20752024203438424,0.016133693413242473
0.27600128579837957,0.027679089582371277
0.34397862020752346,0.041924383453393
0.4113994342723175,0.058631610990682904
0.47823621089516255,0.07756137579042968
0.5444843525154872,0.09847540658520441
0.6101594227777039,0.12113898747042509
0.6752940901521551,0.1453231931544469
0.7399348768255498,0.17080689637052796
0.8041388132300202,0.19737856759393893
0.8679700793197305,0.22483794433861173
0.9314966879486315,0.25299769344840267
0.9947872441801664,0.28168521370413646
1.05790780460997,0.3107447218110188
1.1209188642609953,0.3400397324077356
1.1838725100929843,0.3694559875460198
1.2468097894255648,0.3989048227564473
1.3097583366644487,0.4283268875297796

0.0,0.0
0.0689578827191002,0.002001860695849927
0.1377529561198152,0.007234469287088327
0.20625886412054228,0.015481208216411083
0.27437751026965707,0.026518096816249562
0.34203756476101077,0.0401170720274912
0.40919253807796174,0.05604891649837078
0.4758185198652449,0.07408579652818247
0.5419116876330565,0.09400336997051585
0.6074856812680909,0.11558247610729121
0.6725689206498191,0.13861046073942038
0.7372019161055592,0.1628822331734757
0.8014345909543534,0.1882011901269811
0.8653236081467175,0.21438017081124325
0.9289296759156045,0.24124262167577415
0.9923148058056679,0.268624143337011
1.055539512385561,0.29637456280505126
1.1186599741493275,0.32436062141664435
1.1817252107552614,0.35246929736132343
1.244774359735083,0.3806117003227397
1.3078341418199573,0.40872739717074624

0.0,0.0
0.06854285110128666,0.0019141409098109468
0.13693828564238508,0.006886124534190268
0.20507296861096203,0.014706060513527084
0.2728594537966944,0.025158861166292724
0.34023456175471845,0.038027024268326194
0.40715748150889564,0.053092920698618984
0.47360770088499615,0.07014057391318365
0.539582844210353,0.08895699358307864
0.6050964467824245,0.10933322283341755
0.6701756497367208,0.13106530504965658
0.7348587723204822,0.1539553752982658
0.7991927227603566,0.17781303452202643
0.8632302426946041,0.2024570881265935
0.9270270318502485,0.22771764571321135
0.9906388509627262,0.2534385070814828
1.0541187335516127,0.27947971749888795
1.1175144389943652,0.3057201702269034
1.1808662482470447,0.3320601640448474
1.2442051472741662,0.35842387649552737
1.3075513757069364,0.38476177184194565

0.0,0.0
0.06813658057781158,0.0018068183803186168
0.13614246517272433,0.006479095475419393
0.20391759466865977,0.013819806210623174
0.27138498974972514,0.02362696201956063
0.3384896100861847,0.03569437929271739
0.40519706008817513,0.049812808369975335
0.4714919882889066,0.06577160644716727
0.5373760827161811,0.08336093882217056
0.6028656490445576,0.10237435543788008
0.6679888534078584,0.12261150385635988
0.7327827828230862,0.14388072807265073
0.7972905052806998,0.16600135551751571
0.8615582949692242,0.1888055713168462
0.925633137395502,0.21213989028948715
0.9895605645099832,0.2358663344387524
1.0533828122077202,0.25986348432703094
1.1171372561944137,0.2840275849654546
1.1808550713873713,0.3082738515671066
1.244560068855788,0.33253805032162054
1.3082676802591449,0.35677834506936973

0.0,0.0
0.06771781989918058,0.0017400412742540519
0.1353199735132007,0.006150222315039925
0.20272149215594482,0.013022399045218217
0.26985958544899935,0.022147816877881733
0.33669151568206424,0.03331937666868375
0.4031923650074325,0.04633340239824012
0.4693527815823648,0.060990927445347454
0.5351767639476557,0.0770986136426416
0.6006794952792425,0.09446948942674027
0.66588520520125,0.1129237119029834
0.7308250252718924,0.1322895244174869
0.7955348201277403,0.15240450693378332
0.8600530125244581,0.17311712213176064
0.9244184629637715,0.19428847011113598
0.9886684966357717,0.21579410125348147
1.0528371790569957,0.237525715414095
1.1169539220639497,0.2593926010350365
1.18104245811005,0.2813227333327327
1.2451201648442427,0.30326353947536716
1.309197668406823,0.32518242696555455

0.0,0.0
0.0672849350263447,0.0016228053391083325
0.1344722110795602,0.005682552274182366
0.20149213016226275,0.01197457196594251
0.2682949774192793,0.020293718779725425
0.3348488832182608,0.030437042384268562
0.40113745312112137,0.042206381986779326
0.46715725424625276,0.05541071327239059
0.532915282285841,0.06986810376323382
0.5984265353338456,0.0854071736641562
0.6637118034526619,0.10186801919120615
0.7287957466141353,0.11910262643900481
0.7937052875404098,0.13697487598478938
0.8584682997568569,0.15536029941051382
0.9231125346687845,0.17414578711139694
0.9876647117956336,0.1932294537181763
1.0521496963288341,0.21252084014024833
1.1165897058874652,0.23194157306607316
1.1810035172724729,0.2514265233699953
1.2454056748708147,0.2709254185035196
1.3098057253719473,0.290404786827275

0.0,0.0
0.06685097742082435,0.0014294261837407992
0.13362635478241414,0.004994480171295571
0.20027240667637924,0.010515045998396836
0.26675098967665445,0.017810369017868775
0.33303791562157814,0.026701135235720975
0.3991211461648714,0.03701157557783101
0.46499886341970775,0.04857145773888455
0.5306774993983581,0.061217861177021764
0.5961698093614967,0.07479666061435801
0.6614930668841574,0.08916367725332949
0.7266674406567919,0.10418549233533364
0.7917145895821971,0.11973995349601753
0.8566564875347451,0.13571643738452846
0.9215144664924346,0.15201595774751253
0.9863084501095449,0.1685512217900289
1.0510563412444802,0.18524673543185757
1.115773526651033,0.20203903905071832
1.180472468178714,0.2188771220131718
1.245162359119762,0.2357230228736434
1.3098488329126523,0.2525525811425302

0.0,0.0
0.06642132660093436,0.0011663436089032597
0.13279066842891307,0.004104154044563579
0.1990700425352836,0.008676352692071903
0.2652315565344501,0.01474432078677744
0.3312566153193961,0.022168567963771705
0.3971350515479961,0.03080957419994213
0.4628641615114022,0.040528780458605466
0.5284476466168386,0.05118972939129724
0.593894466077816,0.06265937493117509
0.65921761598152,0.07480957677396985
0.7244328625162533,0.08751876903911782
0.789557473351552,0.10067374597722158
0.8546090069342611,0.11417145321542146
0.9196042290690474,0.12792062698661708
0.9845582241864173,0.1418431025249474
1.0494837526775864,0.15587462816020517
1.1143908773940288,0.16996507686083295
1.1792868476332456,0.1840780347157206
1.244176195509398,0.1981898488706607
1.3090609749566369,0.21228831212998187

4.440892098500626e-16,0.0
0.06599634046765113,0.000883754651268431
0.13196142720360582,0.0031429512083073975
0.1978715498031134,0.0066841099376112635
0.2637085318106127,0.011411378873356198
0.3294595092489967,0.017225997135254165
0.39511667867531397,0.02402634267081086
0.46067693568001467,0.031708640840400065
0.5261413620434499,0.04016828029033761
0.591514557257653,0.04930157336979698
0.6568038511227403,0.05900772569009219
0.722018462779614,0.06919076115655604
0.7871686814221319,0.07976118530136041
0.8522651340063807,0.09063724875270775
0.9173181811085711,0.10174577220817188
0.9823374527390158,0.11302258894938857
1.0473315104986773,0.1244127284695984
1.1123076071111995,0.13587049157228512
1.1772715108349834,0.1473595514802712
1.2422273681945946,0.1588531668330066
1.3071775889259007,0.17033452899057655

0.0,0.0
0.0655753569636861,0.000617814071876258
0.1311352332314062,0.0022001718759498716
0.19666777782689016,0.00468314329190057
0.2621636895167274,0.008002917312614634
0.3276159565345087,0.012096646973915942
0.3930195919726569,0.01690299756389262
0.4583713924093704,0.022362256052667936
0.5236697498517353,0.02841600240142746
0.5889145235277571,0.03500647759679347
0.6541069553156493,0.042075871286406025
0.7192495943728123,0.049565778738022884
0.7843461898368265,0.057417040990869125
0.8494015169539599,0.06557009815007134
0.9144211193242722,0.07396587911427215
0.979410972262889,0.08254715059538979
1.0443770922787325,0.0912601788714746
1.109325129210597,0.10005653370175953
1.1742599777317473,0.10889488614015594
1.2391854348229057,0.11774270871707437
1.3041039135803554,0.12657785699666424

0.0,0.0
0.06515153590537359,0.00028596824732645386
0.13029861530596998,0.0010968445905444636
0.195437103279144,0.0024221032348360552
0.26056313235613393,0.004248998949571377
0.3256731619926132,0.006561982034899012
0.3907640584116008,0.009342409709714032
0.4558331673628131,0.012568536243040095
0.5208783722417372,0.016215689828515532
0.5858981344747067,0.020256515773490483
0.6508915203854517,0.02466116886963689
0.7158582207988395,0.02939738186218614
0.7807985664669368,0.034430410940319504
0.8457135346034095,0.039722944906501044
0.9106047324150435,0.045235138724241356
0.9754743366257035,0.05092497271724305
1.0403249674827024,0.056749131513533016
1.1051594836506755,0.06266453929457624
1.1699806996556465,0.06863059029361347
1.2347910456546858,0.0746119968644383
1.2995922034790217,0.08058206889789848

0.0,0.0
0.06471500740173308,-3.892993689854823e-05
0.12942992369405992,9.059571797653838e-06
0.1941444295950263,0.0001823725739119246
0.2588579505830877,0.0005166643832181837
0.3235696166902682,0.0010433535550892718
0.3882782769002664,0.0017881276225421702
0.4529825596991044,0.0027695960483917095
0.5176809768996251,0.0039982348031428186
0.5823720548822009,0.005475771438901779
0.6470544705420553,0.007195127169898564
0.7117271659394917,0.009140974895560445
0.7763894189683866,0.011290895478811491
0.841040856652052,0.013617034447159856
0.9056814105249504,0.01608809480772357
0.9703112260796467,0.018671464290719815
1.0349305466875172,0.021335276438032853
1.0995395944980153,0.024050245295630816
1.164138466618009,0.026791184645920396
1.2287270564328652,0.029538208857635542
1.2933050003103586,0.03227769373821806

0.0,0.0
0.06426588756778484,-0.0003059766038380998
0.12852983470033275,-0.000920702394745715
0.192791213386863,-0.0017752285510508575
0.2570500750093614,-0.002804211943834304
0.3213068542339963,-0.003947714704279763
0.38556211464130064,-0.005152782369412647
0.44981634675901194,-0.006374620866061021
0.5140698318813874,-0.007577288005633123
0.5783225707476145,-0.008733874464551972
0.6425742677587385,-0.009826209383702275
0.706824355785832,-0.010844167915394715
0.7710720452144213,-0.011784681539854671
0.8353163825585503,-0.012650556383132725
0.899556307518345,-0.01344919374274865
0.9637907014773281,-0.01419128594417426
1.028018424262827,-0.014889535442479396
1.0922383390666766,-0.015557420900266686
1.1564493275968566,-0.016208014360289555
1.220650298802863,-0.016852840240994073
1.2848401949093216,-0.01750075971361047

0.0,0.0
0.06381963756294073,-0.0004968077150363701
0.1276313994636733,-0.0016530664760767034
0.1914304570398322,-0.0033951266888940066
0.2552139059712899,-0.005651396324397832
0.318980419805297,-0.008352529588305568
0.3827299242493356,-0.011431743869493055
0.4464632814250109,-0.014825286023857569
0.5101819883199239,-0.01847305548831851
0.5738878937660266,-0.022319355673366216
0.6375829416465244,-0.026313718219254444
0.7012689492198629,-0.030411721869801938
0.7649474292566896,-0.03457571262824962
0.8286194627786245,-0.03877532616906677
0.892285625899683,-0.042987719203340775
0.9559459701557911,-0.04719743473526317
1.0196000515574135,-0.051395856486664684
1.0832470002141585,-0.05558024763411517
1.1468856203109161,-0.05975241353367992
1.2105145095848044,-0.06391707060688435
1.274132187957672,-0.06808003654467211

0.0,0.0
0.06337797546017976,-0.0007050378189034977
0.12673788981288592,-0.002416135923792355
0.19006725898277477,-0.005046025499464065
0.25335723506806573,-0.008509780242057265
0.31660213590636666,-0.012724487114809604
0.3797990268600464,-0.01760902789708599
0.4429473197477516,-0.02308408730467352
0.5060483691778228,-0.029072453222965384
0.5691050533676774,-0.03549960272910628
0.6321213412523194,-0.04229450813906623
0.6951018604886752,-0.04939055641345772
0.7580514892848127,-0.056726460028354776
0.8209749965511,-0.06424704752988254
0.8838767500418347,-0.07190385201934944
0.9467605030051272,-0.07965545668251622
1.0096292593415708,-0.08746759812278655
1.0724852081302076,-0.09531306215849064
1.1353297123683732,-0.10317142775484313
1.198163334375725,-0.11102872181201699
1.2609858809449954,-0.118877043072779

0.0,0.0
0.06293250566858433,-0.00095285396603798
0.1258315858720036,-0.0032703750171933577
0.1886739665748558,-0.0068357435935200665
0.2514429274726484,-0.011536370042881135
0.3141272843448779,-0.01726489779634042
0.37672043586118686,-0.02391978067115267
0.43921951671128223,-0.03140537184629818
0.5016246925914958,-0.03963156532683945
0.5639386022468931,-0.048513107746842504
0.6261659257775447,-0.05796875803804078
0.6883130379773785,-0.0679204968020931
0.7503876963812313,-0.07829297425657739
0.8123987169715865,-0.08901334031698771
0.8743556043648537,-0.10001153502306677
0.936268123300553,-0.11122104771087371
0.9981458187012788,-0.12258009391026946
1.0599975071375671,-0.13403312028845746
1.1218307697505048,-0.1455325338107941
1.1836514746996127,-0.1570405585898124
1.245463347563549,-0.1685311445222571

0.0,0.0
0.0624734247095291,-0.001169919233012045
0.12489418547311626,-0.004055671521861878
0.18722433394549975,-0.008523443766939533
0.24943567414645385,-0.014442284115166251
0.3115086033884875,-0.021684572235703668
0.3734310137692973,-0.030126391201372584
0.43519724866575427,-0.03964783022072314
0.4968071217200287,-0.05013322439373946
0.5582650065437811,-0.0614713109761812
0.6195790076508789,-0.0735552812452087
0.6807602180896684,-0.08628273035011354
0.7418220574511141,-0.09955555033610881
0.8027796678306265,-0.11327986173266288
0.8636493304382813,-0.12736612145114218
0.9244478580454047,-0.141729564514247
0.9851919229286681,-0.1562911243259681
1.0458972974019694,-0.17097892847128474
1.1065780107487972,-0.18573039094576738
1.1672454545802182,-0.20049483159680354
1.2279074884861032,-0.21523646855737955

0.0,0.0
0.06200088649368185,-0.0013992824854828856
0.12392478395732187,-0.004870323719191673
0.18571549075489724,-0.010256990325451314
0.2473307724226519,-0.017405043255483053
0.3087409466239377,-0.02616256205167931
0.3699275745879502,-0.03638006807708265
0.430882248683917,-0.047910488952114895
0.49160544363666636,-0.060609137235958226
0.5521053754913163,-0.07433387082464116
0.6123968079051338,-0.08894557426276904
0.6724997586437125,-0.10430904512267641
0.7324380894967613,-0.12029429690540541
0.7922380027525864,-0.1367782129521084
0.8519265060936032,-0.15364642076585258
0.9115299339108622,-0.17079521753971724
0.9710726184089213,-0.18813337511673092
1.0305757862494564,-0.20558368794954943
1.0900567202911944,-0.223084194065082
1.1495281806997104,-0.24058908190972847
1.208998036574462,-0.2580693755376403

0.0,0.0
0.06151848053222331,-0.00167475154726318
0.122928224981941,-0.00579790101580682
0.18415131195442358,-0.01217401423899178
0.24513071151372756,-0.02060778358374879
0.3058282484692234,-0.030905467398650025
0.36622251026592556,-0.042876223929104104
0.4263066843278933,-0.05633344384679048
0.4860863222405509,-0.07109612926722743
0.5455770523091568,-0.08699029333376589
0.6048022912387365,-0.10385031298114893
0.6637910249974692,-0.12152015717370307
0.722575731677372,-0.13985443375988718
0.781190504604893,-0.1587192401379086
0.8396694076424369,-0.17799285237346135
0.8980450653587737,-0.19756632955422193
0.9563474671657026,-0.21734413316645218
1.014602952076428,-0.23724485884868324
1.07283334016528,-0.2572021506525447
1.1310551843126793,-0.27716582315389476
1.1892791248398291,-0.2971031662488813

0.0,0.0
0.061049289783309924,-0.001978031099434454
0.12195234221187734,-0.006768975418235732
0.18260827019398462,-0.014123504407130276
0.24294642936581168,-0.02379337996474695
0.302922631033927,-0.035535877519560236
0.36251511442259376,-0.049117251962230525
0.4217205473163159,-0.06431515543422411
0.48055026832104364,-0.08092008770130962
0.539026901067956,-0.09873605413243683
0.5971813867084359,-0.1175806731331808
0.655050413399767,-0.13728499292040877
0.7126741815687425,-0.15769325444668142
0.7700944331665385,-0.17866278311358536
0.8273526858752001,-0.20006412192383916
0.8844886384729409,-0.22178144856041593
0.9415387395367141,-0.24371326168285717
0.9985349290064143,-0.2657732856076439
1.0555035660810588,-0.28789152941856083
1.1124645476842874,-0.31001544244747087
1.1694306033369557,-0.33211112471089643

0.0,0.0
0.060605016848716,-0.0021849124615745947
0.12103030733708398,-0.007474989163309049
0.181151504557854,-0.0155967041778458
0.24088134946690865,-0.026275441971879292
0.30016558044171093,-0.03923986768696812
0.3589784595610701,-0.054225712074256624
0.41731809199171765,-0.070978973246013
0.4752017055477853,-0.08925855949645138
0.5326610617673602,-0.108838369911436
0.5897381632690633,-0.12950881360661076
0.6464813963005733,-0.15107778756929147
0.7029422034502049,-0.17337116724822438
0.7591723260117584,-0.19623290390121026
0.8152215992118159,-0.21952485832568008
0.8711362374754459,-0.24312652205961746
0.9269575191951791,-0.26693477722895287
0.982720773916713,-0.2908638221946175
1.0384545865401784,-0.31484534484086985
1.0941801555599922,-0.3388289669110119
1.1499107659048553,-0.3627829230997737

0.0,0.0
0.060158377289992515,-0.0023400251843992896
0.12010874087984602,-0.008007164720792354
0.17970645776243854,-0.01671079441650027
0.23884925825560188,-0.028158947954415283
0.2974725950227066,-0.04206323676609564
0.3555446863059766,-0.058142728758479825
0.4130614486093718,-0.07612690137713705
0.47004146710216244,-0.09575787975392898
0.5265211001611023,-0.11679216780735822
0.5825497844887222,-0.13900206051012715
0.6381855985077491,-0.16217687707505468
0.693491150135308,-0.18612409286215933
0.7485298699571885,-0.21067038367971053
0.8033628000403699,-0.23566254245571303
0.8580459618751664,-0.2609681954183937
0.9126283593157036,-0.2864762398122199
0.9671506258434674,-0.3120969493652255
1.0216442681712508,-0.337761742424426
1.0761314018952266,-0.3634226697716603
1.1306248313908616,-0.3890517388298098

0.0,0.0
0.05968129414280954,-0.0024361190220394753
0.11913322071236276,-0.008359072509583452
0.17819488314080312,-0.017469359781525227
0.23675173554405182,-0.029463540586136212
0.2947308167572533,-0.04404048470642267
0.35209534797163045,-0.0609065568813243
0.40883899998931783,-0.07977971206327202
0.46498011307653453,-0.10039256630790314
0.5205561159910488,-0.12249452946704797
0.575618342114812,-0.14585311856496802
0.6302273802850076,-0.17025459799835496
0.684449031501551,-0.19550411781236043
0.7383508778465244,-0.22142553966195822
0.7919994156766825,-0.24786114725819197
0.8454576690445252,-0.2746714295701719
0.8987831853902284,-0.301735097985076
0.9520263228331625,-0.3289494531209873
1.0052287608138921,-0.356231156855745
1.058422193638978,-0.38351739784444927
1.1116271887121525,-0.41076737443260525

0.0,0.0
0.0592020425529558,-0.002440677147319646
0.11816500271876196,-0.008441813410728803
0.17671701065946532,-0.017715150448109944
0.23473258418073195,-0.029965518741610332
0.29212852335212025,-0.04489766857672832
0.34885900008584736,-0.062221844850830654
0.40491023886454025,-0.08165801764219649
0.46029512287251695,-0.10293885901362809
0.5150479713389444,-0.12581165430777555
0.5692196369336973,-0.15003940229092746
0.6228729874286665,-0.17540137850608192
0.6760787764802143,-0.20169342094914763
0.7289118779919663,-0.22872815687834921
0.7814478532105049,-0.2563353362577264
0.833759830583575,-0.28436238137857
0.8859156948559672,-0.3126752112761513
0.9379755944559602,-0.3411593580869412
0.9899897786282259,-0.36972136179352094
1.0419967655049023,-0.3982904086645793
1.0940218202025433,-0.4268201642226735

0.0,0.0
0.058744888633848635,-0.0023604267357345563
0.11725217428562251,-0.008279664838806593
0.17534354200912272,-0.017503664044308462
0.23288294118624764,-0.02976689974882064
0.2897746101565586,-0.04479702770482101
0.3459603663017772,-0.06231917502275318
0.40141619723578525,-0.08205991300498529
0.45614820940595235,-0.1037509139549381
0.510188042547385,-0.12713225140788872
0.5635879126576504,-0.15195529381832343
0.6164154847175412,-0.17798515826765782
0.6687487885269365,-0.2050027260949314
0.7206713746936386,-0.23280626441020946
0.772267868727937,-0.2612127353099841
0.8236200293762961,-0.29005890030319686
0.8748033634162269,-0.31920233693155625
0.9258843012926214,-0.3485224774265267
0.9769179001984134,-0.37792175793142985
1.0279460131753853,-0.40732693563132333
1.0789958410405993,-0.4366905951977812

0.0,0.0
0.058299960075981705,-0.002341802343510608
0.11636302303641388,-0.008225381636348478
0.17401028149918396,-0.017403228939602076
0.2311039409827469,-0.02961714904351477
0.2875452560428844,-0.044603181145443725
0.3432718204963914,-0.06209576122664367
0.3982543628222386,-0.08183118066305847
0.45249314851112166,-0.10355045173171032
0.5060140581818944,-0.12700170880252284
0.5588643925667713,-0.1519422761909965
0.6111084569814902,-0.17814051958548574
0.6628229961643259,-0.20537757565785708
0.7140925776644647,-0.23344903000925846
0.7650050479923265,-0.2621665919556319
0.8156472003833457,-0.29135979862426814
0.8661007891006496,-0.32087777132494844
0.9164390001801999,-0.3505910435531118
0.9667234447897557,-0.3803934804145297
1.0170016850658068,-0.4102043107256621
1.0673052411166966,-0.4399702914975071

0.0,0.0
0.058299960075981705,-0.002341802343510608
0.11636302303641388,-0.008225381636348478
0.17401028149918396,-0.017403228939602076
0.2311039409827469,-0.02961714904351477
0.2875452560428844,-0.044603181145443725
0.3432718204963914,-0.06209576122664367
0.3982543628222386,-0.08183118066305847
0.45249314851112166,-0.10355045173171032
0.5060140581818944,-0.12700170880252284
0.5588643925667713,-0.1519422761909965
0.6111084569814902,-0.17814051958548574
0.6628229961643259,-0.20537757565785708
0.7140925776644647,-0.23344903000925846
0.7650050479923265,-0.2621665919556319
0.8156472003833457,-0.29135979862426814
0.8661007891006496,-0.32087777132494844
0.9164390001801999,-0.3505910435531118
0.9667234447897557,-0.3803934804145297
1.0170016850658068,-0.4102043107256621
1.0673052411166966,-0.4399702914975071

0.0,0.0
0.0578612663790965,-0.0023484058096052995
0.1154870237740826,-0.008207210983829817
0.17270137198719082,-0.017323732184269382
0.22937006101879875,-0.02943565881110696
0.2853979228689578,-0.04427664971718493
0.34072555124169623,-0.06158110706545402
0.39532547297916576,-0.08108805004786188
0.44919803664440305,-0.10254409146594864
0.502367213663407,-0.12570557502056826
0.5548764593881881,-0.15033999105077572
0.6067847222525491,-0.17622684010928213
0.6581626283907958,-0.20315815408719767
0.7090888176535306,-0.23093890828612987
0.7596463751641531,-0.2593875613468001
0.8099192970460574,-0.28833694121322284
0.8599889504591807,-0.31763565421808093
0.9099305302839369,-0.3471501328905011
0.9598095647694316,-0.3767673605329043
1.0096785630602905,-0.40639822393521424
1.059573911176534,-0.4359813594210768

0.0,0.0
0.05743745239397979,-0.0023227861699770536
0.11464662172758366,-0.008080762554785088
0.17145831136538314,-0.01702322057004051
0.22774396087789395,-0.0288910805407645
0.283413062932135,-0.04342166794206015
0.33841002205580795,-0.060352705087142806
0.3927106143827874,-0.07942556012385066
0.44631816411253267,-0.10038786755117853
0.49925951832548465,-0.12299565134528945
0.5515808792504213,-0.14701508891584578
0.6033435457956902,-0.172224043539656
0.654619623418339,-0.19841347267679826
0.7054877777754318,-0.22538879475318457
0.7560291251502322,-0.25297127278382625
0.8063233630405406,-0.28099945315096714
0.856445241188474,-0.30933068383247575
0.9064614539249889,-0.3378427286163046
0.9564280002142551,-0.3664354910064327
1.006388012661953,-0.39503286088071615
1.0563700069775317,-0.42358469462248055

0.0,0.0
0.05700486223208312,-0.002296015309725595
0.11379213735947769,-0.007921279695363893
0.17020371890897135,-0.016621099406701662
0.2261217744109847,-0.028133301839924026
0.2814659621265285,-0.042192650262818876
0.33619007946883483,-0.05853476378797387
0.3902782250931862,-0.0768995826171817
0.4437405628418132,-0.09703442772305704
0.49660880222178205,-0.11869666654745385
0.5489315386667446,-0.14165598675740557
0.6007696150796495,-0.16569628390847
0.652191666492711,-0.19061718615575723
0.7032699904180255,-0.21623526233587104
0.7540768505700046,-0.2423849820582491
0.8046812783939563,-0.26891951221502686
0.8551463931625838,-0.29571144014611606
0.9055272235168199,-0.322653508522962
0.9558689843478527,-0.349659431867836
1.006205742657169,-0.3766648420994194
1.0565593917945422,-0.4036283840575718

0.0,0.0
0.05657532195662274,-0.00226667081202257
0.11294923986146266,-0.0077018983066913654
0.1689814358167312,-0.016037398157275874
0.224571567853034,-0.02700103681626514
0.27965520644708075,-0.040322638309379356
0.3341991678126117,-0.05573876136000484
0.38819658291144776,-0.07299632026300115
0.44166199515794347,-0.09185511442521677
0.4946267060336127,-0.11208941330160654
0.5471345028963226,-0.1334888088810084
0.5992378260930491,-0.15585857087680927
0.6509943750412477,-0.17901973170171936
0.702464119653603,-0.20280909650982734
0.7537066722845882,-0.22707932839012637
0.8047789798092904,-0.2516992093556409
0.8557333072710192,-0.2765541314060136
0.9066154960934125,-0.3015468333423408
0.9574634856785593,-0.32659837016158194
1.0083060846858962,-0.35164928233900733
1.0591619673799855,-0.37666091999232915

0.0,0.0
0.056175429752173045,-0.0020873865275595096
0.11218130500019186,-0.007065135843628968
0.16790001019301748,-0.014690043314596226
0.22324740785441533,-0.024715988471286976
0.2781695870067207,-0.03689786429441166
0.3326391995406883,-0.05099509975142974
0.3866515144738245,-0.06677469775608078
0.4402203380893961,-0.0840137846415422
0.49337395448827914,-0.10250166201395143
0.5461512351317599,-0.12204137319132882
0.5985980449837438,-0.1424508182369648
0.6507640393279002,-0.16356347725264372
0.7026999042249034,-0.18522882558336085
0.7544550517932271,-0.20731254273907676
0.8060757458017576,-0.22969662500634216
0.8576036083436276,-0.25227950721692954
0.9090744464395684,-0.27497628139062774
0.9605173367798385,-0.297719070980608
1.0119539132727584,-0.3204575836740266
1.0633978101464496,-0.3431598292558479

0.0,0.0
0.05577758461123805,-0.0018066858551066135
0.1114263744630426,-0.006123952094369817
0.1668558327854801,-0.012751040899752632
0.22199973826484865,-0.021485811652553807
0.27681396056244045,-0.03212673858488942
0.33127410305251503,-0.044474711670545286
0.38537302851704647,-0.058334654772627385
0.43911828831017097,-0.07351703651596166
0.49252947696413507,-0.08983932917035095
0.5456355447925993,-0.10712745705088722
0.5984721166251488,-0.1252172496231156
0.6510788826031169,-0.14395588530174985
0.7034971413348972,-0.16320328446912216
0.7557675810565523,-0.1828333909360022
0.8079283766672343,-0.20273527505313554
0.8600136585460922,-0.22281400204050977
0.9120523754398948,-0.24299123573203574
0.9640675340405744,-0.2632055869988952
1.0160757593324283,-0.2834127602133719
1.0680870891935248,-0.30358559039571015

0.0,0.0
0.05535492301713241,-0.0014797243627546258
0.11062193930997077,-0.005029684642870668
0.16573841740007467,-0.010492448754905542
0.2206576524549022,-0.0177101166806006
0.2753473837787612,-0.0265257768863376
0.32978822262920016,-0.03678487812469208
0.3839720211072377,-0.04833642650345835
0.4379002299993293,-0.06103397829200311
0.4915822913268526,-0.07473641133137904
0.5450341033724957,-0.08930848938647654
0.5982765806578776,-0.10462126480639922
0.6513343130613904,-0.12055239518407243
0.7042343110554508,-0.13698647327053834
0.7570048122629052,-0.15381548143795962
0.8096741213459113,-0.17093947865433853
0.8622694617093511,-0.18826760768786038
0.914815831972573,-0.205719474447177
0.9673348783588644,-0.22322690438606277
1.0198438100145313,-0.2407360297233823
1.0723543914492968,-0.2582096143227601

0.0,0.0
0.054930994543716416,-0.001081585789562928
0.10981155967735434,-0.0037385109453088473
0.1646037971708818,-0.007870615808630932
0.21927775941630756,-0.013376973608900061
0.27381095678340817,-0.02015587971223505
0.3281878899399149,-0.028104896762715038
0.38239957799402324,-0.03712094659868604
0.436443063696657,-0.047100472388746976
0.4903208743793148,-0.05793970162589303
0.5440404185218362,-0.06953504971169201
0.597613300682021,-0.08178370441264213
0.6510545441749569,-0.09458442464419815
0.7043817211339127,-0.10783857383653775
0.7576140022107687,-0.12145139159077661
0.8107711508805937,-0.1353334908885425
0.8638724974294281,-0.14940255480665524
0.916935932872684,-0.16358519834724228
0.969976961806045,-0.177818957911399
1.0230078451752838,-0.1920543719563957
1.0760368497768686,-0.20625711935027652

0.0,0.0
0.05451686635896058,-0.0007041815195420351
0.10901032385913734,-0.0024873801348867684
0.16346166504129478,-0.005297158890844086
0.21785516138662775,-0.009080087828973196
0.27217805138244566,-0.01378042996076805
0.32642061487419705,-0.01933907413459596
0.3805762658054279,-0.025692844914393873
0.4346416053848525,-0.032774273506956546
0.4886163817375082,-0.040511858156950104
0.5425033189803217,-0.04883078966770441
0.5963078000479518,-0.05765407441205775
0.6500374104624305,-0.06690395866901766
0.7037013699781043,-0.07650354645465866
0.7573098924459889,-0.0863785073979402
0.8108735196913539,-0.0964587884949873
0.8644024728553954,-0.10668026921298636
0.9179060561033974,-0.11698632842963991
0.9713921351985277,-0.12732931947264287
1.0248666995684927,-0.13767197233598985
1.0783335029895342,-0.14798875739120593

0.0,0.0
0.05411339453609232,-0.00042901610707467655
0.1082188146981582,-0.0014775091015753153
0.16231024893981782,-0.0031078797225779255
0.21638282005378695,-0.005283090057458248
0.270432650154107,-0.00796671342207317
0.32445674593433615,-0.01112293882799432
0.3784528952727486,-0.014716474555139334
0.432419584831766,-0.01871233372449483
0.48635594115186453,-0.023075515256924136
0.5402616940969684,-0.027770625851603038
0.594137155492382,-0.0327615145680705
0.6479832004833033,-0.03801100803860672
0.7018012355302128,-0.04348083842092498
0.7555931363401998,-0.04913184708245674
0.809361142036189,-0.054924525699543335
0.8631076983291801,-0.06081992570837149
0.9168352512752822,-0.06678093089262908
0.970546002442636,-0.07277385106676254
1.0242416436174375,-0.07877026211878624
1.0779230923073015,-0.08474899343165901

0.0,0.0
0.053701836659877156,-0.00011066886151284303
0.10740296519347092,-0.0003682885551569709
0.1611028049817982,-0.0007615156927759335
0.21480082066222383,-0.0012785771788854574
0.2684964845819655,-0.0019074470467024076
0.322189256305057,-0.0026360758180217236
0.37587856009852905,-0.003452619707784444
0.42956376522151274,-0.004345638643807831
0.48324416837024,-0.0053042473777670665
0.536918979028123,-0.006318218434884244
0.5905873080851669,-0.007378045415088383
0.6442481601572752,-0.008474979980310137
0.6979004300391405,-0.009601056059249734
0.7515429037297809,-0.010749111720497027
0.8051742643566633,-0.011912814558706014
0.8587931030279763,-0.013086692010558528
0.9123979341461141,-0.014266164999941553
0.9659872140768271,-0.015447582231263574
1.0195593614053275,-0.01662825310644205
1.0731127764637431,-0.017806478890643858

0.0,0.0
0.05324627591644138,0.0002597750484330554
0.1064897786511434,0.0008747376049377938
0.15972843114530066,0.001818581679926327
0.21296052687200007,0.003067193612623651
0.2661846057788497,0.004598917697483733
0.31939936202119723,0.006394544557369614
0.37260357451695914,0.008436997138419005
0.4257960698973857,0.010710741047117407
0.4789757178898526,0.013200986700071781
0.5321414556907071,0.015892786914821936
0.5852923328822914,0.018770155497137835
0.6384275646451525,0.021815337382034204
0.6915465787110162,0.025008348395605
0.7446490415130782,0.02832687529837707
0.79773485166639,0.031746589094963515
0.8508040940752934,0.03524188235485081
0.9038569547564115,0.03878700012510991
0.9568936034528628,0.04235749862982587
1.009914056603273,0.04593193962189448
1.0629180356909576,0.04949371278289795

0.0,0.0
0.052755355002239046,0.0006403039975323725
0.10549385606408457,0.002164620143398083
0.15820328862833177,0.004511423317614541
0.2108741714890492,0.0076205881366274986
0.2634994813238385,0.011432722314465738
0.31607444627434367,0.015888576122859075
0.3685963696053105,0.020928630799592746
0.42106445721894037,0.026492946060931284
0.4734796236755363,0.032521293770606356
0.525844261503416,0.038953563041417325
0.5781619694913829,0.04573038925064784
0.6304372460811716,0.052793940821732985
0.6826751615283189,0.06008879305519425
0.7348810262229519,0.06756282575112513
0.7870600724512982,0.0751680970168775
0.8392171637718495,0.08286166506141039
0.8913565413138302,0.09060634884305231
0.9434816108965243,0.09837143411267264
0.995594769799395,0.10613334199943901
1.047697267705411,0.11387628243668427

4.440892098500626e-16,0.0
0.05226649450816545,0.001126030731302982
0.10448595391237792,0.0037018906150833113
0.15662728391392244,0.007600521278129095
0.20866862634074979,0.012697192661476807
0.260596138169888,0.01887048262063443
0.3124027930594413,0.026003097190169043
0.36408722894093604,0.03398249522079468
0.4156526652428023,0.042701357626999774
0.4671059018096009,0.052057938295484815
0.5184564040196902,0.06195634300965385
0.5697154728611702,0.07230678093040928
0.6208954961010749,0.08302582631064372
0.672009276632751,0.09403671671772881
0.7230694356716141,0.10526970101941614
0.7740878903847173,0.11666243843422262
0.825075406588299,0.1281604413274665
0.87604122655469,0.13971755037502168
0.926992769553511,0.151296431173581
0.9779353988829356,0.16286908509485068
1.0288722445397047,0.17441737207901983

0.0,0.0
0.051805466740091344,0.0015778704914155418
0.10352159247631976,0.005130599006778395
0.15509131303520407,0.010471392871551612
0.206476137155025,0.017415966870940745
0.2576535596499414,0.025785048129971535
0.30861439662273193,0.03540654255826778
0.3593601547906178,0.046117244247357476
0.40990054256623365,0.05776409846318008
0.4602512061749917,0.07020503542629235
0.5104317457267342,0.08330942447650198
0.5604640357920716,0.09695821799769158
0.6103708475094898,0.11104386908767487
0.6601747475635809,0.12547011338600142
0.709897235350045,0.1401517038135064
0.7595580736232015,0.15501417728703962
0.8091747689694877,0.16999371570175664
0.8587621646399546,0.18503714136680952
0.9083321171163834,0.20010206216442403
0.9578932367014348,0.21515715703158728
1.0074506792091862,0.23018257111209478

-4.440892098500626e-16,0.0
0.05134730612595195,0.0018872322642072348
0.10256276269332165,0.006167484827010736
0.15356018813925854,0.012624135471522194
0.2042799199998253,0.02104178040184592
0.25468561674709944,0.031208824218264864
0.3047609595427647,0.04291970277426118
0.3545063214382975,0.05597674782810263
0.40393546964994265,0.07019179528729286
0.4530723637825549,0.08538758701685839
0.5019481163660737,0.10139899676206637
0.5505981844477912,0.11807408638737396
0.5990598587772049,0.13527498214140812
0.6473701076440959,0.15287855130932004
0.695563815242958,0.17077685869703502
0.7436724310289566,0.1888773895917408
0.7917230198777485,0.2071030400905699
0.8397376766293316,0.22539189490849568
0.8877332463002343,0.24369683399260778
0.9357212755480013,0.26198502884709735
0.9837081132442247,0.2802374035560383

0.0,0.0
0.05083831818804896,0.0020999011800682975
0.10150718982852647,0.006913011183701453
0.15189340148100428,0.014202384602201733
0.2019170095946068,0.023730318271755594
0.25152753163955666,0.03526277105611814
0.300699813448007,0.04857292524363475
0.34942981746069135,0.06344381437511856
0.3977305320469191,0.07967012324970527
0.44562814656621175,0.09705928635470439
0.4931585788702675,0.11543204620782849
0.5403643903662356,0.1346226414473266
0.5872920839698459,0.15447878924176853
0.6339897546318447,0.1748616090079927
0.6805050501664276,0.1956456089513515
0.7268833992940404,0.21671882688140157
0.7731664703292456,0.2379831849909694
0.8193908335700542,0.25935508702583077
0.8655868092293124,0.2807662571795478
0.9117774875315119,0.3021647943577096
0.9579779063110765,0.3235163941063701

0.0,0.0
0.050317686759852265,0.00214366919975829
0.10044201660016494,0.007204516290315486
0.15023597573409075,0.014959261898456196
0.1995975438958686,0.025178112829297314
0.24845715968878324,0.037629104141991575
0.2967746261238857,0.0520818559865936
0.3445356254307459,0.06831067940030583
0.39174799151613016,0.08609708286825286
0.43843787642329435,0.10523173520025084
0.4846459280785611,0.12551596631118073
0.5304235755248063,0.14676290160345035
0.5758294957378087,0.168798335170087
0.620926315178016,0.19146144951908614
0.6657775811236251,0.2146054852960785
0.7104450235753159,0.2380984536906223
0.7549861181188158,0.26182396752283804
0.7994519524976802,0.2856822454608217
0.8438853927930623,0.3095913188627988
0.8883195365254783,0.33348844417180457
0.9327764272119312,0.35733169763462236

0.0,0.0
0.04982717887101451,0.002170940851178876
0.09944328620290577,0.007395512629963988
0.1486932050048546,0.015460845909998135
0.1974576231231051,0.026143856411557656
0.24565148130245884,0.039215365083371666
0.2932217973730573,0.05444377258295565
0.3401449497677902,0.07159829339483038
0.3864234832749469,0.09045180525705006
0.4320825096514742,0.11078334890438966
0.4771657913111218,0.13238031297363392
0.5217316158835628,0.15504033921522298
0.5658485858192348,0.17857298881314465
0.6095914557477569,0.2028012181065876
0.6530371480202479,0.22756271902663266
0.6962610629939681,0.252711183794212
0.7393337762270447,0.278117553569614
0.7823181822720464,0.3036713064293934
0.8252671072995836,0.32928183156207497
0.8682213734294058,0.35487992439463023
0.9112082588131161,0.38041942174319976



==> figures/examples_sliding_beam_configuration_bound.csv <==
x,y
2.5849394142282115e-26,0.0
0.2497798033933793,-0.010613726238279561
0.4979789953674223,-0.040682429929953606
0.7434981280712268,-0.08791269295257664
0.9856592989203516,-0.1501285130652856
1.224117242899739,-0.225310843992323
1.4587808386070964,-0.3116163808980718
1.6897463862856856,-0.4073821422628062
1.9172424567209851,-0.5111210016012018
2.1415852697652555,-0.6215120063540658
2.3631432007777984,-0.7373882087411826
2.5823089461358917,-0.857723854763935
2.7994779733849393,-0.9816221160289066
3.0150320509294453,-1.1083040685304157
3.2293268432523314,-1.2370992831884484
3.4426827403078977,-1.3674381587867648
3.65537824867268,-1.49884596958806
3.867645401151316,-1.6309384948182921
4.079666740129716,-1.763419028980703
4.29157350041375,-1.8960765289847745
4.5034446636166825,-2.0287846283232653

0.0,0.0
0.1274588719555214,0.002243404031425402
0.2547783498561773,0.008643614892490232
0.3818424053917391,0.018957544670148506
0.5085587653057031,0.03292450722905027
0.6348592886934168,0.05026709200942959
0.7606998151889219,0.0706932719461927
0.8860591956958714,0.09390020459387761
1.010937349048176,0.11957950394494524
1.1353523868432545,0.14742341061302122
1.25933705039852,0.1771310852203054
1.3829348281454612,0.20841429165864223
1.506196135837535,0.24100196341888308
1.6291748558398087,0.27464347319161064
1.75192538992837,0.3091107518435375
1.8745002364693368,0.3441996460165388
1.9969479998891724,0.3797310180967834
2.1193116972952697,0.4155520707357282
2.2416272400458563,0.451538243689289
2.363922016269755,0.48759582735380375
2.486213554760864,0.5236652214587579

0.0,0.0
0.09255457812974566,-0.0028046430508799577
0.18484369428007108,-0.010433562719513572
0.27666042876746166,-0.022532085937771746
0.3678484232123158,-0.03873616603734369
0.45829835212932224,-0.05867828693294763
0.5479436569042564,-0.08199270637203047
0.6367556697444319,-0.10832016588845056
0.7247383059797263,-0.13731197607802662
0.811922544966575,-0.16863337863820757
0.8983609473862324,-0.20196609134375718
0.9841224382113793,-0.2370100168149632
1.0692875172105953,-0.2734842135704422
1.1539439546087107,-0.3111273647515498
1.2381829166189617,-0.3496981012520791
1.3220953776021913,-0.38897560841221807
1.4057686405077776,-0.42876094353291516
1.489282816723422,-0.46887940489784063
1.5727072000685736,-0.5091841307196308
1.6560965757612656,-0.5495608971509408
1.7394875894473478,-0.5899338724151132

0.0,0.0
0.07114527288834926,0.0024739753686356726
0.14205814598866162,0.008848927928668633
0.21256629986889708,0.01881353188611205
0.2825435911545293,0.03204897306437577
0.35190607079356706,0.04823593306118723
0.42060716048137436,0.06706037417683455
0.4886323783568294,0.08821802417713577
0.5559939604144764,0.1114175981243653
0.6227256326008241,0.13638293847618174
0.6888776882940655,0.16285433370362284
0.7545124380957788,0.19058930311630864
0.8197000396279925,0.21936311766354313
0.8845146870990339,0.2489692787873177
0.9490311380379408,0.2792201154239217
1.0133215668343731,0.30994759651658366
1.0774527498075308,0.3410044024200334
1.14148359512886,0.3722652583191994
1.2054630278472689,0.40362850697867664
1.2694282245798005,0.4350178842196983
1.333403166374123,0.466384453926333

0.0,0.0
0.058299960075981705,-0.002341802343510608
0.11636302303641388,-0.008225381636348478
0.17401028149918396,-0.017403228939602076
0.2311039409827469,-0.02961714904351477
0.2875452560428844,-0.044603181145443725
0.3432718204963914,-0.06209576122664367
0.3982543628222386,-0.08183118066305847
0.45249314851112166,-0.10355045173171032
0.5060140581818944,-0.12700170880252284
0.5588643925667713,-0.1519422761909965
0.6111084569814902,-0.17814051958548574
0.6628229961643259,-0.20537757565785708
0.7140925776644647,-0.23344903000925846
0.7650050479923265,-0.2621665919556319
0.8156472003833457,-0.29135979862426814
0.8661007891006496,-0.32087777132494844
0.9164390001801999,-0.3505910435531118
0.9667234447897557,-0.3803934804145297
1.0170016850658068,-0.4102043107256621
1.0673052411166966,-0.4399702914975071

0.0,0.0
0.04982717887101451,0.002170940851178876
0.09944328620290577,0.007395512629963988
0.1486932050048546,0.015460845909998135
0.1974576231231051,0.026143856411557656
0.24565148130245884,0.039215365083371666
0.2932217973730573,0.05444377258295565
0.3401449497677902,0.07159829339483038
0.3864234832749469,0.09045180525705006
0.4320825096514742,0.11078334890438966
0.4771657913111218,0.13238031297363392
0.5217316158835628,0.15504033921522298
0.5658485858192348,0.17857298881314465
0.6095914557477569,0.2028012181065876
0.6530371480202479,0.22756271902663266
0.6962610629939681,0.252711183794212
0.7393337762270447,0.278117553569614
0.7823181822720464,0.3036713064293934
0.8252671072995836,0.32928183156207497
0.8682213734294058,0.35487992439463023
0.9112082588131161,0.38041942174319976



==> figures/examples_sliding_beam_tip_displacement_ace_fem.csv <==
time,u,v
0.000000000000000000e+00,4.503444663616682497e+00,-2.028784628323265338e+00
2.500000000000000052e-03,4.503444663616682497e+00,-2.028784628323265338e+00
5.000000000000000104e-03,4.503444663616685162e+00,-2.028784628323243577e+00
7.499999999999999722e-03,4.503444663616703814e+00,-2.028784628323126782e+00
1.000000000000000021e-02,4.503444663616859245e+00,-2.028784628322811923e+00
1.250000000000000069e-02,4.503444663617268695e+00,-2.028784628322137795e+00
1.499999999999999944e-02,4.503444663617512056e+00,-2.028784628320715822e+00
1.750000000000000167e-02,4.503444663617672816e+00,-2.028784628318260452e+00
2.000000000000000042e-02,4.503444663621156252e+00,-2.028784628315517757e+00
2.249999999999999917e-02,4.503444663628805245e+00,-2.028784628311949945e+00
2.500000000000000139e-02,4.503444663624406097e+00,-2.028784628300662085e+00
2.750000000000000014e-02,4.503444663596840591e+00,-2.028784628279255653e+00
2.999999999999999889e-02,4.503444663611463561e+00,-2.028784628278792024e+00
3.250000000000000111e-02,4.503444663771388079e+00,-2.028784628336231410e+00
3.500000000000000333e-02,4.503444663932110181e+00,-2.028784628356855357e+00
3.749999999999999861e-02,4.503444663553564986e+00,-2.028784628070710472e+00
4.000000000000000083e-02,4.503444662391651754e+00,-2.028784627422809184e+00
4.250000000000000305e-02,4.503444661758293499e+00,-2.028784627211713154e+00
4.499999999999999833e-02,4.503444664543699183e+00,-2.028784629009768636e+00
4.750000000000000056e-02,4.503444672506994984e+00,-2.028784633612956245e+00
5.000000000000000278e-02,4.503444681982986530e+00,-2.028784638679494101e+00
5.249999999999999806e-02,4.503444681136136829e+00,-2.028784637214965603e+00
5.500000000000000028e-02,4.503444650652249415e+00,-2.028784617846699057e+00
5.750000000000000250e-02,4.503444566797067061e+00,-2.028784566288909019e+00
5.999999999999999778e-02,4.503444404421144576e+00,-2.028784466789763208e+00
6.250000000000000000e-02,4.503444138544681508e+00,-2.028784302972225451e+00
6.500000000000000222e-02,4.503443744712726904e+00,-2.028784058244556654e+00
6.750000000000000444e-02,4.503443198843608108e+00,-2.028783716111856261e+00
7.000000000000000666e-02,4.503442477013415157e+00,-2.028783260488668194e+00
7.249999999999999500e-02,4.503441555300609522e+00,-2.028782675946142255e+00
7.499999999999999722e-02,4.503440409711379822e+00,-2.028781947827529741e+00
7.749999999999999944e-02,4.503439016190945665e+00,-2.028781062220009979e+00
8.000000000000000167e-02,4.503437350708613174e+00,-2.028780005807776288e+00
8.250000000000000389e-02,4.503435389389993659e+00,-2.028778765648050708e+00
8.500000000000000611e-02,4.503433108667366014e+00,-2.028777328915933875e+00
8.750000000000000833e-02,4.503430485423012719e+00,-2.028775682658965351e+00
8.999999999999999667e-02,4.503427497106342159e+00,-2.028773813591882469e+00
9.249999999999999889e-02,4.503424121812825476e+00,-2.028771707950177472e+00
9.500000000000000111e-02,4.503420338320166749e+00,-2.028769351410370181e+00
9.750000000000000333e-02,4.503416126083419790e+00,-2.028766729076784348e+00
1.000000000000000056e-01,4.503411465193721597e+00,-2.028763825528378195e+00
1.025000000000000078e-01,4.503406336304455415e+00,-2.028760624913583221e+00
1.049999999999999961e-01,4.503400720528975221e+00,-2.028757111077706732e+00
1.074999999999999983e-01,4.503394599322175118e+00,-2.028753267710168284e+00
1.100000000000000006e-01,4.503387954368555768e+00,-2.028749078506391523e+00
1.125000000000000028e-01,4.503380767490829051e+00,-2.028744527340299530e+00
1.150000000000000050e-01,4.503373020556723283e+00,-2.028739598428828561e+00
1.175000000000000072e-01,4.503364695335561940e+00,-2.028734276454699614e+00
1.199999999999999956e-01,4.503355773302238241e+00,-2.028728546632105001e+00
1.224999999999999978e-01,4.503346235497510897e+00,-2.028722394758205816e+00
1.250000000000000000e-01,4.503336062601688283e+00,-2.028715807331185950e+00
1.275000000000000022e-01,4.503325235225767997e+00,-2.028708771753064521e+00
1.300000000000000044e-01,4.503313734130498069e+00,-2.028701276485620042e+00
1.325000000000000067e-01,4.503301539952043520e+00,-2.028693310939515104e+00
1.350000000000000089e-01,4.503288632311763351e+00,-2.028684865005852433e+00
1.375000000000000111e-01,4.503274988796656331e+00,-2.028675928452163824e+00
1.400000000000000133e-01,4.503260584701846092e+00,-2.028666490646525045e+00
1.425000000000000155e-01,4.503245394171567106e+00,-2.028656540988270862e+00
1.449999999999999900e-01,4.503229392545114784e+00,-2.028646070019244796e+00
1.474999999999999922e-01,4.503212558917438102e+00,-2.028635070758745940e+00
1.499999999999999944e-01,4.503194877763188053e+00,-2.028623539669120568e+00
1.524999999999999967e-01,4.503176339029510977e+00,-2.028611476888373399e+00
1.549999999999999989e-01,4.503156936921538289e+00,-2.028598885752723735e+00
1.575000000000000011e-01,4.503136668130696130e+00,-2.028585771900126566e+00
1.600000000000000033e-01,4.503115530262611799e+00,-2.028572142275080203e+00
1.625000000000000056e-01,4.503093520873337141e+00,-2.028558004221983513e+00
1.650000000000000078e-01,4.503070637133134824e+00,-2.028543364710676755e+00
1.675000000000000100e-01,4.503046875910365010e+00,-2.028528229677188932e+00
1.700000000000000122e-01,4.503022234025108261e+00,-2.028512603481436027e+00
1.725000000000000144e-01,4.502996708482379873e+00,-2.028496488525614705e+00
1.750000000000000167e-01,4.502970296578983067e+00,-2.028479885093394941e+00
1.774999999999999911e-01,4.502942995849564589e+00,-2.028462791445636793e+00
1.799999999999999933e-01,4.502914803870660343e+00,-2.028445204156365644e+00
1.824999999999999956e-01,4.502885717977428648e+00,-2.028427118617035951e+00
1.849999999999999978e-01,4.502855734965091727e+00,-2.028408529598824561e+00
1.875000000000000000e-01,4.502824850844659110e+00,-2.028389431753777838e+00
1.900000000000000022e-01,4.502793060704219918e+00,-2.028369819957510867e+00
1.925000000000000044e-01,4.502760358701173971e+00,-2.028349689440774650e+00
1.950000000000000067e-01,4.502726738183957522e+00,-2.028329035709329986e+00
1.975000000000000089e-01,4.502692191916402464e+00,-2.028307854294014945e+00
2.000000000000000111e-01,4.502656712355076252e+00,-2.028286140394161219e+00
2.025000000000000133e-01,4.502620291918577600e+00,-2.028263888478545773e+00
2.050000000000000155e-01,4.502582923201997822e+00,-2.028241091900620408e+00
2.075000000000000178e-01,4.502544599133130099e+00,-2.028217742578888316e+00
2.099999999999999922e-01,4.502505313113426944e+00,-2.028193830784685847e+00
2.124999999999999944e-01,4.502465059190441821e+00,-2.028169345052046602e+00
2.149999999999999967e-01,4.502423832247440139e+00,-2.028144272172148099e+00
2.174999999999999989e-01,4.502381628113714562e+00,-2.028118597184125793e+00
2.200000000000000011e-01,4.502338443488922870e+00,-2.028092303273389518e+00
2.225000000000000033e-01,4.502294275695330583e+00,-2.028065371564967911e+00
2.250000000000000056e-01,4.502249122464478504e+00,-2.028037780916705834e+00
2.275000000000000078e-01,4.502202982065433012e+00,-2.028009507884995788e+00
2.300000000000000100e-01,4.502155853948242026e+00,-2.027980526977920306e+00
2.325000000000000122e-01,4.502107739732600145e+00,-2.027950811138742093e+00
2.350000000000000144e-01,4.502058644030936030e+00,-2.027920332225174427e+00
2.375000000000000167e-01,4.502008574515811823e+00,-2.027889061197587051e+00
2.399999999999999911e-01,4.501957540926106560e+00,-2.027856967853982617e+00
2.424999999999999933e-01,4.501905553208636945e+00,-2.027824020181199227e+00
2.449999999999999956e-01,4.501852619414422385e+00,-2.027790183589702977e+00
2.474999999999999978e-01,4.501798744070492297e+00,-2.027755420353273941e+00
2.500000000000000000e-01,4.501743927497968478e+00,-2.027719689474390741e+00
2.525000000000000022e-01,4.501688166118328560e+00,-2.027682947020893245e+00
2.550000000000000044e-01,4.501631453422646700e+00,-2.027645146832020906e+00
2.575000000000000067e-01,4.501573781129633467e+00,-2.027606241430150114e+00
2.600000000000000089e-01,4.501515140135449400e+00,-2.027566182991784149e+00
2.625000000000000111e-01,4.501455521060909959e+00,-2.027524924281735252e+00
2.650000000000000133e-01,4.501394914406459336e+00,-2.027482419494326837e+00
2.675000000000000155e-01,4.501333310453528469e+00,-2.027438624957975222e+00
2.700000000000000178e-01,4.501270699085911708e+00,-2.027393499654284170e+00
2.725000000000000200e-01,4.501207069671840699e+00,-2.027347005499987809e+00
2.750000000000000222e-01,4.501142411083822736e+00,-2.027299107355100993e+00
2.775000000000000244e-01,4.501076711868506663e+00,-2.027249772756744228e+00
2.800000000000000266e-01,4.501009960528628895e+00,-2.027198971427095042e+00
2.825000000000000289e-01,4.500942145848222609e+00,-2.027146674650921909e+00
2.850000000000000311e-01,4.500873257180163733e+00,-2.027092854647754905e+00
2.875000000000000333e-01,4.500803284621330391e+00,-2.027037484065861594e+00
2.899999999999999800e-01,4.500732219025620040e+00,-2.026980535698731600e+00
2.924999999999999822e-01,4.500660051846904430e+00,-2.026921982477428497e+00
2.949999999999999845e-01,4.500586774852177285e+00,-2.026861797735722615e+00
2.974999999999999867e-01,4.500512379779503469e+00,-2.026799955690344657e+00
2.999999999999999889e-01,4.500436858016206187e+00,-2.026736432034405677e+00
3.024999999999999911e-01,4.500360200338017869e+00,-2.026671204516942826e+00
3.049999999999999933e-01,4.500282396704156085e+00,-2.026604253387203958e+00
3.074999999999999956e-01,4.500203436084440511e+00,-2.026535561627434312e+00
3.099999999999999978e-01,4.500123306321706096e+00,-2.026465114976423898e+00
3.125000000000000000e-01,4.500041994081532160e+00,-2.026392901828705018e+00
3.150000000000000022e-01,4.499959484953675037e+00,-2.026318913137385991e+00
3.175000000000000044e-01,4.499875763701369102e+00,-2.026243142420744103e+00
3.200000000000000067e-01,4.499790814525231220e+00,-2.026165585882213183e+00
3.225000000000000089e-01,4.499704621106079827e+00,-2.026086242552396666e+00
3.250000000000000111e-01,4.499617166217179332e+00,-2.026005114317036782e+00
3.275000000000000133e-01,4.499528430884476293e+00,-2.025922205742233917e+00
3.300000000000000155e-01,4.499438393344676435e+00,-2.025837523723729827e+00
3.325000000000000178e-01,4.499347028251198921e+00,-2.025751077099157804e+00
3.350000000000000200e-01,4.499254306573418738e+00,-2.025662876398279799e+00
3.375000000000000222e-01,4.499160196402598899e+00,-2.025572933840921852e+00
3.400000000000000244e-01,4.499064664526216895e+00,-2.025481263562891154e+00
3.425000000000000266e-01,4.498967678334715004e+00,-2.025387881930277523e+00
3.450000000000000289e-01,4.498869207519433644e+00,-2.025292807754858426e+00
3.475000000000000311e-01,4.498769225138159022e+00,-2.025196062263915575e+00
3.500000000000000333e-01,4.498667707885942946e+00,-2.025097668774019866e+00
3.524999999999999800e-01,4.498564635682127388e+00,-2.024997652115622326e+00
3.549999999999999822e-01,4.498459990859614344e+00,-2.024896037911247948e+00
3.574999999999999845e-01,4.498353757276510656e+00,-2.024792851814157579e+00
3.599999999999999867e-01,4.498245919589090924e+00,-2.024688118784762736e+00
3.624999999999999889e-01,4.498136462791454626e+00,-2.024581862447849545e+00
3.649999999999999911e-01,4.498025372003883859e+00,-2.024474104555417320e+00
3.674999999999999933e-01,4.497912632416085188e+00,-2.024364864580963097e+00
3.699999999999999956e-01,4.497798229271255721e+00,-2.024254159480127768e+00
3.724999999999999978e-01,4.497682147799436869e+00,-2.024142003654328281e+00
3.750000000000000000e-01,4.497564373054077080e+00,-2.024028409138495910e+00
3.775000000000000022e-01,4.497444889655739964e+00,-2.023913386001824577e+00
3.800000000000000044e-01,4.497323681488268221e+00,-2.023796942910552676e+00
3.825000000000000067e-01,4.497200731415941455e+00,-2.023679087766220963e+00
3.850000000000000089e-01,4.497076021089318587e+00,-2.023559828311497277e+00
3.875000000000000111e-01,4.496949530882533352e+00,-2.023439172594204472e+00
3.900000000000000133e-01,4.496821239964898353e+00,-2.023317129200884246e+00
3.925000000000000155e-01,4.496691126472724065e+00,-2.023193707213537973e+00
3.950000000000000178e-01,4.496559167731303042e+00,-2.023068915902074050e+00
3.975000000000000200e-01,4.496425340488312550e+00,-2.022942764227716683e+00
4.000000000000000222e-01,4.496289621145179716e+00,-2.022815260278962413e+00
4.025000000000000244e-01,4.496151985987058453e+00,-2.022686410770604848e+00
4.050000000000000266e-01,4.496012411397554587e+00,-2.022556220698829677e+00
4.075000000000000289e-01,4.495870874010269524e+00,-2.022424693174117660e+00
4.100000000000000311e-01,4.495727350731001160e+00,-2.022291829381439587e+00
4.125000000000000333e-01,4.495581818599388768e+00,-2.022157628580609767e+00
4.150000000000000355e-01,4.495434254552083786e+00,-2.022022088077064961e+00
4.174999999999999822e-01,4.495284635257343453e+00,-2.021885203151758237e+00
4.199999999999999845e-01,4.495132937238743409e+00,-2.021746967000232154e+00
4.224999999999999867e-01,4.494979137436078354e+00,-2.021607370755617694e+00
4.249999999999999889e-01,4.494823214168957470e+00,-2.021466403642115495e+00
4.274999999999999911e-01,4.494665148249911368e+00,-2.021324053242322005e+00
4.299999999999999933e-01,4.494504923851139644e+00,-2.021180305803094601e+00
4.324999999999999956e-01,4.494342528746845034e+00,-2.021035146486648948e+00
4.349999999999999978e-01,4.494177953738455855e+00,-2.020888559506582194e+00
4.375000000000000000e-01,4.494011191346229062e+00,-2.020740528152643822e+00
4.400000000000000022e-01,4.493842234098097244e+00,-2.020591034767255767e+00
4.425000000000000044e-01,4.493671072864032112e+00,-2.020440060761116374e+00
4.450000000000000067e-01,4.493497695635677580e+00,-2.020287586736741581e+00
4.475000000000000089e-01,4.493322086974675500e+00,-2.020133592742735740e+00
4.500000000000000111e-01,4.493144228132982754e+00,-2.019978058634322338e+00
4.525000000000000133e-01,4.492964097670312462e+00,-2.019820964488843185e+00
4.550000000000000155e-01,4.492781672309036800e+00,-2.019662291025289491e+00
4.575000000000000178e-01,4.492596927780725835e+00,-2.019502019995776720e+00
4.600000000000000200e-01,4.492409839500044910e+00,-2.019340134538198939e+00
4.625000000000000222e-01,4.492220383006218398e+00,-2.019176619489439162e+00
4.650000000000000244e-01,4.492028534201370604e+00,-2.019011461652856276e+00
4.675000000000000266e-01,4.491834269467002372e+00,-2.018844649997447505e+00
4.700000000000000289e-01,4.491637565750450811e+00,-2.018676175749920088e+00
4.725000000000000311e-01,4.491438400690460853e+00,-2.018506032335679379e+00
4.750000000000000333e-01,4.491236752809790289e+00,-2.018334215136814880e+00
4.775000000000000355e-01,4.491032601760024612e+00,-2.018160721064535146e+00
4.799999999999999822e-01,4.490825928574851744e+00,-2.017985547984234351e+00
4.824999999999999845e-01,4.490616715881729171e+00,-2.017808694072868558e+00
4.849999999999999867e-01,4.490404948036767152e+00,-2.017630157217662479e+00
4.874999999999999889e-01,4.490190611172094393e+00,-2.017449934570311409e+00
4.899999999999999911e-01,4.489973693163110902e+00,-2.017268022345310108e+00
4.924999999999999933e-01,4.489754183525400677e+00,-2.017084415898411809e+00
4.949999999999999956e-01,4.489532073241791821e+00,-2.016899110056674882e+00
4.974999999999999978e-01,4.489307354515148951e+00,-2.016712099617484988e+00
5.000000000000000000e-01,4.489080020457427267e+00,-2.016523379910246661e+00
5.025000000000000577e-01,4.488850064759910552e+00,-2.016332947327907021e+00
5.050000000000000044e-01,4.488617481421926847e+00,-2.016140799775109738e+00
5.075000000000000622e-01,4.488382264613369976e+00,-2.015946937022035090e+00
5.100000000000000089e-01,4.488144408691072229e+00,-2.015751360975225115e+00
5.124999999999999556e-01,4.487903908293823463e+00,-2.015554075870728656e+00
5.150000000000000133e-01,4.487660758352986612e+00,-2.015355088371937331e+00
5.174999999999999600e-01,4.487414953832947973e+00,-2.015154407537409043e+00
5.200000000000000178e-01,4.487166489091361399e+00,-2.014952044632294381e+00
5.224999999999999645e-01,4.486915356906536978e+00,-2.014748012793000864e+00
5.250000000000000222e-01,4.486661547393626215e+00,-2.014542326601609368e+00
5.274999999999999689e-01,4.486405047139522928e+00,-2.014335001658090096e+00
5.300000000000000266e-01,4.486145838870584157e+00,-2.014126054235326535e+00
5.324999999999999734e-01,4.485883901824441189e+00,-2.013915501063731739e+00
5.350000000000000311e-01,4.485619212781698728e+00,-2.013703359237217771e+00
5.374999999999999778e-01,4.485351747510594400e+00,-2.013489646187013982e+00
5.400000000000000355e-01,4.485081482263730379e+00,-2.013274379654047319e+00
5.424999999999999822e-01,4.484808394975948964e+00,-2.013057577607523019e+00
5.450000000000000400e-01,4.484532465930003653e+00,-2.012839258093525263e+00
5.474999999999999867e-01,4.484253677828210272e+00,-2.012619439032000024e+00
5.500000000000000444e-01,4.483972015369458219e+00,-2.012398137996763037e+00
5.524999999999999911e-01,4.483687464532768452e+00,-2.012175372006766771e+00
5.550000000000000488e-01,4.483400011791843554e+00,-2.011951157335926332e+00
5.574999999999999956e-01,4.483109643439951775e+00,-2.011725509328211370e+00
5.600000000000000533e-01,4.482816345120309798e+00,-2.011498442197479974e+00
5.625000000000000000e-01,4.482520101568211679e+00,-2.011269968802954278e+00
5.650000000000000577e-01,4.482220896505099361e+00,-2.011040100417007981e+00
5.675000000000000044e-01,4.481918712596253407e+00,-2.010808846530907523e+00
5.700000000000000622e-01,4.481613531392589778e+00,-2.010576214762997083e+00
5.725000000000000089e-01,4.481305333211219377e+00,-2.010342210932122953e+00
5.750000000000000666e-01,4.480994096950775329e+00,-2.010106839332797435e+00
5.775000000000000133e-01,4.480679799869323965e+00,-2.009870103202111125e+00
5.799999999999999600e-01,4.480362417366228200e+00,-2.009632005313987335e+00
5.825000000000000178e-01,4.480041922806729637e+00,-2.009392548591213412e+00
5.849999999999999645e-01,4.479718287418773315e+00,-2.009151736606192173e+00
5.875000000000000222e-01,4.479391480285291216e+00,-2.008909573856543229e+00
5.899999999999999689e-01,4.479061468453428674e+00,-2.008666065748403007e+00
5.925000000000000266e-01,4.478728217177254223e+00,-2.008421218283440890e+00
5.949999999999999734e-01,4.478391690291386951e+00,-2.008175037504219773e+00
5.975000000000000311e-01,4.478051850676729728e+00,-2.007927528788996163e+00
5.999999999999999778e-01,4.477708660738540125e+00,-2.007678696095215987e+00
6.025000000000000355e-01,4.477362082796370046e+00,-2.007428541237711084e+00
6.049999999999999822e-01,4.477012079308434700e+00,-2.007177063267364225e+00
6.075000000000000400e-01,4.476658612923825054e+00,-2.006924258001062000e+00
6.099999999999999867e-01,4.476301646450398408e+00,-2.006670117746742754e+00
6.125000000000000444e-01,4.475941142898711256e+00,-2.006414631260491355e+00
6.149999999999999911e-01,4.475577065768790774e+00,-2.006157783954410689e+00
6.175000000000000488e-01,4.475209379669157883e+00,-2.005899558338656519e+00
6.199999999999999956e-01,4.474838051218961610e+00,-2.005639934634819266e+00
6.225000000000000533e-01,4.474463050040422551e+00,-2.005378891457477053e+00
6.250000000000000000e-01,4.474084349563810292e+00,-2.005116406445110133e+00
6.275000000000000577e-01,4.473701927382420784e+00,-2.004852456740868316e+00
6.300000000000000044e-01,4.473315765009533429e+00,-2.004587019273362358e+00
6.325000000000000622e-01,4.472925847060586158e+00,-2.004320070849615387e+00
6.350000000000000089e-01,4.472532160047462568e+00,-2.004051588123493044e+00
6.375000000000000666e-01,4.472134691069895140e+00,-2.003781547525796736e+00
6.400000000000000133e-01,4.471733426692946267e+00,-2.003509925232308309e+00
6.424999999999999600e-01,4.471328352217747160e+00,-2.003236697212632311e+00
6.450000000000000178e-01,4.470919451422719959e+00,-2.002961839362938701e+00
6.474999999999999645e-01,4.470506706722463974e+00,-2.002685327696541062e+00
6.500000000000000222e-01,4.470090099601561562e+00,-2.002407138556722810e+00
6.524999999999999689e-01,4.469669611150438371e+00,-2.002127248825056327e+00
6.550000000000000266e-01,4.469245222556875063e+00,-2.001845636116085014e+00
6.574999999999999734e-01,4.468816915469344231e+00,-2.001562278963262997e+00
6.600000000000000311e-01,4.468384672219381848e+00,-2.001277157002299134e+00
6.624999999999999778e-01,4.467948475944912623e+00,-2.000990251144656895e+00
6.650000000000000355e-01,4.467508310680880612e+00,-2.000701543712050778e+00
6.674999999999999822e-01,4.467064161476795192e+00,-2.000411018483980730e+00
6.700000000000000400e-01,4.466616014573189908e+00,-2.000118660606811982e+00
6.724999999999999867e-01,4.466163857635896406e+00,-1.999824456331757316e+00
6.750000000000000444e-01,4.465707680021139936e+00,-1.999528392588638681e+00
6.774999999999999911e-01,4.465247473031543457e+00,-1.999230456451403182e+00
6.800000000000000488e-01,4.464783230120517032e+00,-1.998930634593261146e+00
6.824999999999999956e-01,4.464314947004851319e+00,-1.998628912848065209e+00
6.850000000000000533e-01,4.463842621649560805e+00,-1.998325275981953197e+00
6.875000000000000000e-01,4.463366254098383834e+00,-1.998019707738558415e+00
6.900000000000000577e-01,4.462885846144639679e+00,-1.997712191165441187e+00
6.925000000000000044e-01,4.462401400873298840e+00,-1.997402709176033131e+00
6.950000000000000622e-01,4.461912922148587590e+00,-1.997091245263888926e+00
6.975000000000000089e-01,4.461420414153153935e+00,-1.996777784269386125e+00
7.000000000000000666e-01,4.460923881082454301e+00,-1.996462313099531150e+00
7.025000000000000133e-01,4.460423327049445774e+00,-1.996144821311664819e+00
7.049999999999999600e-01,4.459918756169494181e+00,-1.995825301486113812e+00
7.075000000000000178e-01,4.459410172705182696e+00,-1.995503749331309695e+00
7.099999999999999645e-01,4.458897581097504670e+00,-1.995180163491798053e+00
7.125000000000000222e-01,4.458380985725581169e+00,-1.994854545068174501e+00
7.149999999999999689e-01,4.457860390325758537e+00,-1.994526896905291613e+00
7.175000000000000266e-01,4.457335797133858968e+00,-1.994197222750182519e+00
7.199999999999999734e-01,4.456807205940036098e+00,-1.993865526408860278e+00
7.225000000000000311e-01,4.456274613312684707e+00,-1.993531811029071399e+00
7.249999999999999778e-01,4.455738012226822420e+00,-1.993196078601448873e+00
7.275000000000000355e-01,4.455197392229298892e+00,-1.992858329713569132e+00
7.299999999999999822e-01,4.454652740125678356e+00,-1.992518563528447251e+00
7.325000000000000400e-01,4.454104041034339545e+00,-1.992176777910822816e+00
7.349999999999999867e-01,4.453551279568618071e+00,-1.991832969604828030e+00
7.375000000000000444e-01,4.452994440900178041e+00,-1.991487134377827317e+00
7.399999999999999911e-01,4.452433511519648945e+00,-1.991139267079041320e+00
7.425000000000000488e-01,4.451868479614145002e+00,-1.990789361603116259e+00
7.449999999999999956e-01,4.451299335086680742e+00,-1.990437410783102212e+00
7.475000000000000533e-01,4.450726069316859324e+00,-1.990083406254687715e+00
7.500000000000000000e-01,4.450148674789097036e+00,-1.989727338332432760e+00
7.525000000000000577e-01,4.449567144696778165e+00,-1.989369195924761691e+00
7.550000000000000044e-01,4.448981472585483488e+00,-1.989008966497194164e+00
7.575000000000000622e-01,4.448391652048881539e+00,-1.988646636081613961e+00
7.600000000000000089e-01,4.447797676456016980e+00,-1.988282189327886362e+00
7.625000000000000666e-01,4.447199538677593544e+00,-1.987915609601244693e+00
7.650000000000000133e-01,4.446597230788623456e+00,-1.987546879138036404e+00
7.675000000000000711e-01,4.445990743745301010e+00,-1.987175979275361160e+00
7.700000000000000178e-01,4.445380067053544160e+00,-1.986802890761268259e+00
7.724999999999999645e-01,4.444765188458447369e+00,-1.986427594131733310e+00
7.750000000000000222e-01,4.444146093687301402e+00,-1.986050070115154220e+00
7.774999999999999689e-01,4.443522766277539837e+00,-1.985670300004663158e+00
7.800000000000000266e-01,4.442895187517623690e+00,-1.985288265932182439e+00
7.824999999999999734e-01,4.442263336522007222e+00,-1.984903950989524990e+00
7.850000000000000311e-01,4.441627190445778695e+00,-1.984517339167806149e+00
7.874999999999999778e-01,4.440986724816623266e+00,-1.984128415118842081e+00
7.900000000000000355e-01,4.440341913925222705e+00,-1.983737163772174350e+00
7.924999999999999822e-01,4.439692731183775720e+00,-1.983343569863111888e+00
7.950000000000000400e-01,4.439039149355092917e+00,-1.982947617439744903e+00
7.974999999999999867e-01,4.438381140585976325e+00,-1.982549289422255390e+00
8.000000000000000444e-01,4.437718676247493832e+00,-1.982148567287882468e+00
8.024999999999999911e-01,4.437051726670568463e+00,-1.981745430948557374e+00
8.050000000000000488e-01,4.436380260933575848e+00,-1.981339858871881798e+00
8.074999999999999956e-01,4.435704246875502577e+00,-1.980931828466479638e+00
8.100000000000000533e-01,4.435023651457054683e+00,-1.980521316710884161e+00
8.125000000000000000e-01,4.434338441483740567e+00,-1.980108300958614898e+00
8.150000000000000577e-01,4.433648584575478502e+00,-1.979692759813731273e+00
8.175000000000000044e-01,4.432954050164517490e+00,-1.979274673954033226e+00
8.200000000000000622e-01,4.432254810266967660e+00,-1.978854026790827891e+00
8.225000000000000089e-01,4.431550839818531706e+00,-1.978430804892838513e+00
8.250000000000000666e-01,4.430842116476892301e+00,-1.978004998155962202e+00
8.275000000000000133e-01,4.430128619933291212e+00,-1.977576599753471553e+00
8.300000000000000711e-01,4.429410330897484371e+00,-1.977145605937318029e+00
8.325000000000000178e-01,4.428687229986800311e+00,-1.976712015771786124e+00
8.349999999999999645e-01,4.427959296746648121e+00,-1.976275830866746519e+00
8.375000000000000222e-01,4.427226508966600527e+00,-1.975837055148314203e+00
8.399999999999999689e-01,4.426488842361210985e+00,-1.975395694672805069e+00
8.425000000000000266e-01,4.425746270591946363e+00,-1.974951757467022562e+00
8.449999999999999734e-01,4.424998765543108448e+00,-1.974505253370069768e+00
8.475000000000000311e-01,4.424246297742271850e+00,-1.974056193858042541e+00
8.499999999999999778e-01,4.423488836830212101e+00,-1.973604591846775946e+00
8.525000000000000355e-01,4.422726352020525553e+00,-1.973150461480935869e+00
8.549999999999999822e-01,4.421958812526223248e+00,-1.972693817923804049e+00
8.575000000000000400e-01,4.421186187955518321e+00,-1.972234677159157457e+00
8.599999999999999867e-01,4.420408448687049408e+00,-1.971773055807588326e+00
8.625000000000000444e-01,4.419625566229692382e+00,-1.971308970950174766e+00
8.649999999999999911e-01,4.418837513561840957e+00,-1.970842439948100822e+00
8.675000000000000488e-01,4.418044265436326334e+00,-1.970373480250118270e+00
8.699999999999999956e-01,4.417245798632664311e+00,-1.969902109189094697e+00
8.725000000000000533e-01,4.416442092137018882e+00,-1.969428343779804136e+00
8.750000000000000000e-01,4.415633127230909949e+00,-1.968952200537797292e+00
8.775000000000000577e-01,4.414818887473364484e+00,-1.968473695340951402e+00
8.800000000000000044e-01,4.413999358571804699e+00,-1.967992843351662025e+00
8.825000000000000622e-01,4.413174528157666643e+00,-1.967509659011151379e+00
8.850000000000000089e-01,4.412344385511253186e+00,-1.967024156110447786e+00
8.875000000000000666e-01,4.411508921306623421e+00,-1.966536347935525786e+00
8.900000000000000133e-01,4.410668127455967813e+00,-1.966046247474981801e+00
8.925000000000000711e-01,4.409821997111095015e+00,-1.965553867665197796e+00
8.950000000000000178e-01,4.408970524825200243e+00,-1.965059221630472308e+00
8.974999999999999645e-01,4.408113706805318444e+00,-1.964562322858509180e+00
9.000000000000000222e-01,4.407251541121937954e+00,-1.964063185242886700e+00
9.024999999999999689e-01,4.406384027717119345e+00,-1.963561822931661149e+00
9.050000000000000266e-01,4.405511168085003426e+00,-1.963058249948826051e+00
9.074999999999999734e-01,4.404632964585974975e+00,-1.962552479599254163e+00
9.100000000000000311e-01,4.403749419472235083e+00,-1.962044523717049183e+00
9.124999999999999778e-01,4.402860533807961829e+00,-1.961534391857290505e+00
9.150000000000000355e-01,4.401966306522795414e+00,-1.961022090549194852e+00
9.174999999999999822e-01,4.401066733821033417e+00,-1.960507622718889786e+00
9.200000000000000400e-01,4.400161809084299769e+00,-1.959990987355654024e+00
9.224999999999999867e-01,4.399251523280207188e+00,-1.959472179447625972e+00
9.250000000000000444e-01,4.398335865764542163e+00,-1.958951190165890699e+00
9.274999999999999911e-01,4.397414825278329609e+00,-1.958428007241676427e+00
9.300000000000000488e-01,4.396488390916613476e+00,-1.957902615466152074e+00
9.324999999999999956e-01,4.395556552883459922e+00,-1.957374997244796244e+00
9.350000000000000533e-01,4.394619302927994298e+00,-1.956845133151834837e+00
9.375000000000000000e-01,4.393676634448826057e+00,-1.956313002446466331e+00
9.400000000000000577e-01,4.392728542329717989e+00,-1.955778583525218828e+00
9.425000000000000044e-01,4.391775022609372137e+00,-1.955241854291859038e+00
9.450000000000000622e-01,4.390816072089640087e+00,-1.954702792430056180e+00
9.475000000000000089e-01,4.389851687959337667e+00,-1.954161375568809200e+00
9.500000000000000666e-01,4.388881867471952525e+00,-1.953617581339833542e+00
9.525000000000000133e-01,4.387906607680683635e+00,-1.953071387339922804e+00
9.550000000000000711e-01,4.386925905213097110e+00,-1.952522771026372173e+00
9.575000000000000178e-01,4.385939756061985051e+00,-1.951971709584583436e+00
9.599999999999999645e-01,4.384948155375250956e+00,-1.951418179809453424e+00
9.625000000000000222e-01,4.383951097240332828e+00,-1.950862158034642135e+00
9.649999999999999689e-01,4.382948574473141790e+00,-1.950303620128826187e+00
9.675000000000000266e-01,4.381940578434638134e+00,-1.949742541560556708e+00
9.699999999999999734e-01,4.380927098906711947e+00,-1.949178897518428544e+00
9.725000000000000311e-01,4.379908124059208596e+00,-1.948612663063803874e+00
9.749999999999999778e-01,4.378883640527797994e+00,-1.948043813289151993e+00
9.775000000000000355e-01,4.377853633596998861e+00,-1.947472323454338738e+00
9.799999999999999822e-01,4.376818087449072969e+00,-1.946898169074415152e+00
9.825000000000000400e-01,4.375776985409695286e+00,-1.946321325936310354e+00
9.849999999999999867e-01,4.374730310110376941e+00,-1.945741770031023332e+00
9.875000000000000444e-01,4.373678043507371882e+00,-1.945159477405105086e+00
9.899999999999999911e-01,4.372620166747741344e+00,-1.944574423960125698e+00
9.925000000000000488e-01,4.371556659941710166e+00,-1.943986585256329391e+00
9.949999999999999956e-01,4.370487501961100030e+00,-1.943395936397436907e+00
9.975000000000000533e-01,4.369412670409516863e+00,-1.942802452077293740e+00
1.000000000000000000e+00,4.368332141883877640e+00,-1.942206106849193148e+00
1.002499999999999947e+00,4.367245892570919885e+00,-1.941606875636165297e+00
1.005000000000000115e+00,4.366153899118564219e+00,-1.941004734444524704e+00
1.007500000000000062e+00,4.365056139625485443e+00,-1.940399661188529246e+00
1.010000000000000009e+00,4.363952594538750063e+00,-1.939791636497426586e+00
1.012499999999999956e+00,4.362843247258892276e+00,-1.939180644368419859e+00
1.015000000000000124e+00,4.361728084318160725e+00,-1.938566672550882330e+00
1.017500000000000071e+00,4.360607095102924546e+00,-1.937949712593606044e+00
1.020000000000000018e+00,4.359480271218036052e+00,-1.937329759552546049e+00
1.022499999999999964e+00,4.358347605675759517e+00,-1.936706811416269547e+00
1.024999999999999911e+00,4.357209092045203569e+00,-1.936080868319761450e+00
1.027500000000000080e+00,4.356064723630613145e+00,-1.935451931623593858e+00
1.030000000000000027e+00,4.354914492925604286e+00,-1.934820003044299241e+00
1.032499999999999973e+00,4.353758391743298262e+00,-1.934185084104657504e+00
1.034999999999999920e+00,4.352596411729499515e+00,-1.933547175844705146e+00
1.037500000000000089e+00,4.351428543854039432e+00,-1.932906278194516547e+00
1.040000000000000036e+00,4.350254776220666919e+00,-1.932262388761097460e+00
1.042499999999999982e+00,4.349075092652442187e+00,-1.931615502288914765e+00
1.044999999999999929e+00,4.347889475987880559e+00,-1.930965612741322390e+00
1.047500000000000098e+00,4.346697916256985650e+00,-1.930312718018154294e+00
1.050000000000000044e+00,4.345500418350822791e+00,-1.929656824507260504e+00
1.052499999999999991e+00,4.344297003470721563e+00,-1.928997948489960867e+00
1.054999999999999938e+00,4.343087704215192524e+00,-1.928336114189719508e+00
1.057500000000000107e+00,4.341872558008703642e+00,-1.927671350631189329e+00
1.060000000000000053e+00,4.340651603029519023e+00,-1.927003689209776383e+00
1.062500000000000000e+00,4.339424877212869625e+00,-1.926333162241115948e+00
1.064999999999999947e+00,4.338192418733258116e+00,-1.925659801924966441e+00
1.067500000000000115e+00,4.336954266587842888e+00,-1.924983639419741266e+00
1.070000000000000062e+00,4.335710460821684542e+00,-1.924304704134051969e+00
1.072500000000000009e+00,4.334461042398998210e+00,-1.923623023389726683e+00
1.074999999999999956e+00,4.333206052824485788e+00,-1.922938622469116954e+00
1.077500000000000124e+00,4.331945533662756809e+00,-1.922251524956217761e+00
1.080000000000000071e+00,4.330679526128148105e+00,-1.921561753247230886e+00
1.082500000000000018e+00,4.329408070879472881e+00,-1.920869329104051948e+00
1.084999999999999964e+00,4.328131208067815372e+00,-1.920174274135280523e+00
1.087500000000000133e+00,4.326848977586067235e+00,-1.919476610106735759e+00
1.090000000000000080e+00,4.325561419387891071e+00,-1.918776359003721899e+00
1.092500000000000027e+00,4.324268573708910601e+00,-1.918073542792950281e+00
1.094999999999999973e+00,4.322970481051197744e+00,-1.917368182868758542e+00
1.097499999999999920e+00,4.321667181877321795e+00,-1.916660299217668451e+00
1.100000000000000089e+00,4.320358716067394411e+00,-1.915949909387837380e+00
1.102500000000000036e+00,4.319045122272628490e+00,-1.915237027387089785e+00
1.104999999999999982e+00,4.317726437327490174e+00,-1.914521662645068956e+00
1.107499999999999929e+00,4.316402695882587182e+00,-1.913803819174144882e+00
1.110000000000000098e+00,4.315073930418304116e+00,-1.913083495064177963e+00
1.112500000000000044e+00,4.313740171750321650e+00,-1.912360682422631131e+00
1.114999999999999991e+00,4.312401449954444743e+00,-1.911635367768286908e+00
1.117499999999999938e+00,4.311057795360600409e+00,-1.910907532711433987e+00
1.120000000000000107e+00,4.309709239168470596e+00,-1.910177154645805508e+00
1.122500000000000053e+00,4.308355813594102024e+00,-1.909444207303471419e+00
1.125000000000000000e+00,4.306997552104058435e+00,-1.908708661337929158e+00
1.127499999999999947e+00,4.305634490556695226e+00,-1.907970485274944172e+00
1.130000000000000115e+00,4.304266669388209010e+00,-1.907229646890900687e+00
1.132500000000000062e+00,4.302894135686068822e+00,-1.906486114458589398e+00
1.135000000000000009e+00,4.301516943258962833e+00,-1.905739856905259710e+00
1.137499999999999956e+00,4.300135149580315286e+00,-1.904990842257944683e+00
1.140000000000000124e+00,4.298748810401391118e+00,-1.904239034692562393e+00
1.142500000000000071e+00,4.297357974429300675e+00,-1.903484391365025674e+00
1.145000000000000018e+00,4.295962680471676620e+00,-1.902726860340724802e+00
1.147499999999999964e+00,4.294562957919500157e+00,-1.901966380322023475e+00
1.150000000000000133e+00,4.293158829602385929e+00,-1.901202882033966146e+00
1.152500000000000080e+00,4.291750315155139717e+00,-1.900436290625316049e+00
1.155000000000000027e+00,4.290337433395297495e+00,-1.899666528422969014e+00
1.157499999999999973e+00,4.288920203232656547e+00,-1.898893517606007331e+00
1.159999999999999920e+00,4.287498643510462060e+00,-1.898117182552732984e+00
1.162500000000000089e+00,4.286072772505947981e+00,-1.897337451669088404e+00
1.165000000000000036e+00,4.284642607664975955e+00,-1.896554258520843916e+00
1.167499999999999982e+00,4.283208165791878130e+00,-1.895767542174153109e+00
1.169999999999999929e+00,4.281769463595663794e+00,-1.894977246813816851e+00
1.172500000000000098e+00,4.280326518314319095e+00,-1.894183320884024191e+00
1.175000000000000044e+00,4.278879348115512293e+00,-1.893385716098333837e+00
1.177499999999999991e+00,4.277427972074814733e+00,-1.892584386655314699e+00
1.179999999999999938e+00,4.275972409705016020e+00,-1.891779288890153454e+00
1.182500000000000107e+00,4.274512680181574709e+00,-1.890970381440966186e+00
1.185000000000000053e+00,4.273048801517597362e+00,-1.890157625867846081e+00
1.187500000000000000e+00,4.271580789958087543e+00,-1.889340987574656516e+00
1.189999999999999947e+00,4.270108659795548434e+00,-1.888520436863189156e+00
1.192500000000000115e+00,4.268632423681573584e+00,-1.887695949979886212e+00
1.195000000000000062e+00,4.267152093344841468e+00,-1.886867510058395148e+00
1.197500000000000009e+00,4.265667680458114397e+00,-1.886035107883746731e+00
1.199999999999999956e+00,4.264179197295958623e+00,-1.885198742408336292e+00
1.202500000000000124e+00,4.262686656883018621e+00,-1.884358420974417747e+00
1.205000000000000071e+00,4.261190072576449772e+00,-1.883514159272357658e+00
1.207500000000000018e+00,4.259689457328729389e+00,-1.882665981156202983e+00
1.209999999999999964e+00,4.258184822996096131e+00,-1.881813918456872292e+00
1.212500000000000133e+00,4.256676179836530238e+00,-1.880958010812810999e+00
1.215000000000000080e+00,4.255163535913826678e+00,-1.880098305335924147e+00
1.217500000000000027e+00,4.253646895889241719e+00,-1.879234855825082207e+00
1.219999999999999973e+00,4.252126258981023810e+00,-1.878367721389422984e+00
1.222499999999999920e+00,4.250601616628188140e+00,-1.877496964721291572e+00
1.225000000000000089e+00,4.249072951073018523e+00,-1.876622650621454724e+00
1.227500000000000036e+00,4.247540236071928099e+00,-1.875744845438283237e+00
1.229999999999999982e+00,4.246003440097084969e+00,-1.874863617737104748e+00
1.232499999999999929e+00,4.244462531171149244e+00,-1.873979039947849756e+00
1.235000000000000098e+00,4.242917481655533507e+00,-1.873091190282135443e+00
1.237500000000000044e+00,4.241368271392824241e+00,-1.872200154108048409e+00
1.239999999999999991e+00,4.239814888481948429e+00,-1.871306024223112319e+00
1.242499999999999938e+00,4.238257328057648543e+00,-1.870408899877350928e+00
1.245000000000000107e+00,4.236695590137400380e+00,-1.869508884747296484e+00
1.247500000000000053e+00,4.235129677624604128e+00,-1.868606084242938836e+00
1.250000000000000000e+00,4.233559595079561255e+00,-1.867700602570089963e+00
1.252499999999999947e+00,4.231985348272859326e+00,-1.866792539947846663e+00
1.255000000000000115e+00,4.230406944148215942e+00,-1.865881990336677232e+00
1.257500000000000062e+00,4.228824390763543661e+00,-1.864969039953298546e+00
1.260000000000000009e+00,4.227237696972441228e+00,-1.864053766704827808e+00
1.262499999999999956e+00,4.225646871883908418e+00,-1.863136240472502481e+00
1.265000000000000124e+00,4.224051924341219788e+00,-1.862216523970735782e+00
1.267500000000000071e+00,4.222452862710921906e+00,-1.861294673779700037e+00
1.270000000000000018e+00,4.220849695170397098e+00,-1.860370741154913521e+00
1.272499999999999964e+00,4.219242430486035644e+00,-1.859444772354043263e+00
1.275000000000000133e+00,4.217631079066139321e+00,-1.858516808428680944e+00
1.277500000000000080e+00,4.216015653931947327e+00,-1.857586884618616541e+00
1.280000000000000027e+00,4.214396171233961930e+00,-1.856655029587472194e+00
1.282499999999999973e+00,4.212772650072298397e+00,-1.855721264731976961e+00
1.284999999999999920e+00,4.211145111631031668e+00,-1.854785603714402153e+00
1.287500000000000089e+00,4.209513577916243143e+00,-1.853848052260673507e+00
1.290000000000000036e+00,4.207878070561326567e+00,-1.852908608172537663e+00
1.292499999999999982e+00,4.206238610122316146e+00,-1.851967261433532297e+00
1.294999999999999929e+00,4.204595216035228233e+00,-1.851023994253837568e+00
1.297500000000000098e+00,4.202947907096747038e+00,-1.850078780923791300e+00
1.300000000000000044e+00,4.201296702173429765e+00,-1.849131587459845294e+00
1.302499999999999991e+00,4.199641620958860955e+00,-1.848182371218640263e+00
1.304999999999999938e+00,4.197982684882482829e+00,-1.847231080837845152e+00
1.307500000000000107e+00,4.196319918457071196e+00,-1.846277656902418185e+00
1.310000000000000053e+00,4.194653351200313018e+00,-1.845322033541891837e+00
1.312500000000000000e+00,4.192983019796577615e+00,-1.844364140780934580e+00
1.314999999999999947e+00,4.191308969680211050e+00,-1.843403907073313697e+00
1.317500000000000115e+00,4.189631255108989372e+00,-1.842441261269408326e+00
1.320000000000000062e+00,4.187949937235849518e+00,-1.841476133419232664e+00
1.322500000000000009e+00,4.186265080494558255e+00,-1.840508454235575853e+00
1.324999999999999956e+00,4.184576748348024289e+00,-1.839538153533027076e+00
1.327500000000000124e+00,4.182884999696979023e+00,-1.838565158299341418e+00
1.330000000000000071e+00,4.181189886895547048e+00,-1.837589391128886085e+00
1.332500000000000018e+00,4.179491455597678318e+00,-1.836610769576301205e+00
1.334999999999999964e+00,4.177789745967307233e+00,-1.835629206684754156e+00
1.337500000000000133e+00,4.176084794448498450e+00,-1.834644612627995386e+00
1.340000000000000080e+00,4.174376635389339896e+00,-1.833656897154416487e+00
1.342500000000000027e+00,4.172665302187962055e+00,-1.832665972362611972e+00
1.344999999999999973e+00,4.170950828023411106e+00,-1.831671755279396185e+00
1.347499999999999920e+00,4.169233246447012320e+00,-1.830674169760348358e+00
1.350000000000000089e+00,4.167512592082621481e+00,-1.829673147391668753e+00
1.352500000000000036e+00,4.165788901492048169e+00,-1.828668627316221373e+00
1.354999999999999982e+00,4.164062214043781296e+00,-1.827660555174824841e+00
1.357499999999999929e+00,4.162332572502847938e+00,-1.826648881562267679e+00
1.360000000000000098e+00,4.160600023096501232e+00,-1.825633560475507400e+00
1.362500000000000044e+00,4.158864614986971020e+00,-1.824614548157020844e+00
1.364999999999999991e+00,4.157126399320532961e+00,-1.823591802547960494e+00
1.367499999999999938e+00,4.155385428213432597e+00,-1.822565283343845266e+00
1.370000000000000107e+00,4.153641754082891602e+00,-1.821534952472936952e+00
1.372500000000000053e+00,4.151895429594357090e+00,-1.820500774745200889e+00
1.375000000000000000e+00,4.150146508220847963e+00,-1.819462718453475292e+00
1.377499999999999947e+00,4.148395045125057301e+00,-1.818420755817555134e+00
1.380000000000000115e+00,4.146641097930286790e+00,-1.817374863296794096e+00
1.382500000000000062e+00,4.144884727024745530e+00,-1.816325021902513326e+00
1.385000000000000009e+00,4.143125995294128394e+00,-1.815271217666912351e+00
1.387499999999999956e+00,4.141364967434298272e+00,-1.814213442338884485e+00
1.390000000000000124e+00,4.139601709086612402e+00,-1.813151694191498464e+00
1.392500000000000071e+00,4.137836285911696166e+00,-1.812085978614156323e+00
1.395000000000000018e+00,4.136068762493385620e+00,-1.811016308042939338e+00
1.397499999999999964e+00,4.134299200855750200e+00,-1.809942700862249509e+00
1.400000000000000133e+00,4.132527658525662950e+00,-1.808865179212755248e+00
1.402500000000000080e+00,4.130754186431278008e+00,-1.807783766066354936e+00
1.405000000000000027e+00,4.128978827264007556e+00,-1.806698482290614249e+00
1.407499999999999973e+00,4.127201614992975109e+00,-1.805609344539504058e+00
1.409999999999999920e+00,4.125422575906715572e+00,-1.804516364595972977e+00
1.412500000000000089e+00,4.123641731002636313e+00,-1.803419550327416410e+00
1.415000000000000036e+00,4.121859099039696162e+00,-1.802318907883591059e+00
1.417499999999999982e+00,4.120074699374631777e+00,-1.801214444374080959e+00
1.419999999999999929e+00,4.118288553892559989e+00,-1.800106170141795525e+00
1.422500000000000098e+00,4.116500687779858225e+00,-1.798994099915383282e+00
1.425000000000000044e+00,4.114711129320308025e+00,-1.797878252490739515e+00
1.427499999999999991e+00,4.112919909119129080e+00,-1.796758649025244292e+00
1.429999999999999938e+00,4.111127059120032179e+00,-1.795635310398555617e+00
1.432500000000000107e+00,4.109332611578108363e+00,-1.794508254309836737e+00
1.435000000000000053e+00,4.107536597955153468e+00,-1.793377492802507245e+00
1.437500000000000000e+00,4.105739047644116901e+00,-1.792243030743095433e+00
1.439999999999999947e+00,4.103939986531353945e+00,-1.791104865484863140e+00
1.442500000000000115e+00,4.102139435592044414e+00,-1.789962987608057166e+00
1.445000000000000062e+00,4.100337409860328464e+00,-1.788817382347916540e+00
1.447500000000000009e+00,4.098533918117965413e+00,-1.787668031181193884e+00
1.449999999999999956e+00,4.096728963474338236e+00,-1.786514913076012734e+00
1.452500000000000124e+00,4.094922544725406510e+00,-1.785358005091340905e+00
1.455000000000000071e+00,4.093114658102766867e+00,-1.784197282264939455e+00
1.457500000000000018e+00,4.091305298887850661e+00,-1.783032716958344865e+00
1.459999999999999964e+00,4.089494462446005230e+00,-1.781864277958381537e+00
1.462500000000000133e+00,4.087682144504469761e+00,-1.780691929633844817e+00
1.465000000000000080e+00,4.085868340831744661e+00,-1.779515631329734449e+00
1.467500000000000027e+00,4.084053046709255064e+00,-1.778335337006264893e+00
1.469999999999999973e+00,4.082236256607921554e+00,-1.777150994973781151e+00
1.472499999999999920e+00,4.080417964303360456e+00,-1.775962547512012657e+00
1.475000000000000089e+00,4.078598163414221212e+00,-1.774769930235386095e+00
1.477500000000000036e+00,4.076776848194997527e+00,-1.773573071260978962e+00
1.479999999999999982e+00,4.074954014446981354e+00,-1.772371890473032785e+00
1.482499999999999929e+00,4.073129660576457312e+00,-1.771166299337025185e+00
1.485000000000000098e+00,4.071303788969165893e+00,-1.769956201688352326e+00
1.487500000000000044e+00,4.069476407813496621e+00,-1.768741495670746788e+00
1.489999999999999991e+00,4.067647533264309168e+00,-1.767522076600594350e+00
1.492499999999999938e+00,4.065817191521152729e+00,-1.766297840146052067e+00
1.495000000000000107e+00,4.063985420202127052e+00,-1.765068685011305538e+00
1.497500000000000053e+00,4.062152268473628425e+00,-1.763834514412506049e+00
1.500000000000000000e+00,4.060317795738619395e+00,-1.762595236002531873e+00
1.502499999999999947e+00,4.058482069133647840e+00,-1.761350760406905192e+00
1.505000000000000115e+00,4.056645160428103303e+00,-1.760100998978212594e+00
1.507500000000000062e+00,4.054807143019667492e+00,-1.758845861598180571e+00
1.510000000000000009e+00,4.052968089577606570e+00,-1.757585255288897752e+00
1.512499999999999956e+00,4.051128070615919619e+00,-1.756319084084946747e+00
1.515000000000000124e+00,4.049287154025644320e+00,-1.755047250195899355e+00
1.517500000000000071e+00,4.047445405446647548e+00,-1.753769656107399433e+00
1.520000000000000018e+00,4.045602889309366290e+00,-1.752486207049400058e+00
1.522499999999999964e+00,4.043759670360556946e+00,-1.751196813252619444e+00
1.525000000000000133e+00,4.041915815440747295e+00,-1.749901391591513367e+00
1.527500000000000080e+00,4.040071395195148796e+00,-1.748599866486844956e+00
1.530000000000000027e+00,4.038226485326788406e+00,-1.747292170202359829e+00
1.532499999999999973e+00,4.036381167019858829e+00,-1.745978242825228621e+00
1.535000000000000142e+00,4.034535526323505650e+00,-1.744658032226829025e+00
1.537500000000000089e+00,4.032689652571404437e+00,-1.743331494180148988e+00
1.540000000000000036e+00,4.030843636224115123e+00,-1.741998592633007048e+00
1.542499999999999982e+00,4.028997566725277757e+00,-1.740659299988912556e+00
1.544999999999999929e+00,4.027151530952797209e+00,-1.739313597194962702e+00
1.547500000000000098e+00,4.025305612605685646e+00,-1.737961473497474207e+00
1.550000000000000044e+00,4.023459892491423773e+00,-1.736602925869966230e+00
1.552499999999999991e+00,4.021614449337165276e+00,-1.735237958279685522e+00
1.554999999999999938e+00,4.019769360600458086e+00,-1.733866581065505397e+00
1.557500000000000107e+00,4.017924702861658481e+00,-1.732488810697142112e+00
1.560000000000000053e+00,4.016080551663715248e+00,-1.731104670055910510e+00
1.562500000000000000e+00,4.014236980952198053e+00,-1.729714189150300507e+00
1.564999999999999947e+00,4.012394062392872662e+00,-1.728317405929537198e+00
1.567500000000000115e+00,4.010551864748389761e+00,-1.726914366684804358e+00
1.570000000000000062e+00,4.008710453267487317e+00,-1.725505125521746175e+00
1.572500000000000009e+00,4.006869888854978079e+00,-1.724089742589210328e+00
1.574999999999999956e+00,4.005030226797780202e+00,-1.722668281117339273e+00
1.577500000000000124e+00,4.003191515045839033e+00,-1.721240803733638414e+00
1.580000000000000071e+00,4.001353792369719109e+00,-1.719807368831048899e+00
1.582500000000000018e+00,3.999517086951862144e+00,-1.718368027827242628e+00
1.584999999999999964e+00,3.997681415972634156e+00,-1.716922823936816389e+00
1.587500000000000133e+00,3.995846786506726200e+00,-1.715471792646536375e+00
1.590000000000000080e+00,3.994013197659075587e+00,-1.714014963592189300e+00
1.592500000000000027e+00,3.992180643509190219e+00,-1.712552363158691415e+00
1.594999999999999973e+00,3.990349116232365212e+00,-1.711084016986799128e+00
1.597500000000000142e+00,3.988518608769437090e+00,-1.709609951696670738e+00
1.600000000000000089e+00,3.986689116579511971e+00,-1.708130195457585820e+00
1.602500000000000036e+00,3.984860638247477382e+00,-1.706644777410343705e+00
1.604999999999999982e+00,3.983033174956214673e+00,-1.705153726248572532e+00
1.607499999999999929e+00,3.981206729034307834e+00,-1.703657068403219954e+00
1.610000000000000098e+00,3.979381301942977345e+00,-1.702154826243599484e+00
1.612500000000000044e+00,3.977556892162122715e+00,-1.700647016568654912e+00
1.614999999999999991e+00,3.975733493452447753e+00,-1.699133649503856480e+00
1.617499999999999938e+00,3.973911093880750922e+00,-1.697614727816896929e+00
1.620000000000000107e+00,3.972089675792480623e+00,-1.696090246644736288e+00
1.622500000000000053e+00,3.970269216639695564e+00,-1.694560193657043135e+00
1.625000000000000000e+00,3.968449690312255917e+00,-1.693024549707325965e+00
1.627499999999999947e+00,3.966631068480644728e+00,-1.691483289991513983e+00
1.630000000000000115e+00,3.964813321510200161e+00,-1.689936385632753835e+00
1.632500000000000062e+00,3.962996418737019244e+00,-1.688383805477417177e+00
1.635000000000000009e+00,3.961180328203461443e+00,-1.686825517786166628e+00
1.637499999999999956e+00,3.959365016186323416e+00,-1.685261491494424613e+00
1.640000000000000124e+00,3.957550446893502549e+00,-1.683691696820081463e+00
1.642500000000000071e+00,3.955736582537251245e+00,-1.682116105185742727e+00
1.645000000000000018e+00,3.953923383717486306e+00,-1.680534688635657581e+00
1.647499999999999964e+00,3.952110809840070349e+00,-1.678947419092639448e+00
1.650000000000000133e+00,3.950298819294765451e+00,-1.677354267864821891e+00
1.652500000000000080e+00,3.948487369345738074e+00,-1.675755205756267685e+00
1.655000000000000027e+00,3.946676416019017530e+00,-1.674150203974513307e+00
1.657499999999999973e+00,3.944865914500518045e+00,-1.672539235804781699e+00
1.660000000000000142e+00,3.943055820517638033e+00,-1.670922278793477433e+00
1.662500000000000089e+00,3.941246092840009929e+00,-1.669299317014107942e+00
1.665000000000000036e+00,3.939436696538307636e+00,-1.667670342926476090e+00
1.667499999999999982e+00,3.937627606217211973e+00,-1.666035358407619738e+00
1.669999999999999929e+00,3.935818808296613902e+00,-1.664394374716115177e+00
1.672500000000000098e+00,3.934010301630165074e+00,-1.662747411398929565e+00
1.675000000000000044e+00,3.932202096236930622e+00,-1.661094494388813958e+00
1.677499999999999991e+00,3.930394210484161377e+00,-1.659435653700289448e+00
1.679999999999999938e+00,3.928586667488328299e+00,-1.657770921172754930e+00
1.682500000000000107e+00,3.926779491664867727e+00,-1.656100328633067775e+00
1.685000000000000053e+00,3.924972706236298237e+00,-1.654423906699627356e+00
1.687500000000000000e+00,3.923166332182285387e+00,-1.652741684286278989e+00
1.689999999999999947e+00,3.921360388708519551e+00,-1.651053688737959657e+00
1.692500000000000115e+00,3.919554894942771206e+00,-1.649359946460489335e+00
1.695000000000000062e+00,3.917749872318800008e+00,-1.647660483879765714e+00
1.697500000000000009e+00,3.915945347020767464e+00,-1.645955328548660779e+00
1.699999999999999956e+00,3.914141351933133617e+00,-1.644244510189750041e+00
1.702500000000000124e+00,3.912337927742399302e+00,-1.642528061424269881e+00
1.705000000000000071e+00,3.910535123108051181e+00,-1.640806017927869842e+00
1.707500000000000018e+00,3.908732994080900358e+00,-1.639078417815194921e+00
1.709999999999999964e+00,3.906931603115936902e+00,-1.637345300207040832e+00
1.712500000000000133e+00,3.905131018049983638e+00,-1.635606703146874619e+00
1.715000000000000080e+00,3.903331311293368522e+00,-1.633862661234750657e+00
1.717500000000000027e+00,3.901532559284812685e+00,-1.632113203450607619e+00
1.719999999999999973e+00,3.899734842083705466e+00,-1.630358351593052202e+00
1.722500000000000142e+00,3.897938242914982254e+00,-1.628598119576045278e+00
1.725000000000000089e+00,3.896142847564043610e+00,-1.626832513579234085e+00
1.727500000000000036e+00,3.894348743680348335e+00,-1.625061532838654177e+00
1.729999999999999982e+00,3.892556020169115172e+00,-1.623285170767746699e+00
1.732499999999999929e+00,3.890764766825346666e+00,-1.621503416125898989e+00
1.735000000000000098e+00,3.888975074173133262e+00,-1.619716254051933424e+00
1.737500000000000044e+00,3.887187033208334697e+00,-1.617923666875408006e+00
1.739999999999999991e+00,3.885400734567133973e+00,-1.616125634654810073e+00
1.742499999999999938e+00,3.883616266698181274e+00,-1.614322135370230393e+00
1.745000000000000107e+00,3.881833712932718505e+00,-1.612513144672149235e+00
1.747500000000000053e+00,3.880053147812964287e+00,-1.610698635124021338e+00
1.750000000000000000e+00,3.878274633447555075e+00,-1.608878575005650680e+00
1.752499999999999947e+00,3.876498216817083176e+00,-1.607052926934412707e+00
1.755000000000000115e+00,3.874723928766729664e+00,-1.605221646725708551e+00
1.757500000000000062e+00,3.872951784964333122e+00,-1.603384682955519613e+00
1.760000000000000009e+00,3.871181788554926229e+00,-1.601541977552204843e+00
1.762499999999999956e+00,3.869413933815253337e+00,-1.599693467453969120e+00
1.765000000000000124e+00,3.867648209942102344e+00,-1.597839087018046333e+00
1.767500000000000071e+00,3.865884604214793185e+00,-1.595978770587151097e+00
1.770000000000000018e+00,3.864123104066854886e+00,-1.594112454517632615e+00
1.772499999999999964e+00,3.862363697949040553e+00,-1.592240078097371336e+00
1.775000000000000133e+00,3.860606375147816571e+00,-1.590361583095184717e+00
1.777500000000000080e+00,3.858851124881393257e+00,-1.588476912088292670e+00
1.780000000000000027e+00,3.857097935031651659e+00,-1.586586006083088307e+00
1.782499999999999973e+00,3.855346790824153658e+00,-1.584688802163409349e+00
1.785000000000000142e+00,3.853597673685342784e+00,-1.582785231902811951e+00
1.787500000000000089e+00,3.851850560418868419e+00,-1.580875221061388336e+00
1.790000000000000036e+00,3.850105422768784535e+00,-1.578958690718054392e+00
1.792499999999999982e+00,3.848362227382554401e+00,-1.577035559580153512e+00
1.794999999999999929e+00,3.846620936152179038e+00,-1.575105746894166048e+00
1.797500000000000098e+00,3.844881506891666412e+00,-1.573169175257347785e+00
1.800000000000000044e+00,3.843143894291006113e+00,-1.571225772735222792e+00
1.802499999999999991e+00,3.841408051055949180e+00,-1.569275473972365553e+00
1.804999999999999938e+00,3.839673929094634008e+00,-1.567318220322996281e+00
1.807500000000000107e+00,3.837941480563203278e+00,-1.565353959285906704e+00
1.810000000000000053e+00,3.836210658570847976e+00,-1.563382643615641721e+00
1.812500000000000000e+00,3.834481417409091542e+00,-1.561404230401343129e+00
1.814999999999999947e+00,3.832753712321557149e+00,-1.559418680246683842e+00
1.817500000000000115e+00,3.831027499030037475e+00,-1.557425956572447312e+00
1.820000000000000062e+00,3.829302733398163294e+00,-1.555426025077894625e+00
1.822500000000000009e+00,3.827579371655439822e+00,-1.553418853521973730e+00
1.824999999999999956e+00,3.825857371473946777e+00,-1.551404412112930897e+00
1.827500000000000124e+00,3.824136693914403029e+00,-1.549382674790123815e+00
1.830000000000000071e+00,3.822417305934673770e+00,-1.547353621471432294e+00
1.832500000000000018e+00,3.820699182906238889e+00,-1.545317240970900841e+00
1.834999999999999964e+00,3.818982310506557454e+00,-1.543273533922839835e+00
1.837500000000000133e+00,3.817266685470843690e+00,-1.541222514872989002e+00
1.840000000000000080e+00,3.815552314945853674e+00,-1.539164212835991696e+00
1.842500000000000027e+00,3.813839214500606367e+00,-1.537098670049269478e+00
1.844999999999999973e+00,3.812127405127342605e+00,-1.535025939212616430e+00
1.847500000000000142e+00,3.810416909756233039e+00,-1.532946079961496677e+00
1.850000000000000089e+00,3.808707749890933414e+00,-1.530859155496249180e+00
1.852500000000000036e+00,3.806999942950556104e+00,-1.528765230125105568e+00
1.854999999999999982e+00,3.805293500782293670e+00,-1.526664368069039490e+00
1.857499999999999929e+00,3.803588429595409437e+00,-1.524556633406359829e+00
1.860000000000000098e+00,3.801884731284714380e+00,-1.522442090690433458e+00
1.862500000000000044e+00,3.800182405812080333e+00,-1.520320805660757779e+00
1.864999999999999991e+00,3.798481454076563679e+00,-1.518192845579730887e+00
1.867499999999999938e+00,3.796781880607137616e+00,-1.516058278970623174e+00
1.870000000000000107e+00,3.795083695500506060e+00,-1.513917174781352903e+00
1.872500000000000053e+00,3.793386915279558735e+00,-1.511769601156518705e+00
1.875000000000000000e+00,3.791691562680787442e+00,-1.509615624031193981e+00
1.877499999999999947e+00,3.789997665674649241e+00,-1.507455305691820735e+00
1.880000000000000115e+00,3.788305256182165515e+00,-1.505288703348985235e+00
1.882500000000000062e+00,3.786614368935162567e+00,-1.503115867705449027e+00
1.885000000000000009e+00,3.784925040770208415e+00,-1.500936841524110221e+00
1.887499999999999956e+00,3.783237310432047806e+00,-1.498751658299468437e+00
1.890000000000000124e+00,3.781551218781504353e+00,-1.496560341256943927e+00
1.892500000000000071e+00,3.779866809209985412e+00,-1.494362902962202311e+00
1.895000000000000018e+00,3.778184128058097446e+00,-1.492159345744495269e+00
1.897499999999999964e+00,3.776503224877914899e+00,-1.489949662908742756e+00
1.900000000000000133e+00,3.774824152416517808e+00,-1.487733840399230179e+00
1.902500000000000080e+00,3.773146966206397668e+00,-1.485511858320815781e+00
1.905000000000000027e+00,3.771471723639204132e+00,-1.483283691668541238e+00
1.907499999999999973e+00,3.769798482415482432e+00,-1.481049309841615758e+00
1.910000000000000142e+00,3.768127298347123677e+00,-1.478808674975556903e+00
1.912500000000000089e+00,3.766458222652733667e+00,-1.476561739647735516e+00
1.915000000000000036e+00,3.764791299091966970e+00,-1.474308444876152535e+00
1.917499999999999982e+00,3.763126561454894770e+00,-1.472048719372145209e+00
1.919999999999999929e+00,3.761464031968024813e+00,-1.469782480695639659e+00
1.922500000000000098e+00,3.759803721042653812e+00,-1.467509638420302798e+00
1.925000000000000044e+00,3.758145628483096523e+00,-1.465230098859802377e+00
1.927499999999999991e+00,3.756489745876149033e+00,-1.462943770535392041e+00
1.929999999999999938e+00,3.754836059533305015e+00,-1.460650569476202199e+00
1.932500000000000107e+00,3.753184553186390104e+00,-1.458350423605238033e+00
1.935000000000000053e+00,3.751535209718990238e+00,-1.456043275759101530e+00
1.937500000000000000e+00,3.749888011528804022e+00,-1.453729085193603110e+00
1.939999999999999947e+00,3.748242939547143493e+00,-1.451407827670830208e+00
1.942500000000000115e+00,3.746599971332939205e+00,-1.449079494401591894e+00
1.945000000000000062e+00,3.744959078872411418e+00,-1.446744090256018023e+00
1.947500000000000009e+00,3.743320226693469532e+00,-1.444401631761487836e+00
1.949999999999999956e+00,3.741683370686662347e+00,-1.442052145447857869e+00
1.952500000000000124e+00,3.740048457727505937e+00,-1.439695667022352410e+00
1.955000000000000071e+00,3.738415425950111448e+00,-1.437332241634950325e+00
1.957500000000000018e+00,3.736784205416154414e+00,-1.434961925167917096e+00
1.959999999999999964e+00,3.735154718962728548e+00,-1.432584786150783440e+00
1.962500000000000133e+00,3.733526883130428686e+00,-1.430200907684656686e+00
1.965000000000000080e+00,3.731900609172806860e+00,-1.427810388738896874e+00
1.967500000000000027e+00,3.730275804161333753e+00,-1.425413344362703283e+00
1.969999999999999973e+00,3.728652372124507952e+00,-1.423009904660721192e+00
1.972500000000000142e+00,3.727030215061671203e+00,-1.420600212702237908e+00
1.975000000000000089e+00,3.725409233645054385e+00,-1.418184421765309011e+00
1.977500000000000036e+00,3.723789327530341531e+00,-1.415762692405531098e+00
1.979999999999999982e+00,3.722170395421708466e+00,-1.413335189787070290e+00
1.982500000000000151e+00,3.720552335283774603e+00,-1.410902081566309585e+00
1.985000000000000098e+00,3.718935045220859159e+00,-1.408463536437356112e+00
1.987500000000000044e+00,3.717318425444698704e+00,-1.406019723286166867e+00
1.989999999999999991e+00,3.715702381413070299e+00,-1.403570810785763179e+00
1.992499999999999938e+00,3.714086827749830455e+00,-1.401116967202988395e+00
1.995000000000000107e+00,3.712471692140150381e+00,-1.398658360164372949e+00
1.997500000000000053e+00,3.710856918220403422e+00,-1.396195156129578008e+00
2.000000000000000000e+00,3.709242466648230430e+00,-1.393727519343584076e+00
2.002499999999999947e+00,3.707628314002290981e+00,-1.391255610100657902e+00
2.004999999999999893e+00,3.706014449755589801e+00,-1.388779582279906943e+00
2.007499999999999840e+00,3.704400872073252415e+00,-1.386299580312811308e+00
2.010000000000000231e+00,3.702787583433067020e+00,-1.383815735981989814e+00
2.012500000000000178e+00,3.701174586991887061e+00,-1.381328165640673289e+00
2.015000000000000124e+00,3.699561884289681579e+00,-1.378836968476199631e+00
2.017500000000000071e+00,3.697949474467908892e+00,-1.376342226258761459e+00
2.020000000000000018e+00,3.696337354834256850e+00,-1.373844004640807359e+00
2.022499999999999964e+00,3.694725522335297718e+00,-1.371342355580348782e+00
2.024999999999999911e+00,3.693113975325581499e+00,-1.368837320028404081e+00
2.027499999999999858e+00,3.691502715233932364e+00,-1.366328929968565475e+00
2.030000000000000249e+00,3.689891748326609822e+00,-1.363817209348646475e+00
2.032500000000000195e+00,3.688281087765326482e+00,-1.361302173872758869e+00
2.035000000000000142e+00,3.686670754867308109e+00,-1.358783829435814106e+00
2.037500000000000089e+00,3.685060777572401136e+00,-1.356262168748054275e+00
2.040000000000000036e+00,3.683451185936811978e+00,-1.353737166582397844e+00
2.042499999999999982e+00,3.681842007672083028e+00,-1.351208775646552507e+00
2.044999999999999929e+00,3.680233267133481423e+00,-1.348676925297969786e+00
2.047499999999999876e+00,3.678624987859443696e+00,-1.346141523530906881e+00
2.049999999999999822e+00,3.677017195850782905e+00,-1.343602460805266574e+00
2.052500000000000213e+00,3.675409921347278175e+00,-1.341059614149102686e+00
2.055000000000000160e+00,3.673803199159176636e+00,-1.338512850966091738e+00
2.057500000000000107e+00,3.672197068580282941e+00,-1.335962032561895274e+00
2.060000000000000053e+00,3.670591573270173047e+00,-1.333407017199538247e+00
2.062500000000000000e+00,3.668986760790776014e+00,-1.330847662172401247e+00
2.064999999999999947e+00,3.667382681446383241e+00,-1.328283824416109926e+00
2.067499999999999893e+00,3.665779386364134140e+00,-1.325715359529503701e+00
2.069999999999999840e+00,3.664176925017044617e+00,-1.323142119562131569e+00
2.072500000000000231e+00,3.662575342591504413e+00,-1.320563950389475716e+00
2.075000000000000178e+00,3.660974677729200710e+00,-1.317980689752795920e+00
2.077500000000000124e+00,3.659374961174768792e+00,-1.315392166941214747e+00
2.080000000000000071e+00,3.657776215711836088e+00,-1.312798204636607124e+00
2.082500000000000018e+00,3.656178457499020595e+00,-1.310198622784430889e+00
2.084999999999999964e+00,3.654581698577709759e+00,-1.307593243739319178e+00
2.087499999999999911e+00,3.652985949990384729e+00,-1.304981897586760198e+00
2.089999999999999858e+00,3.651391224728559592e+00,-1.302364426580653767e+00
2.092500000000000249e+00,3.649797539736636232e+00,-1.299740688035218694e+00
2.095000000000000195e+00,3.648204916462274738e+00,-1.297110555597396520e+00
2.097500000000000142e+00,3.646613379832266411e+00,-1.294473919332649547e+00
2.100000000000000089e+00,3.645022955828221889e+00,-1.291830685243268828e+00
2.102500000000000036e+00,3.643433667971000212e+00,-1.289180774675390273e+00
2.104999999999999982e+00,3.641845533184504546e+00,-1.286524123805780739e+00
2.107499999999999929e+00,3.640258557881323576e+00,-1.283860683345673381e+00
2.109999999999999876e+00,3.638672735486093490e+00,-1.281190418786611662e+00
2.112499999999999822e+00,3.637088046439428624e+00,-1.278513311593939772e+00
2.115000000000000213e+00,3.635504460734900078e+00,-1.275829361365953929e+00
2.117500000000000160e+00,3.633921941749384210e+00,-1.273138588225074308e+00
2.120000000000000107e+00,3.632340449510975233e+00,-1.270441034174081052e+00
2.122500000000000053e+00,3.630759942113963135e+00,-1.267736762349892743e+00
2.125000000000000000e+00,3.629180375249435819e+00,-1.265025853958176683e+00
2.127499999999999947e+00,3.627601700780081373e+00,-1.262308403570905346e+00
2.129999999999999893e+00,3.626023865387517198e+00,-1.259584513864222322e+00
2.132499999999999840e+00,3.624446809815240478e+00,-1.256854290707790645e+00
2.135000000000000231e+00,3.622870468750442274e+00,-1.254117839128410905e+00
2.137500000000000178e+00,3.621294771290734626e+00,-1.251375260379342880e+00
2.140000000000000124e+00,3.619719642111353330e+00,-1.248626650194882393e+00
2.142500000000000071e+00,3.618145003568423501e+00,-1.245872098155305974e+00
2.145000000000000018e+00,3.616570778855829893e+00,-1.243111687839076884e+00
2.147499999999999964e+00,3.614996896011188454e+00,-1.240345497165585842e+00
2.149999999999999911e+00,3.613423292202353032e+00,-1.237573598185004009e+00
2.152499999999999858e+00,3.611849917491839257e+00,-1.234796055656983249e+00
2.155000000000000249e+00,3.610276737288926174e+00,-1.232012924072021454e+00
2.157500000000000195e+00,3.608703732983743251e+00,-1.229224243217195811e+00
2.160000000000000142e+00,3.607130900729463630e+00,-1.226430032848018437e+00
2.162500000000000089e+00,3.605558248819204614e+00,-1.223630287380384818e+00
2.165000000000000036e+00,3.603985794399245268e+00,-1.220824971662764158e+00
2.167499999999999982e+00,3.602413560272972770e+00,-1.218014018775854579e+00
2.169999999999999929e+00,3.600841572348199904e+00,-1.215197330454012015e+00
2.172499999999999876e+00,3.599269858040377912e+00,-1.212374780221533888e+00
2.175000000000000266e+00,3.597698445793053423e+00,-1.209546218806174522e+00
2.177500000000000213e+00,3.596127365772047835e+00,-1.206711480924909319e+00
2.180000000000000160e+00,3.594556651575524064e+00,-1.203870392200316664e+00
2.182500000000000107e+00,3.592986342419381973e+00,-1.201022774855208697e+00
2.185000000000000053e+00,3.591416484894341288e+00,-1.198168451085445785e+00
2.187500000000000000e+00,3.589847133377257027e+00,-1.195307243700679312e+00
2.189999999999999947e+00,3.588278348680001173e+00,-1.192438974600095625e+00
2.192499999999999893e+00,3.586710195320979899e+00,-1.189563462508129277e+00
2.194999999999999840e+00,3.585142738429436093e+00,-1.186680521678262767e+00
2.197500000000000231e+00,3.583576041365217346e+00,-1.183789962802159756e+00
2.200000000000000178e+00,3.582010164668889551e+00,-1.180891596392703802e+00
2.202500000000000124e+00,3.580445166303636739e+00,-1.177985237967044796e+00
2.205000000000000071e+00,3.578881102700520955e+00,-1.175070713869567296e+00
2.207500000000000018e+00,3.577318030018315387e+00,-1.172147866628183266e+00
2.209999999999999964e+00,3.575756005154825612e+00,-1.169216559107628228e+00
2.212499999999999911e+00,3.574195086191869208e+00,-1.166276677124703509e+00
2.214999999999999858e+00,3.572635332025141164e+00,-1.163328130481907197e+00
2.217500000000000249e+00,3.571076800981079824e+00,-1.160370852583376466e+00
2.220000000000000195e+00,3.569519548367928952e+00,-1.157404798993666883e+00
2.222500000000000142e+00,3.567963623188950884e+00,-1.154429945491538323e+00
2.225000000000000089e+00,3.566409064583430322e+00,-1.151446286280608078e+00
2.227500000000000036e+00,3.564855898801171818e+00,-1.148453832952433862e+00
2.229999999999999982e+00,3.563304137521834392e+00,-1.145452614521710544e+00
2.232499999999999929e+00,3.561753778062950460e+00,-1.142442678430825254e+00
2.234999999999999876e+00,3.560204805562899644e+00,-1.139424091995518307e+00
2.237500000000000266e+00,3.558657196738429285e+00,-1.136396943501663870e+00
2.240000000000000213e+00,3.557110924453387391e+00,-1.133361342178844211e+00
2.242500000000000160e+00,3.555565962170124550e+00,-1.130317416570558731e+00
2.245000000000000107e+00,3.554022287377327061e+00,-1.127265311278540905e+00
2.247500000000000053e+00,3.552479883261122851e+00,-1.124205182511207601e+00
2.250000000000000000e+00,3.550938738204715062e+00,-1.121137193179804870e+00
2.252499999999999947e+00,3.549398843176802654e+00,-1.118061508408407345e+00
2.254999999999999893e+00,3.547860187644365837e+00,-1.114978292263085535e+00
2.257499999999999840e+00,3.546322755134612592e+00,-1.111887706273473997e+00
2.260000000000000231e+00,3.544786519718210904e+00,-1.108789909916112482e+00
2.262500000000000178e+00,3.543251444341792400e+00,-1.105685062685805908e+00
2.265000000000000124e+00,3.541717481212894203e+00,-1.102573326822836153e+00
2.267500000000000071e+00,3.540184573683877289e+00,-1.099454869399348222e+00
2.270000000000000018e+00,3.538652658666868511e+00,-1.096329862496863150e+00
2.272499999999999964e+00,3.537121668691440846e+00,-1.093198480694052233e+00
2.274999999999999911e+00,3.535591533138111142e+00,-1.090060895899208404e+00
2.277499999999999858e+00,3.534062178631483420e+00,-1.086917270424291981e+00
2.280000000000000249e+00,3.532533528826330205e+00,-1.083767749796727520e+00
2.282500000000000195e+00,3.531005503858891892e+00,-1.080612456928079057e+00
2.285000000000000142e+00,3.529478019717347870e+00,-1.077451488863856888e+00
2.287500000000000089e+00,3.527950987846717901e+00,-1.074284916561705883e+00
2.290000000000000036e+00,3.526424315430496392e+00,-1.071112787244619557e+00
2.292499999999999982e+00,3.524897906835888328e+00,-1.067935128142121881e+00
2.294999999999999929e+00,3.523371666524155899e+00,-1.064751950089502630e+00
2.297499999999999876e+00,3.521845503301442637e+00,-1.061563249589523084e+00
2.300000000000000266e+00,3.520319335274225914e+00,-1.058369008483106111e+00
2.302500000000000213e+00,3.518793094510816566e+00,-1.055169191137752760e+00
2.305000000000000160e+00,3.517266730370819605e+00,-1.051963739810020781e+00
2.307500000000000107e+00,3.515740210772353436e+00,-1.048752569364003850e+00
2.310000000000000053e+00,3.514213521200523438e+00,-1.045535562706902288e+00
2.312500000000000000e+00,3.512686661833443580e+00,-1.042312568119770466e+00
2.314999999999999947e+00,3.511159643612852044e+00,-1.039083399201275126e+00
2.317499999999999893e+00,3.509632484321336676e+00,-1.035847837551738371e+00
2.319999999999999840e+00,3.508105205707543917e+00,-1.032605637758901240e+00
2.322500000000000231e+00,3.506577832412790752e+00,-1.029356533825846354e+00
2.325000000000000178e+00,3.505050392924351499e+00,-1.026100245977032532e+00
2.327500000000000124e+00,3.503522922120995808e+00,-1.022836486823994306e+00
2.330000000000000071e+00,3.501995464394198621e+00,-1.019564966169641762e+00
2.332500000000000018e+00,3.500468076070629486e+00,-1.016285394231605466e+00
2.334999999999999964e+00,3.498940826079387278e+00,-1.012997483646628893e+00
2.337499999999999911e+00,3.497413794442580937e+00,-1.009700951084381515e+00
2.339999999999999858e+00,3.495887068952725940e+00,-1.006395519450920206e+00
2.342500000000000249e+00,3.494360740994808090e+00,-1.003080921401890091e+00
2.345000000000000195e+00,3.492834901646348911e+00,-9.997569042939133954e-01
2.347500000000000142e+00,3.491309638937574178e+00,-9.964232360202681660e-01
2.350000000000000089e+00,3.489785036655743689e+00,-9.930797106912311323e-01
2.352500000000000036e+00,3.488261174566440914e+00,-9.897261530209475744e-01
2.354999999999999982e+00,3.486738129558563326e+00,-9.863624205828058766e-01
2.357499999999999929e+00,3.485215977038859325e+00,-9.829884036477219977e-01
2.359999999999999876e+00,3.483694791873541252e+00,-9.796040229165579039e-01
2.362500000000000266e+00,3.482174648265817574e+00,-9.762092259256429649e-01
2.365000000000000213e+00,3.480655618169508081e+00,-9.728039831439763141e-01
2.367500000000000160e+00,3.479137768179212387e+00,-9.693882847524797342e-01
2.370000000000000107e+00,3.477621155274898790e+00,-9.659621387956088823e-01
2.372500000000000053e+00,3.476105822233579445e+00,-9.625255708623173811e-01
2.375000000000000000e+00,3.474591793808587958e+00,-9.590786248007606707e-01
2.377499999999999947e+00,3.473079074787619902e+00,-9.556213633991759160e-01
2.379999999999999893e+00,3.471567650719104225e+00,-9.521538677079536273e-01
2.382499999999999840e+00,3.470057491492108070e+00,-9.486762338953022011e-01
2.385000000000000231e+00,3.468548557213530614e+00,-9.451885672061680621e-01
2.387500000000000178e+00,3.467040805152297622e+00,-9.416909735168390583e-01
2.390000000000000124e+00,3.465534196125972244e+00,-9.381835498122217398e-01
2.392500000000000071e+00,3.464028698751242974e+00,-9.346663753510736639e-01
2.395000000000000018e+00,3.462524290510986091e+00,-9.311395051734522310e-01
2.397499999999999964e+00,3.461020955488896877e+00,-9.276029669958556489e-01
2.399999999999999911e+00,3.459518679611004899e+00,-9.240567616461470291e-01
2.402499999999999858e+00,3.458017444960340470e+00,-9.205008662925919793e-01
2.405000000000000249e+00,3.456517224916520803e+00,-9.169352390735006075e-01
2.407500000000000195e+00,3.455017981445527298e+00,-9.133598235046208602e-01
2.410000000000000142e+00,3.453519665009832096e+00,-9.097745512857313699e-01
2.412500000000000089e+00,3.452022216638312102e+00,-9.061793427782833810e-01
2.415000000000000036e+00,3.450525571040869544e+00,-9.025741052983127233e-01
2.417499999999999982e+00,3.449029659470169040e+00,-8.989587301974125699e-01
2.419999999999999929e+00,3.447534411306150126e+00,-8.953330902146985348e-01
2.422499999999999876e+00,3.446039753896621871e+00,-8.916970385887321715e-01
2.425000000000000266e+00,3.444545610813307679e+00,-8.880504109053537487e-01
2.427500000000000213e+00,3.443051899203217747e+00,-8.843930298019934133e-01
2.430000000000000160e+00,3.441558527223837594e+00,-8.807247117589606100e-01
2.432500000000000107e+00,3.440065392593458782e+00,-8.770452746016362822e-01
2.435000000000000053e+00,3.438572383050433334e+00,-8.733545442158525685e-01
2.437500000000000000e+00,3.437079379034092330e+00,-8.696523593522783591e-01
2.439999999999999947e+00,3.435586258282978811e+00,-8.659385740921499153e-01
2.442499999999999893e+00,3.434092901463241088e+00,-8.622130582949858457e-01
2.444999999999999840e+00,3.432599197575040950e+00,-8.584756968921211095e-01
2.447500000000000231e+00,3.431105047864750901e+00,-8.547263890764996708e-01
2.450000000000000178e+00,3.429610367316577424e+00,-8.509650482579529385e-01
2.452500000000000124e+00,3.428115083419238651e+00,-8.471916032104993555e-01
2.455000000000000071e+00,3.426619132635164711e+00,-8.434060003025901642e-01
2.457500000000000018e+00,3.425122455644618924e+00,-8.396082062455614281e-01
2.459999999999999964e+00,3.423624992809980228e+00,-8.357982105557048014e-01
2.462499999999999911e+00,3.422126681271196347e+00,-8.319760269747888959e-01
2.464999999999999858e+00,3.420627454604257878e+00,-8.281416934284949738e-01
2.467500000000000249e+00,3.419127245153248396e+00,-8.242952706323574130e-01
2.470000000000000195e+00,3.417625988232844136e+00,-8.204368400134735007e-01
2.472500000000000142e+00,3.416123626722489703e+00,-8.165665019960161031e-01
2.475000000000000089e+00,3.414620114415132246e+00,-8.126843757187514061e-01
2.477500000000000036e+00,3.413115416931415957e+00,-8.087906008388010548e-01
2.479999999999999982e+00,3.411609509901476045e+00,-8.048853413162337933e-01
2.482499999999999929e+00,3.410102375096803584e+00,-8.009687902168756146e-01
2.484999999999999876e+00,3.408593995878952843e+00,-7.970411739466765066e-01
2.487500000000000266e+00,3.407084353475527294e+00,-7.931027542224438065e-01
2.490000000000000213e+00,3.405573425185557390e+00,-7.891538265952966480e-01
2.492500000000000160e+00,3.404061184853217625e+00,-7.851947153358920239e-01
2.495000000000000107e+00,3.402547605127628660e+00,-7.812257656191908817e-01
2.497500000000000053e+00,3.401032660418661813e+00,-7.772473347900531460e-01
2.500000000000000000e+00,3.399516329229812506e+00,-7.732597847208436681e-01
2.502499999999999947e+00,3.397998594736650446e+00,-7.692634767855794919e-01
2.504999999999999893e+00,3.396479443010280264e+00,-7.652587699367187080e-01
2.507499999999999840e+00,3.394958859007678686e+00,-7.612460211505036600e-01
2.510000000000000231e+00,3.393436821167204354e+00,-7.572255865433586974e-01
2.512500000000000178e+00,3.391913295955773400e+00,-7.531978211048175886e-01
2.515000000000000124e+00,3.390388233857653422e+00,-7.491630753792177799e-01
2.517500000000000071e+00,3.388861568012261571e+00,-7.451216884343364599e-01
2.520000000000000018e+00,3.387333216060891772e+00,-7.410739777335292322e-01
2.522499999999999964e+00,3.385803084922359041e+00,-7.370202276307625811e-01
2.524999999999999911e+00,3.384271077421137974e+00,-7.329606787486179220e-01
2.527499999999999858e+00,3.382737099170471495e+00,-7.288955202991755922e-01
2.530000000000000249e+00,3.381201064028030334e+00,-7.248248865634462357e-01
2.532500000000000195e+00,3.379662896833581343e+00,-7.207488575852692980e-01
2.535000000000000142e+00,3.378122532905574182e+00,-7.166674630822998937e-01
2.537500000000000089e+00,3.376579914690621465e+00,-7.125806879763372237e-01
2.540000000000000036e+00,3.375034986736517251e+00,-7.084884779461612103e-01
2.542499999999999982e+00,3.373487690537839256e+00,-7.043907439310659324e-01
2.544999999999999929e+00,3.371937960658022426e+00,-7.002873653217279726e-01
2.547499999999999876e+00,3.370385722928616712e+00,-6.961781923688774576e-01
2.550000000000000266e+00,3.368830894703315870e+00,-6.920630488612222742e-01
2.552500000000000213e+00,3.367273386416166137e+00,-6.879417362151899473e-01
2.555000000000000160e+00,3.365713103322218736e+00,-6.838140397527273651e-01
2.557500000000000107e+00,3.364149946391494339e+00,-6.796797372289153927e-01
2.560000000000000053e+00,3.362583811806084899e+00,-6.755386088398883659e-01
2.562500000000000000e+00,3.361014589164255106e+00,-6.713904472954830283e-01
2.564999999999999947e+00,3.359442159075360923e+00,-6.672350663551507299e-01
2.567499999999999893e+00,3.357866391141945517e+00,-6.630723066286180467e-01
2.569999999999999840e+00,3.356287143288833708e+00,-6.589020383306066764e-01
2.572500000000000231e+00,3.354704263050522606e+00,-6.547241617211480014e-01
2.575000000000000178e+00,3.353117590893702982e+00,-6.505386067212421963e-01
2.577500000000000124e+00,3.351526965097306743e+00,-6.463453333114959065e-01
2.580000000000000071e+00,3.349932227294505793e+00,-6.421443336983680972e-01
2.582500000000000018e+00,3.348333227607361628e+00,-6.379356360922087132e-01
2.584999999999999964e+00,3.346729828413264052e+00,-6.337193087537877911e-01
2.587499999999999911e+00,3.345121906138035506e+00,-6.294954622549929768e-01
2.589999999999999858e+00,3.343509350978838945e+00,-6.252642480168726369e-01
2.592500000000000249e+00,3.341892064988562616e+00,-6.210258521567135759e-01
2.595000000000000195e+00,3.340269959360695928e+00,-6.167804851649179021e-01
2.597500000000000142e+00,3.338642951922334845e+00,-6.125283693799647988e-01
2.600000000000000089e+00,3.337010965714688027e+00,-6.082697270611681084e-01
2.602500000000000036e+00,3.335373929144517469e+00,-6.040047717180750952e-01
2.604999999999999982e+00,3.333731777647949368e+00,-5.997337042561124987e-01
2.607499999999999929e+00,3.332084456301454889e+00,-5.954567138316331221e-01
2.609999999999999876e+00,3.330431922519665910e+00,-5.911739816987696683e-01
2.612500000000000266e+00,3.328774147994057131e+00,-5.868856853850802358e-01
2.615000000000000213e+00,3.327111119327608613e+00,-5.825920006048861399e-01
2.617500000000000160e+00,3.325442837276396446e+00,-5.782930993630894800e-01
2.620000000000000107e+00,3.323769314939749364e+00,-5.739891443004241367e-01
2.622500000000000053e+00,3.322090575496112308e+00,-5.696802808687478903e-01
2.625000000000000000e+00,3.320406650096659806e+00,-5.653666298362868270e-01
2.627499999999999947e+00,3.318717576331511765e+00,-5.610482826002698431e-01
2.629999999999999893e+00,3.317023397367221182e+00,-5.567253008733178410e-01
2.632499999999999840e+00,3.315324161531755465e+00,-5.523977208645760584e-01
2.635000000000000231e+00,3.313619921891462816e+00,-5.480655606150433012e-01
2.637500000000000178e+00,3.311910735286248464e+00,-5.437288281678658297e-01
2.640000000000000124e+00,3.310196660387909162e+00,-5.393875280789328652e-01
2.642500000000000071e+00,3.308477754605586796e+00,-5.350416644473333649e-01
2.645000000000000018e+00,3.306754070025046843e+00,-5.306912399290634186e-01
2.647499999999999964e+00,3.305025648943749950e+00,-5.263362516391859591e-01
2.649999999999999911e+00,3.303292519840538510e+00,-5.219766859317775953e-01
2.652499999999999858e+00,3.301554694693437320e+00,-5.176125143781326043e-01
2.655000000000000249e+00,3.299812168368399412e+00,-5.132436927253490877e-01
2.657500000000000195e+00,3.298064920354514040e+00,-5.088701634359279469e-01
2.660000000000000142e+00,3.296312918513433665e+00,-5.044918610791350178e-01
2.662500000000000089e+00,3.294556123914391677e+00,-5.001087189310685632e-01
2.665000000000000036e+00,3.292794495442211478e+00,-4.957206750303151943e-01
2.667499999999999982e+00,3.291027992853390316e+00,-4.913276766589881883e-01
2.669999999999999929e+00,3.289256577360484712e+00,-4.869296834191815804e-01
2.672499999999999876e+00,3.287480209543755638e+00,-4.825266701650167689e-01
2.675000000000000266e+00,3.285698845191924899e+00,-4.781186314792201797e-01
2.677500000000000213e+00,3.283912430287406536e+00,-4.737055888964816774e-01
2.680000000000000160e+00,3.282120896564794332e+00,-4.692876008469505367e-01
2.682500000000000107e+00,3.280324158819599489e+00,-4.648647738573363219e-01
2.685000000000000053e+00,3.278522114529652143e+00,-4.604372725651794673e-01
2.687500000000000000e+00,3.276714645599417608e+00,-4.560053260596867997e-01
2.689999999999999947e+00,3.274901621408694563e+00,-4.515692290405565190e-01
2.692499999999999893e+00,3.273082902047873333e+00,-4.471293379087569186e-01
2.694999999999999840e+00,3.271258340740550441e+00,-4.426860634935815830e-01
2.697500000000000231e+00,3.269427784939823667e+00,-4.382398629962108161e-01
2.700000000000000178e+00,3.267591076265580874e+00,-4.337912335074192161e-01
2.702500000000000124e+00,3.265748050085675480e+00,-4.293407082242454154e-01
2.705000000000000071e+00,3.263898535897113096e+00,-4.248888547729962606e-01
2.707500000000000018e+00,3.262042359579566231e+00,-4.204362735788118588e-01
2.709999999999999964e+00,3.260179348062411719e+00,-4.159835936339080220e-01
2.712499999999999911e+00,3.258309336121146593e+00,-4.115314635670924148e-01
2.714999999999999858e+00,3.256432174178004679e+00,-4.070805373982244180e-01
2.717500000000000249e+00,3.254547735437338662e+00,-4.026314561948572401e-01
2.720000000000000195e+00,3.252655920669937473e+00,-3.981848283269268651e-01
2.722500000000000142e+00,3.250756659525076309e+00,-3.937412115803498591e-01
2.725000000000000089e+00,3.248849908233744088e+00,-3.893010998395470823e-01
2.727500000000000036e+00,3.246935644640738694e+00,-3.848649156026666684e-01
2.729999999999999982e+00,3.245013862283340433e+00,-3.804330078054308784e-01
2.732499999999999929e+00,3.243084565428862032e+00,-3.760056529772869416e-01
2.734999999999999876e+00,3.241147766513210016e+00,-3.715830571814530137e-01
2.737500000000000266e+00,3.239203486459466319e+00,-3.671653566973119287e-01
2.740000000000000213e+00,3.237251757261295992e+00,-3.627526167550982894e-01
2.742500000000000160e+00,3.235292625400438382e+00,-3.583448292443996985e-01
2.745000000000000107e+00,3.233326154425526511e+00,-3.539419114894008511e-01
2.747500000000000053e+00,3.231352425415500829e+00,-3.495437083971195125e-01
2.750000000000000000e+00,3.229371534901409380e+00,-3.451499994382483116e-01
2.752499999999999947e+00,3.227383590776879529e+00,-3.407605103829342563e-01
2.754999999999999893e+00,3.225388707420611123e+00,-3.363749281660375900e-01
2.757499999999999840e+00,3.223387001436205601e+00,-3.319929163774272274e-01
2.760000000000000231e+00,3.221378589044418650e+00,-3.276141290230540903e-01
2.762500000000000178e+00,3.219363585407928330e+00,-3.232382212535384047e-01
2.765000000000000124e+00,3.217342105331420399e+00,-3.188648571576039870e-01
2.767500000000000071e+00,3.215314264182751458e+00,-3.144937157678723283e-01
2.770000000000000018e+00,3.213280177750983846e+00,-3.101244966266993308e-01
2.772499999999999964e+00,3.211239960147344696e+00,-3.057569255627920479e-01
2.774999999999999911e+00,3.209193719627060570e+00,-3.013907601657593305e-01
2.777499999999999858e+00,3.207141553081420682e+00,-2.970257935056469512e-01
2.780000000000000249e+00,3.205083540593691271e+00,-2.926618545211401856e-01
2.782500000000000195e+00,3.203019741616710547e+00,-2.882988043738702322e-01
2.785000000000000142e+00,3.200950193931214827e+00,-2.839365295914094145e-01
2.787500000000000089e+00,3.198874915706848565e+00,-2.795749342788133029e-01
2.790000000000000036e+00,3.196793910005220951e+00,-2.752139343215654343e-01
2.792499999999999982e+00,3.194707170291873677e+00,-2.708534559288532928e-01
2.794999999999999929e+00,3.192614685245210193e+00,-2.664934392269504571e-01
2.797499999999999876e+00,3.190516441466315634e+00,-2.621338455624450114e-01
2.800000000000000266e+00,3.188412423481222113e+00,-2.577746655817104715e-01
2.802500000000000213e+00,3.186302611387386019e+00,-2.534159247083628275e-01
2.805000000000000160e+00,3.184186977272434937e+00,-2.490576835517429310e-01
2.807500000000000107e+00,3.182065481852814681e+00,-2.447000326757960698e-01
2.810000000000000053e+00,3.179938072557207285e+00,-2.403430832475655365e-01
2.812500000000000000e+00,3.177804683639638306e+00,-2.359869564924538810e-01
2.814999999999999947e+00,3.175665238123723810e+00,-2.316317750213237880e-01
2.817499999999999893e+00,3.173519650757755439e+00,-2.272776579142060660e-01
2.819999999999999840e+00,3.171367830919213926e+00,-2.229247194664066289e-01
2.822500000000000231e+00,3.169209684605748478e+00,-2.185730695993986783e-01
2.825000000000000178e+00,3.167045115181076120e+00,-2.142228129674802195e-01
2.827500000000000124e+00,3.164874023189534480e+00,-2.098740442119491068e-01
2.830000000000000071e+00,3.162696306065321927e+00,-2.055268384742137411e-01
2.832500000000000018e+00,3.160511858750748360e+00,-2.011812384621450012e-01
2.834999999999999964e+00,3.158320576025173576e+00,-1.968372411041500736e-01
2.837499999999999911e+00,3.156122356791108974e+00,-1.924947873461119452e-01
2.839999999999999858e+00,3.153917109842231170e+00,-1.881537577242744785e-01
2.842500000000000249e+00,3.151704759992204785e+00,-1.838139744218681981e-01
2.845000000000000195e+00,3.149485253107362936e+00,-1.794752084829356054e-01
2.847500000000000142e+00,3.147258558707179965e+00,-1.751371896303168252e-01
2.850000000000000089e+00,3.145024669373377435e+00,-1.707996162107042193e-01
2.852500000000000036e+00,3.142783597078523172e+00,-1.664621640057642737e-01
2.854999999999999982e+00,3.140535367426699143e+00,-1.621244942837855307e-01
2.857499999999999929e+00,3.138280013386770761e+00,-1.577862626238393240e-01
2.859999999999999876e+00,3.136017570178079694e+00,-1.534471301192517068e-01
2.862500000000000266e+00,3.133748072502178239e+00,-1.491067775563043873e-01
2.865000000000000213e+00,3.131471554467136542e+00,-1.447649216531279037e-01
2.867500000000000160e+00,3.129188051631210499e+00,-1.404213312793346213e-01
2.870000000000000107e+00,3.126897603935405279e+00,-1.360758414022725793e-01
2.872500000000000053e+00,3.124600258131490449e+00,-1.317283634096984291e-01
2.875000000000000000e+00,3.122296068682728798e+00,-1.273788919276920284e-01
2.877499999999999947e+00,3.119985096853044482e+00,-1.230275094495640875e-01
2.879999999999999893e+00,3.117667408502961202e+00,-1.186743903115626136e-01
2.882499999999999840e+00,3.115343071654945728e+00,-1.143198046119874578e-01
2.885000000000000231e+00,3.113012154959886590e+00,-1.099641210307606420e-01
2.887500000000000178e+00,3.110674727761316483e+00,-1.056078060513237077e-01
2.890000000000000124e+00,3.108330861685996371e+00,-1.012514166847454378e-01
2.892500000000000071e+00,3.105980632897580751e+00,-9.689558485198701554e-02
2.895000000000000018e+00,3.103624123665376544e+00,-9.254099380246542939e-02
2.897499999999999964e+00,3.101261421947521413e+00,-8.818834944776651752e-02
2.899999999999999911e+00,3.098892618290857826e+00,-8.383835117864352204e-02
2.902499999999999858e+00,3.096517800308260071e+00,-7.949166682651390148e-02
2.905000000000000249e+00,3.094137045949544529e+00,-7.514891483101632241e-02
2.907500000000000195e+00,3.091750417351533997e+00,-7.081065404659096785e-02
2.910000000000000142e+00,3.089357956985035791e+00,-6.647737910104060954e-02
2.912500000000000089e+00,3.086959687103289607e+00,-6.214951789652059522e-02
2.915000000000000036e+00,3.084555612389925372e+00,-5.782742824313628904e-02
2.917499999999999982e+00,3.082145724624392624e+00,-5.351139244262930611e-02
2.919999999999999929e+00,3.079730007547786030e+00,-4.920161092027940108e-02
2.922499999999999876e+00,3.077308440165611003e+00,-4.489819756283599389e-02
2.925000000000000266e+00,3.074880997431957752e+00,-4.060117947053304421e-02
2.927500000000000213e+00,3.072447648324559299e+00,-3.631050236516651653e-02
2.930000000000000160e+00,3.070008352309930633e+00,-3.202604068566400342e-02
2.932500000000000107e+00,3.067563055727172916e+00,-2.774760959225177140e-02
2.935000000000000053e+00,3.065111689507798332e+00,-2.347497560853873191e-02
2.937500000000000000e+00,3.062654168986515657e+00,-1.920786367547692303e-02
2.939999999999999947e+00,3.060190395652815809e+00,-1.494596039331164833e-02
2.942499999999999893e+00,3.057720259935277074e+00,-1.068891514281726692e-02
2.944999999999999840e+00,3.055243643807881604e+00,-6.436341667072367767e-03
2.947500000000000231e+00,3.052760422266494800e+00,-2.187822222753317818e-03
2.950000000000000178e+00,3.050270463415188260e+00,2.057085013446998019e-03
2.952500000000000124e+00,3.047773627722715872e+00,6.298836085730293889e-03
2.955000000000000071e+00,3.045269767605976341e+00,1.053789046737269031e-02
2.957500000000000018e+00,3.042758728606218099e+00,1.477470049374537790e-02
2.959999999999999964e+00,3.040240352974473037e+00,1.900970110586800224e-02
2.962499999999999911e+00,3.037714485627382999e+00,2.324329901255994466e-02
2.964999999999999858e+00,3.035180981494084662e+00,2.747586023585909393e-02
2.967500000000000249e+00,3.032639712619221051e+00,3.170769591413069577e-02
2.970000000000000195e+00,3.030090573292553380e+00,3.593904774435077720e-02
2.972500000000000142e+00,3.027533482011351751e+00,4.017007566023866882e-02
2.975000000000000089e+00,3.024968380073682184e+00,4.440085044945084325e-02
2.977500000000000036e+00,3.022395227689965935e+00,4.863135275719406708e-02
2.979999999999999982e+00,3.019813999278641248e+00,5.286147781166434384e-02
2.982499999999999929e+00,3.017224679782890995e+00,5.709104328507257076e-02
2.984999999999999876e+00,3.014627263344991981e+00,6.131979702055746773e-02
2.987500000000000266e+00,3.012021754699885090e+00,6.554742238065905391e-02
2.990000000000000213e+00,3.009408172581899521e+00,6.977354129551761874e-02
2.992500000000000160e+00,3.006786553691497943e+00,7.399771756678771850e-02
2.995000000000000107e+00,3.004156955621183123e+00,7.821946430071119449e-02
2.997500000000000053e+00,3.001519457622967568e+00,8.243825869620509394e-02
3.000000000000000000e+00,2.998874158988400040e+00,8.665356495841580742e-02
3.002499999999999947e+00,2.996221175717998175e+00,9.086486292655590602e-02
3.004999999999999893e+00,2.993560636692843335e+00,9.507167757386153495e-02
3.007500000000000284e+00,2.990892680504676715e+00,9.927360397708581696e-02
3.010000000000000231e+00,2.988217453491752273e+00,1.034703238512534040e-01
3.012500000000000178e+00,2.985535108654814529e+00,1.076616124775866962e-01
3.015000000000000124e+00,2.982845804407798340e+00,1.118473374410164506e-01
3.017500000000000071e+00,2.980149701913290095e+00,1.160274518567037672e-01
3.020000000000000018e+00,2.977446960204528814e+00,1.202019843344215300e-01
3.022499999999999964e+00,2.974737729248049689e+00,1.243710263966201907e-01
3.024999999999999911e+00,2.972022142156653501e+00,1.285347165829862914e-01
3.027499999999999858e+00,2.969300308449709824e+00,1.326932200582753019e-01
3.030000000000000249e+00,2.966572310240138677e+00,1.368467034884616740e-01
3.032500000000000195e+00,2.963838202459899929e+00,1.409953067042115094e-01
3.035000000000000142e+00,2.961098016995772575e+00,1.451391141896751780e-01
3.037500000000000089e+00,2.958351769380714202e+00,1.492781298379010357e-01
3.040000000000000036e+00,2.955599465958732797e+00,1.534122574990257615e-01
3.042499999999999982e+00,2.952841109488272497e+00,1.575412881767805084e-01
3.044999999999999929e+00,2.950076701920279376e+00,1.616648932530062588e-01
3.047499999999999876e+00,2.947306244237082318e+00,1.657826225758763095e-01
3.050000000000000266e+00,2.944529734286928324e+00,1.698939067117949397e-01
3.052500000000000213e+00,2.941747164093941880e+00,1.739980635283843724e-01
3.055000000000000160e+00,2.938958518006661969e+00,1.780943096760094768e-01
3.057500000000000107e+00,2.936163772405510741e+00,1.821817769251322938e-01
3.060000000000000053e+00,2.933362896864972313e+00,1.862595318800832622e-01
3.062500000000000000e+00,2.930555856045137464e+00,1.903265961786923810e-01
3.064999999999999947e+00,2.927742611424374974e+00,1.943819639211326056e-01
3.067499999999999893e+00,2.924923122307376389e+00,1.984246142794294787e-01
3.070000000000000284e+00,2.922097346159511222e+00,2.024535196479976817e-01
3.072500000000000231e+00,2.919265238920177641e+00,2.064676521391596853e-01
3.075000000000000178e+00,2.916426756245331653e+00,2.104659923560727730e-01
3.077500000000000124e+00,2.913581856469852571e+00,2.144475434348029341e-01
3.080000000000000071e+00,2.910730505502028720e+00,2.184113506737815347e-01
3.082500000000000018e+00,2.907872683075672260e+00,2.223565239823183659e-01
3.084999999999999964e+00,2.905008389093566734e+00,2.262822584996934394e-01
3.087499999999999911e+00,2.902137648485267007e+00,2.301878490893949081e-01
3.089999999999999858e+00,2.899260513233722580e+00,2.340726968444011014e-01
3.092500000000000249e+00,2.896377060964138384e+00,2.379363089788110452e-01
3.095000000000000195e+00,2.893487390499299039e+00,2.417782958408733751e-01
3.097500000000000142e+00,2.890591615704248163e+00,2.455983690888562665e-01
3.100000000000000089e+00,2.887689859413051785e+00,2.493963432908338218e-01
3.102500000000000036e+00,2.884782249053578163e+00,2.531721404134115172e-01
3.104999999999999982e+00,2.881868914825518768e+00,2.569257943697911828e-01
3.107499999999999929e+00,2.878949990258893088e+00,2.606574520962776642e-01
3.109999999999999876e+00,2.876025614129726460e+00,2.643673686214702001e-01
3.112500000000000266e+00,2.873095932408800124e+00,2.680558954566749086e-01
3.115000000000000213e+00,2.870161099287083406e+00,2.717234632124566063e-01
3.117500000000000160e+00,2.867221277152697922e+00,2.753705598847706049e-01
3.120000000000000107e+00,2.864276636248247687e+00,2.789977058189899717e-01
3.122500000000000053e+00,2.861327355149211105e+00,2.826054256770856310e-01
3.125000000000000000e+00,2.858373622921940083e+00,2.861942176157211692e-01
3.127499999999999947e+00,2.855415642944926446e+00,2.897645206424047659e-01
3.129999999999999893e+00,2.852453637330913061e+00,2.933166823505741205e-01
3.132500000000000284e+00,2.849487850211280371e+00,2.968509301234028008e-01
3.135000000000000231e+00,2.846518548226347534e+00,3.003673487941271314e-01
3.137500000000000178e+00,2.843546017432801332e+00,3.038658666549400866e-01
3.140000000000000124e+00,2.840570557125511542e+00,3.073462502761870052e-01
3.142500000000000071e+00,2.837592472182838055e+00,3.108081076968731149e-01
3.145000000000000018e+00,2.834612065955233629e+00,3.142508996172332369e-01
3.147499999999999964e+00,2.831629635233198439e+00,3.176739589225575644e-01
3.149999999999999911e+00,2.828645467695985349e+00,3.210765192556255809e-01
3.152499999999999858e+00,2.825659841017487572e+00,3.244577525431535103e-01
3.155000000000000249e+00,2.822673022082820449e+00,3.278168132234739462e-01
3.157500000000000195e+00,2.819685264872547226e+00,3.311528842767643699e-01
3.160000000000000142e+00,2.816696806401544517e+00,3.344652184873153633e-01
3.162500000000000089e+00,2.813707861202181526e+00,3.377531688698720558e-01
3.165000000000000036e+00,2.810718615659517194e+00,3.410162050065973505e-01
3.167499999999999982e+00,2.807729223668769425e+00,3.442539160320678970e-01
3.169999999999999929e+00,2.804739804579055473e+00,3.474660043235058282e-01
3.172499999999999876e+00,2.801750443528048251e+00,3.506522750702313895e-01
3.175000000000000266e+00,2.798761193511504430e+00,3.538126254706765450e-01
3.177500000000000213e+00,2.795772078220320811e+00,3.569470343746626306e-01
3.180000000000000160e+00,2.792783094910458619e+00,3.600555505402109890e-01
3.182500000000000107e+00,2.789794217175942226e+00,3.631382767922925470e-01
3.185000000000000053e+00,2.786805398145340895e+00,3.661953486062979879e-01
3.187500000000000000e+00,2.783816574993450477e+00,3.692269080936550485e-01
3.189999999999999947e+00,2.780827675559150336e+00,3.722330765289804666e-01
3.192499999999999893e+00,2.777838627286458806e+00,3.752139292490173084e-01
3.195000000000000284e+00,2.774849367843078785e+00,3.781694757823708120e-01
3.197500000000000231e+00,2.771859855931202432e+00,3.810996462113328542e-01
3.200000000000000178e+00,2.768870080332741512e+00,3.840042831485885877e-01
3.202500000000000124e+00,2.765880065381097541e+00,3.868831380543886200e-01
3.205000000000000071e+00,2.762889871874939729e+00,3.897358708616589507e-01
3.207500000000000018e+00,2.759899593729030265e+00,3.925620523787506366e-01
3.209999999999999964e+00,2.756909351946661424e+00,3.953611690755465258e-01
3.212499999999999911e+00,2.753919288280819000e+00,3.981326295207449073e-01
3.214999999999999858e+00,2.750929560867484636e+00,4.008757713865224170e-01
3.217500000000000249e+00,2.747940343156096699e+00,4.035898681711185820e-01
3.220000000000000195e+00,2.744951826017117735e+00,4.062741357883629667e-01
3.222500000000000142e+00,2.741964221604173968e+00,4.089277404495997859e-01
3.225000000000000089e+00,2.738977766959400650e+00,4.115498099591113346e-01
3.227500000000000036e+00,2.735992725691157812e+00,4.141394500639881682e-01
3.229999999999999982e+00,2.733009387059012418e+00,4.166957660195358959e-01
3.232499999999999929e+00,2.730028062862130955e+00,4.192178879667369795e-01
3.234999999999999876e+00,2.727049083028064480e+00,4.217049981174890716e-01
3.237500000000000266e+00,2.724072790477204631e+00,4.241563585104830558e-01
3.240000000000000213e+00,2.721099534955271348e+00,4.265713396127712165e-01
3.242500000000000160e+00,2.718129664731466111e+00,4.289494509884426154e-01
3.245000000000000107e+00,2.715163515013069517e+00,4.312903745239264341e-01
3.247500000000000053e+00,2.712201392890509766e+00,4.335939982227517975e-01
3.250000000000000000e+00,2.709243560270134132e+00,4.358604455437308234e-01
3.252499999999999947e+00,2.706290217795509712e+00,4.380900934533947244e-01
3.254999999999999893e+00,2.703341493381338001e+00,4.402835731132621611e-01
3.257500000000000284e+00,2.700397438269268591e+00,4.424417504120433664e-01
3.260000000000000231e+00,2.697458031675866952e+00,4.445656879982459175e-01
3.262500000000000178e+00,2.694523192876020268e+00,4.466565941160940412e-01
3.265000000000000124e+00,2.691592797834198247e+00,4.487157649954229277e-01
3.267500000000000071e+00,2.688666696868296846e+00,4.507445266704610543e-01
3.270000000000000018e+00,2.685744730386346646e+00,4.527441799581523596e-01
3.272499999999999964e+00,2.682826741058060183e+00,4.547159503568125039e-01
3.274999999999999911e+00,2.679912582214642125e+00,4.566609437517294423e-01
3.277499999999999858e+00,2.677002123239848874e+00,4.585801090050050655e-01
3.280000000000000249e+00,2.674095252964850733e+00,4.604742090400570365e-01
3.282500000000000195e+00,2.671191881713540273e+00,4.623438021583438085e-01
3.285000000000000142e+00,2.668291942019310081e+00,4.641892348092071519e-01
3.287500000000000089e+00,2.665395387564732488e+00,4.660106461820338608e-01
3.290000000000000036e+00,2.662502189876676972e+00,4.678079842480644124e-01
3.292499999999999982e+00,2.659612332801579715e+00,4.695810323726403168e-01
3.294999999999999929e+00,2.656725805593878498e+00,4.713294450612159903e-01
3.297499999999999876e+00,2.653842596196387404e+00,4.730527904429137065e-01
3.300000000000000266e+00,2.650962686563489878e+00,4.747505957896187567e-01
3.302500000000000213e+00,2.648086051423966136e+00,4.764223913310159930e-01
3.305000000000000160e+00,2.645212660764633128e+00,4.780677476637621437e-01
3.307500000000000107e+00,2.642342484954491422e+00,4.796863035222773131e-01
3.310000000000000053e+00,2.639475500438909883e+00,4.812777830747643204e-01
3.312500000000000000e+00,2.636611693834314263e+00,4.828420040721606021e-01
3.314999999999999947e+00,2.633751063161192008e+00,4.843788790431657887e-01
3.317499999999999893e+00,2.630893616452574690e+00,4.858884110869176043e-01
3.320000000000000284e+00,2.628039369293259320e+00,4.873706845116095310e-01
3.322500000000000231e+00,2.625188343261492641e+00,4.888258499232111531e-01
3.325000000000000178e+00,2.622340566518443161e+00,4.902541042020030493e-01
3.327500000000000124e+00,2.619496076334466128e+00,4.916556677592511249e-01
3.330000000000000071e+00,2.616654922011299345e+00,4.930307631650437394e-01
3.332500000000000018e+00,2.613817166263277425e+00,4.943795992046828847e-01
3.334999999999999964e+00,2.610982883932880139e+00,4.957023621423767845e-01
3.337499999999999911e+00,2.608152158501944040e+00,4.969992123548826468e-01
3.339999999999999858e+00,2.605325078320715804e+00,4.982702813884816173e-01
3.342500000000000249e+00,2.602501734968452052e+00,4.995156635681284873e-01
3.345000000000000195e+00,2.599682225373424860e+00,5.007353980764565060e-01
3.347500000000000142e+00,2.596866657646504706e+00,5.019294410672867635e-01
3.350000000000000089e+00,2.594055158870929301e+00,5.030976312441008957e-01
3.352500000000000036e+00,2.591247882173806971e+00,5.042396549554405416e-01
3.354999999999999982e+00,2.588445010664673696e+00,5.053550176181282882e-01
3.357499999999999929e+00,2.585646757039879340e+00,5.064430274267137655e-01
3.359999999999999876e+00,2.582853359164071883e+00,5.075027954961934817e-01
3.362500000000000266e+00,2.580065073035183065e+00,5.085332543719406351e-01
3.365000000000000213e+00,2.577282164788277541e+00,5.095331945291069475e-01
3.367500000000000160e+00,2.574504902817891239e+00,5.105013162972242835e-01
3.370000000000000107e+00,2.571733550103045829e+00,5.114362929249925971e-01
3.372500000000000053e+00,2.568968355967887085e+00,5.123368396337885100e-01
3.375000000000000000e+00,2.566209546264826891e+00,5.132017836206019812e-01
3.377499999999999947e+00,2.563457311489430346e+00,5.140301306877282927e-01
3.379999999999999893e+00,2.560711793426481364e+00,5.148211247801663948e-01
3.382500000000000284e+00,2.557973072100256040e+00,5.155742966673420025e-01
3.385000000000000231e+00,2.555241155498075400e+00,5.162894974633557288e-01
3.387500000000000178e+00,2.552515974382139063e+00,5.169669124922260384e-01
3.390000000000000124e+00,2.549797383523748184e+00,5.176070521431008764e-01
3.392500000000000071e+00,2.547085169329009968e+00,5.182107191133108470e-01
3.395000000000000018e+00,2.544379062723912011e+00,5.187789550151140627e-01
3.397499999999999964e+00,2.541678755814605228e+00,5.193129722449595365e-01
3.399999999999999911e+00,2.538983921247444542e+00,5.198140780645807979e-01
3.402499999999999858e+00,2.536294233862649516e+00,5.202835969054286913e-01
3.405000000000000249e+00,2.533609394455391239e+00,5.207227950515266324e-01
3.407500000000000195e+00,2.530929154790126479e+00,5.211328105670967048e-01
3.410000000000000142e+00,2.528253341643467600e+00,5.215145914411116745e-01
3.412500000000000089e+00,2.525581876356916222e+00,5.218688459930356238e-01
3.415000000000000036e+00,2.522914786104968332e+00,5.221960102607791088e-01
3.417499999999999982e+00,2.520252204348178982e+00,5.224962360771090442e-01
3.419999999999999929e+00,2.517594360476120396e+00,5.227694005540722832e-01
3.422499999999999876e+00,2.514941561474751897e+00,5.230151337134699707e-01
3.425000000000000266e+00,2.512294170387004311e+00,5.232328576713644042e-01
3.427500000000000213e+00,2.509652586588988932e+00,5.234218294640087255e-01
3.430000000000000160e+00,2.507017231476848185e+00,5.235811806840542371e-01
3.432500000000000107e+00,2.504388540779992844e+00,5.237099499662843938e-01
3.435000000000000053e+00,2.501766962418478624e+00,5.238071078666239888e-01
3.437500000000000000e+00,2.499152957418299792e+00,5.238715766741006696e-01
3.439999999999999947e+00,2.496547001149117317e+00,5.239022493765381761e-01
3.442499999999999893e+00,2.493949582767006401e+00,5.238980119767169263e-01
3.445000000000000284e+00,2.491361201669327841e+00,5.238577716662778938e-01
3.447500000000000231e+00,2.488782360515450875e+00,5.237804905306618908e-01
3.450000000000000178e+00,2.486213554760864142e+00,5.236652214587579346e-01
3.452500000000000124e+00,2.483655258850785863e+00,5.235111409183091924e-01
3.455000000000000071e+00,2.481107909550020807e+00,5.233175730220204214e-01
3.457500000000000018e+00,2.478571887597382783e+00,5.230840007971500061e-01
3.459999999999999964e+00,2.476047499926174122e+00,5.228100628708077791e-01
3.462499999999999911e+00,2.473534965698028110e+00,5.224955356914182669e-01
3.464999999999999858e+00,2.471034409760536565e+00,5.221403022449929709e-01
3.467500000000000249e+00,2.468545866369296959e+00,5.217443082954019706e-01
3.470000000000000195e+00,2.466069294060194483e+00,5.213075074779506268e-01
3.472500000000000142e+00,2.463604599954570595e+00,5.208297979455551729e-01
3.475000000000000089e+00,2.461151669479817894e+00,5.203109556217073717e-01
3.477500000000000036e+00,2.458710396400708209e+00,5.197505713780883330e-01
3.479999999999999982e+00,2.456280708553899572e+00,5.191480002817377981e-01
3.482499999999999929e+00,2.453862586368366294e+00,5.185023298040198902e-01
3.484999999999999876e+00,2.451456073204488550e+00,5.178123710869165786e-01
3.487500000000000266e+00,2.449061277835024697e+00,5.170766743532215770e-01
3.490000000000000213e+00,2.446678369666333897e+00,5.162935675114900258e-01
3.492500000000000160e+00,2.444307566950490784e+00,5.154612161949881921e-01
3.495000000000000107e+00,2.441949118101637950e+00,5.145777031333637064e-01
3.497500000000000053e+00,2.439603276975985224e+00,5.136411237801490337e-01
3.500000000000000000e+00,2.437270274616543553e+00,5.126496929058340646e-01
3.502499999999999947e+00,2.434950291781053267e+00,5.116018537814108758e-01
3.504999999999999893e+00,2.432643437516807339e+00,5.104963787839428280e-01
3.507500000000000284e+00,2.430349738366119006e+00,5.093324491067168225e-01
3.510000000000000231e+00,2.428069140481169175e+00,5.081097026619934010e-01
3.512500000000000178e+00,2.425801523782307179e+00,5.068282433232579320e-01
3.515000000000000124e+00,2.423546724488817805e+00,5.054886106026024173e-01
3.517500000000000071e+00,2.421304560883504209e+00,5.040917152635084886e-01
3.520000000000000018e+00,2.419074857410948631e+00,5.026387515135152251e-01
3.522499999999999964e+00,2.416857463785427651e+00,5.011310988624181340e-01
3.524999999999999911e+00,2.414652267844802136e+00,4.995702258903822468e-01
3.527499999999999858e+00,2.412459202551846094e+00,4.979576046577210979e-01
3.530000000000000249e+00,2.410278248332088147e+00,4.962946398843959273e-01
3.532500000000000195e+00,2.408109431933914912e+00,4.945826131180477980e-01
3.535000000000000142e+00,2.405952822696419080e+00,4.928226399893397280e-01
3.537500000000000089e+00,2.403808527021681130e+00,4.910156382789919727e-01
3.540000000000000036e+00,2.401676682116475892e+00,4.891623050164033426e-01
3.542499999999999982e+00,2.399557450367398648e+00,4.872631012995596311e-01
3.544999999999999929e+00,2.397451015495151605e+00,4.853182437332924648e-01
3.547499999999999876e+00,2.395357580586453317e+00,4.833277017720603030e-01
3.550000000000000266e+00,2.393277366496119551e+00,4.812912013387746768e-01
3.552500000000000213e+00,2.391210607759894469e+00,4.792082367680275956e-01
3.555000000000000160e+00,2.389157542961765746e+00,4.770780945138569096e-01
3.557500000000000107e+00,2.387118397849937512e+00,4.748998920653373368e-01
3.560000000000000053e+00,2.385093361935857637e+00,4.726726336138252771e-01
3.562500000000000000e+00,2.383082561713110170e+00,4.703952807298513172e-01
3.564999999999999947e+00,2.381086034824969833e+00,4.680668329055012178e-01
3.567499999999999893e+00,2.379103708965786268e+00,4.656864105509488372e-01
3.570000000000000284e+00,2.377135387460198146e+00,4.632533324343997005e-01
3.572500000000000231e+00,2.375180741456858424e+00,4.607671802703671160e-01
3.575000000000000178e+00,2.373239307632336814e+00,4.582278443553048919e-01
3.577500000000000124e+00,2.371310490678243177e+00,4.556355451341115304e-01
3.580000000000000071e+00,2.369393571158895817e+00,4.529908262663394636e-01
3.582500000000000018e+00,2.367487720483436586e+00,4.502945157017905209e-01
3.584999999999999964e+00,2.365592024709999741e+00,4.475476533368167864e-01
3.587499999999999911e+00,2.363705517362854724e+00,4.447513876430091995e-01
3.589999999999999858e+00,2.361827218970422582e+00,4.419068491321715419e-01
3.592500000000000249e+00,2.359956178771773327e+00,4.390150145366498724e-01
3.595000000000000195e+00,2.358091513063096833e+00,4.360765802383199108e-01
3.597500000000000142e+00,2.356232435367531686e+00,4.330918647826686452e-01
3.600000000000000089e+00,2.354378275564591227e+00,4.300607571394896023e-01
3.602500000000000036e+00,2.352528487331750906e+00,4.269827201355536617e-01
3.604999999999999982e+00,2.350682644835691004e+00,4.238568491016413975e-01
3.607499999999999929e+00,2.348840430264506729e+00,4.206819768376543478e-01
3.609999999999999876e+00,2.347001613896442240e+00,4.174568096452151988e-01
3.612500000000000266e+00,2.345166028632032607e+00,4.141800763395520613e-01
3.615000000000000213e+00,2.343333541665435060e+00,4.108506725633876422e-01
3.617500000000000160e+00,2.341504026980313569e+00,4.074677855114595681e-01
3.620000000000000107e+00,2.339677342855013720e+00,4.040309884776169813e-01
3.622500000000000053e+00,2.337853317821264376e+00,4.005402998049250596e-01
3.625000000000000000e+00,2.336031746447705615e+00,3.969962061754323535e-01
3.627499999999999947e+00,2.334212393656024176e+00,3.933996547778729203e-01
3.629999999999999893e+00,2.332395004222131973e+00,3.897520216752045630e-01
3.632500000000000284e+00,2.330579313594811630e+00,3.860550639974256737e-01
3.635000000000000231e+00,2.328765057244917891e+00,3.823108616474625299e-01
3.637500000000000178e+00,2.326951977602070176e+00,3.785217512015813801e-01
3.640000000000000124e+00,2.325139829053391782e+00,3.746902521761648064e-01
3.642500000000000071e+00,2.323328381706018408e+00,3.708189849819063522e-01
3.645000000000000018e+00,2.321517423794076329e+00,3.669105808965553717e-01
3.647499999999999964e+00,2.319706761651825655e+00,3.629675865016396830e-01
3.649999999999999911e+00,2.317896216092562245e+00,3.589923670538668343e-01
3.652499999999999858e+00,2.316085615205678572e+00,3.549870142815741425e-01
3.655000000000000249e+00,2.314274785434077497e+00,3.509532639699797230e-01
3.657500000000000195e+00,2.312463544114514935e+00,3.468924280722934239e-01
3.660000000000000142e+00,2.310651696394658838e+00,3.428053458954871680e-01
3.662500000000000089e+00,2.308839037395755689e+00,3.386923596539235803e-01
3.665000000000000036e+00,2.307025357560040568e+00,3.345533208767385580e-01
3.667499999999999982e+00,2.305210446815065595e+00,3.303876343969618934e-01
3.669999999999999929e+00,2.303394092774580848e+00,3.261943443607107085e-01
3.672499999999999876e+00,2.301576069993340745e+00,3.219722611366280796e-01
3.675000000000000266e+00,2.299756120509688362e+00,3.177201199702199830e-01
3.677500000000000213e+00,2.297933929133281428e+00,3.134367539011143622e-01
3.680000000000000160e+00,2.296109098927601622e+00,3.091212575189501988e-01
3.682500000000000107e+00,2.294281132626026842e+00,3.047731166066680042e-01
3.685000000000000053e+00,2.292449424649761980e+00,3.003922822797811532e-01
3.687500000000000000e+00,2.290613266677457016e+00,2.959791761773991059e-01
3.689999999999999947e+00,2.288771867865879717e+00,2.915346239999709321e-01
3.692499999999999893e+00,2.286924388907089156e+00,2.870597262441321185e-01
3.695000000000000284e+00,2.285069986965982292e+00,2.825556852955207199e-01
3.697500000000000231e+00,2.283207866233429417e+00,2.780236151331988981e-01
3.700000000000000178e+00,2.281337326921961228e+00,2.734643622024137133e-01
3.702500000000000124e+00,2.279457804921964481e+00,2.688783628790673008e-01
3.705000000000000071e+00,2.277568895704325413e+00,2.642655551261769986e-01
3.707500000000000018e+00,2.275670359313559654e+00,2.596253515672463652e-01
3.709999999999999964e+00,2.273762107466634763e+00,2.549566711266869623e-01
3.712499999999999911e+00,2.271844177411774801e+00,2.502580190745214428e-01
3.714999999999999858e+00,2.269916699121075077e+00,2.455276018632127633e-01
3.717500000000000249e+00,2.267979862238016064e+00,2.407634630164301459e-01
3.720000000000000195e+00,2.266033887532191482e+00,2.359636278985199065e-01
3.722500000000000142e+00,2.264079005446573589e+00,2.311262468233969136e-01
3.725000000000000089e+00,2.262115442488088934e+00,2.262497269414167345e-01
3.727500000000000036e+00,2.260143414943151630e+00,2.213328441243867517e-01
3.729999999999999982e+00,2.258163128412804976e+00,2.163748276800787074e-01
3.732499999999999929e+00,2.256174780627469456e+00,2.113754137708487302e-01
3.734999999999999876e+00,2.254178564012877750e+00,2.063348673577785897e-01
3.737500000000000266e+00,2.252174664134373838e+00,2.012539758078199514e-01
3.740000000000000213e+00,2.250163251138669551e+00,1.961340183747247445e-01
3.742500000000000160e+00,2.248144463807700166e+00,1.909767140306300182e-01
3.745000000000000107e+00,2.246118389120437708e+00,1.857841466179154244e-01
3.747500000000000053e+00,2.244085042895282101e+00,1.805586632286158011e-01
3.750000000000000000e+00,2.242044357802083887e+00,1.753027413871706131e-01
3.752499999999999947e+00,2.239996183236763638e+00,1.700188242356699964e-01
3.754999999999999893e+00,2.237940297841543913e+00,1.647091301267252228e-01
3.757500000000000284e+00,2.235876431293688071e+00,1.593754520452689005e-01
3.760000000000000231e+00,2.233804288972729424e+00,1.540189705625175931e-01
3.762500000000000178e+00,2.231723572246995690e+00,1.486401089341141679e-01
3.765000000000000124e+00,2.229633988451263260e+00,1.432384583332948214e-01
3.767500000000000071e+00,2.227535247449957900e+00,1.378127939332629837e-01
3.770000000000000018e+00,2.225427045011855398e+00,1.323611890830610205e-01
3.772499999999999964e+00,2.223309036264240923e+00,1.268812175457149083e-01
3.774999999999999911e+00,2.221180804798929209e+00,1.213702167243399799e-01
3.777499999999999858e+00,2.219041834338645991e+00,1.158255725785915513e-01
3.780000000000000249e+00,2.216891490012037558e+00,1.102449830246014784e-01
3.782500000000000195e+00,2.214729014966142717e+00,1.046266619867404213e-01
3.785000000000000142e+00,2.212553545188757909e+00,9.896945895987875608e-02
3.787500000000000089e+00,2.210364141432346052e+00,9.327288494823887666e-02
3.790000000000000036e+00,2.208159833027042662e+00,8.753705072784460917e-02
3.792499999999999982e+00,2.205939665447858911e+00,8.176253471289744723e-02
3.794999999999999929e+00,2.203702742805636383e+00,7.595020453981814190e-02
3.797499999999999876e+00,2.201448258227724164e+00,7.010101953339506475e-02
3.800000000000000266e+00,2.199175508711733951e+00,6.421584142488785674e-02
3.802500000000000213e+00,2.196883895174400969e+00,5.829527829183941273e-02
3.805000000000000160e+00,2.194572911738963406e+00,5.233958128839477641e-02
3.807500000000000107e+00,2.192242129970316977e+00,4.634860519901796982e-02
3.810000000000000053e+00,2.189891183655367612e+00,4.032183323436965006e-02
3.812500000000000000e+00,2.187519758269572456e+00,3.425845618757148575e-02
3.814999999999999947e+00,2.185127587095102797e+00,2.815748894929846063e-02
3.817499999999999893e+00,2.182714453588459946e+00,2.201790543937018341e-02
3.820000000000000284e+00,2.180280197418143384e+00,1.583877637938999744e-02
3.822500000000000231e+00,2.177824719991755753e+00,9.619401152928697130e-03
3.825000000000000178e+00,2.175347984766939025e+00,3.359432185744760588e-03
3.827500000000000124e+00,2.172850008669553468e+00,-2.941005348264733033e-03
3.830000000000000071e+00,2.170330843607256810e+00,-9.281196297288756350e-03
3.832500000000000018e+00,2.167790550712506370e+00,-1.565972454587524765e-02
3.834999999999999964e+00,2.165229173216045577e+00,-2.207438159866789013e-02
3.837499999999999911e+00,2.162646715204135539e+00,-2.852211751607030762e-02
3.839999999999999858e+00,2.160043132035142754e+00,-3.499906169694484703e-02
3.842500000000000249e+00,2.157418334184052267e+00,-4.150063706349953890e-02
3.845000000000000195e+00,2.154772201253456920e+00,-4.802177732253962855e-02
3.847500000000000142e+00,2.152104598884478914e+00,-5.455723564356619593e-02
3.850000000000000089e+00,2.149415389943439170e+00,-6.110195017254933109e-02
3.852500000000000036e+00,2.146704433120266931e+00,-6.765141446709603545e-02
3.854999999999999982e+00,2.143971566173635601e+00,-7.420199482327259621e-02
3.857499999999999929e+00,2.141216575986050419e+00,-8.075114343729954125e-02
3.859999999999999876e+00,2.138439161857947912e+00,-8.729747408648440288e-02
3.862500000000000266e+00,2.135638901104149223e+00,-9.384069044424073192e-02
3.865000000000000213e+00,2.132815226621637361e+00,-1.003813807268876812e-01
3.867500000000000160e+00,2.129967424615248017e+00,-1.069207119185907884e-01
3.870000000000000107e+00,2.127094657214779971e+00,-1.134600700216029240e-01
3.872500000000000053e+00,2.124196009695299203e+00,-1.200006986442528761e-01
3.875000000000000000e+00,2.121270556345842717e+00,-1.265433863757773336e-01
3.877499999999999947e+00,2.118317434193643933e+00,-1.330882438600647921e-01
3.879999999999999893e+00,2.115335911409812031e+00,-1.396345952786938183e-01
3.882500000000000284e+00,2.112325438384825116e+00,-1.461809886271250858e-01
3.885000000000000231e+00,2.109285674103207331e+00,-1.527253087448432745e-01
3.887500000000000178e+00,2.106216487208741661e+00,-1.592649611487946537e-01
3.890000000000000124e+00,2.103117937834403595e+00,-1.657970870643189487e-01
3.892500000000000071e+00,2.099990250669061975e+00,-1.723187721855606314e-01
3.895000000000000018e+00,2.096833790466894332e+00,-1.788272222611366480e-01
3.897499999999999964e+00,2.093649048200148410e+00,-1.853198935537806458e-01
3.899999999999999911e+00,2.090436640510840771e+00,-1.917945800345569329e-01
3.902500000000000302e+00,2.087197319042493948e+00,-1.982494667204889038e-01
3.905000000000000249e+00,2.083931981753953888e+00,-2.046831572366799856e-01
3.907500000000000195e+00,2.080641676971502374e+00,-2.110946748370117199e-01
3.910000000000000142e+00,2.077327593162184627e+00,-2.174834249920422347e-01
3.912500000000000089e+00,2.073991032384300048e+00,-2.238491013583890910e-01
3.915000000000000036e+00,2.070633371261294986e+00,-2.301915211409065187e-01
3.917499999999999982e+00,2.067256017943164714e+00,-2.365103917092335195e-01
3.919999999999999929e+00,2.063860375113272472e+00,-2.428050334214522654e-01
3.922499999999999876e+00,2.060447816987206249e+00,-2.490741056040131907e-01
3.925000000000000266e+00,2.057019683037621949e+00,-2.553153948758362657e-01
3.927500000000000213e+00,2.053577284508095069e+00,-2.615257221498594187e-01
3.930000000000000160e+00,2.050121913786766559e+00,-2.677010065863074662e-01
3.932500000000000107e+00,2.046654843408294955e+00,-2.738364961041431789e-01
3.935000000000000053e+00,2.043177302194134182e+00,-2.799271418794381794e-01
3.937500000000000000e+00,2.039690421151164390e+00,-2.859680657060925668e-01
3.939999999999999947e+00,2.036195150342365423e+00,-2.919550497063543859e-01
3.942499999999999893e+00,2.032692157989168802e+00,-2.978849710319116384e-01
3.945000000000000284e+00,2.029181731756136031e+00,-3.037561111127820568e-01
3.947500000000000231e+00,2.025663706617134796e+00,-3.095682887950897411e-01
3.950000000000000178e+00,2.022137441850039963e+00,-3.153227962564875697e-01
3.952500000000000124e+00,2.018601861177165002e+00,-3.210221506472515918e-01
3.955000000000000071e+00,2.015055556597941333e+00,-3.266697061776885902e-01
3.957500000000000018e+00,2.011496941622956669e+00,-3.322691938375950671e-01
3.959999999999999964e+00,2.007924427801997869e+00,-3.378242637150871142e-01
3.962499999999999911e+00,2.004336593367207264e+00,-3.433380961416339638e-01
3.965000000000000302e+00,2.000732316161113467e+00,-3.488131254910888379e-01
3.967500000000000249e+00,1.997110853698625732e+00,-3.542508916330537327e-01
3.970000000000000195e+00,1.993471867668962449e+00,-3.596520081701052307e-01
3.972500000000000142e+00,1.989815403658259818e+00,-3.650162216143013061e-01
3.975000000000000089e+00,1.986141845139435702e+00,-3.703425345666465640e-01
3.977500000000000036e+00,1.982451861660798897e+00,-3.756293752559914378e-01
3.979999999999999982e+00,1.978746365241896399e+00,-3.808748071159188675e-01
3.982499999999999929e+00,1.975026479185216122e+00,-3.860767764960382209e-01
3.984999999999999876e+00,1.971293513886109849e+00,-3.912333893910574512e-01
3.987500000000000266e+00,1.967548938406527004e+00,-3.963431913744651092e-01
3.990000000000000213e+00,1.963794336559749887e+00,-4.014054068212568049e-01
3.992500000000000160e+00,1.960031341830375418e+00,-4.064200840090962386e-01
3.995000000000000107e+00,1.956261554452425333e+00,-4.113880989223044904e-01
3.997500000000000053e+00,1.952486453052699300e+00,-4.163109935965361719e-01
4.000000000000000000e+00,1.948707319027414453e+00,-4.211906593716099323e-01
4.002500000000000391e+00,1.944925191819129484e+00,-4.260289122191840416e-01
4.004999999999999893e+00,1.941140866773044760e+00,-4.308270365189540985e-01
4.007500000000000284e+00,1.937354935563317060e+00,-4.355853876422730586e-01
4.009999999999999787e+00,1.933567855400486923e+00,-4.403031386074065523e-01
4.012500000000000178e+00,1.929780021640355336e+00,-4.449782321552312458e-01
4.014999999999999680e+00,1.925991813393733931e+00,-4.496075609345858148e-01
4.017500000000000071e+00,1.922203586383077312e+00,-4.541873524190266909e-01
4.020000000000000462e+00,1.918415601999953868e+00,-4.587136913928767656e-01
4.022499999999999964e+00,1.914627903063013559e+00,-4.631830817517363919e-01
4.025000000000000355e+00,1.910840168611203538e+00,-4.675929395081485640e-01
4.027499999999999858e+00,1.907051594222619162e+00,-4.719419239548937051e-01
4.030000000000000249e+00,1.903260844559290899e+00,-4.762300505515565940e-01
4.032499999999999751e+00,1.899466109547776949e+00,-4.804585769923068184e-01
4.035000000000000142e+00,1.895665269195015767e+00,-4.846296990284845174e-01
4.037499999999999645e+00,1.891856143326477113e+00,-4.887461223554948608e-01
4.040000000000000036e+00,1.888036781118300755e+00,-4.928105851342637345e-01
4.042500000000000426e+00,1.884205737603540598e+00,-4.968253951897403931e-01
4.044999999999999929e+00,1.880362291365171856e+00,-5.007920262184564208e-01
4.047500000000000320e+00,1.876506575318016345e+00,-5.047107997785994504e-01
4.049999999999999822e+00,1.872639614045008116e+00,-5.085806716626296575e-01
4.052500000000000213e+00,1.868763279924346765e+00,-5.123991421977605043e-01
4.054999999999999716e+00,1.864880191703897072e+00,-5.161623130763598466e-01
4.057500000000000107e+00,1.860993581529203134e+00,-5.198651090843083855e-01
4.060000000000000497e+00,1.857107150700727516e+00,-5.235016652713959662e-01
4.062500000000000000e+00,1.853224923839463578e+00,-5.270658493005355716e-01
4.065000000000000391e+00,1.849351100392907288e+00,-5.305518527808773532e-01
4.067499999999999893e+00,1.845489896489814097e+00,-5.339547564148841019e-01
4.070000000000000284e+00,1.841645372458768914e+00,-5.372709632733699836e-01
4.072499999999999787e+00,1.837821251863553051e+00,-5.404984089800700664e-01
4.075000000000000178e+00,1.834020752512366847e+00,-5.436364962564880221e-01
4.077499999999999680e+00,1.830246461415089954e+00,-5.466857563224332139e-01
4.080000000000000071e+00,1.826500286941378004e+00,-5.496472984684781515e-01
4.082500000000000462e+00,1.822783508856209433e+00,-5.525221575275868213e-01
4.084999999999999964e+00,1.819096922678904438e+00,-5.553106744588458543e-01
4.087500000000000355e+00,1.815441046690199123e+00,-5.580120399737269477e-01
4.089999999999999858e+00,1.811816338389425241e+00,-5.606240944831003548e-01
4.092500000000000249e+00,1.808223361290864251e+00,-5.631434176997034413e-01
4.094999999999999751e+00,1.804662856408521865e+00,-5.655656737898558939e-01
4.097500000000000142e+00,1.801135702356824186e+00,-5.678861222462676661e-01
4.099999999999999645e+00,1.797642784354082313e+00,-5.701001764330188015e-01
4.102500000000000036e+00,1.794184823439092913e+00,-5.722038968593480268e-01
4.105000000000000426e+00,1.790762232413599442e+00,-5.741943380316445467e-01
4.107499999999999929e+00,1.787375059327322546e+00,-5.760697106029407655e-01
4.110000000000000320e+00,1.784023054699360955e+00,-5.778293578960338461e-01
4.112499999999999822e+00,1.780705863088236640e+00,-5.794735682133519417e-01
4.115000000000000213e+00,1.777423303966889634e+00,-5.810032527614242825e-01
4.117499999999999716e+00,1.774175681257580184e+00,-5.824195223980929148e-01
4.120000000000000107e+00,1.770964051835383302e+00,-5.837232043978917151e-01
4.122500000000000497e+00,1.767790392313166148e+00,-5.849143566409618078e-01
4.125000000000000000e+00,1.764657627036191556e+00,-5.859918560283796651e-01
4.127500000000000391e+00,1.761569511226546592e+00,-5.869531494059871957e-01
4.129999999999999893e+00,1.758530392625758498e+00,-5.877942474838800946e-01
4.132500000000000284e+00,1.755544894657076416e+00,-5.885100093303392566e-01
4.134999999999999787e+00,1.752617569632574313e+00,-5.890947098547621996e-01
4.137500000000000178e+00,1.749752563013462048e+00,-5.895428166725770192e-01
4.139999999999999680e+00,1.746953315548348318e+00,-5.898498429411493937e-01
4.142500000000000071e+00,1.744222317708325587e+00,-5.900131073541621252e-01
4.145000000000000462e+00,1.741560926170791390e+00,-5.900322353934821518e-01
4.147499999999999964e+00,1.738969255266487046e+00,-5.899092816705209241e-01
4.150000000000000355e+00,1.736446161624992435e+00,-5.896484336486064182e-01
4.152499999999999858e+00,1.733989339994300050e+00,-5.892553521530710103e-01
4.155000000000000249e+00,1.731595537441023680e+00,-5.887362871718939683e-01
4.157499999999999751e+00,1.729260872651166014e+00,-5.880971541565727101e-01
4.160000000000000142e+00,1.726981222789815362e+00,-5.873427533808514012e-01
4.162499999999999645e+00,1.724752620394061520e+00,-5.864762665158395061e-01
4.165000000000000036e+00,1.722571594001339523e+00,-5.854990891210429815e-01
4.167500000000000426e+00,1.720435392606430636e+00,-5.844109810310726960e-01
4.169999999999999929e+00,1.718342055969279691e+00,-5.832104606366236288e-01
4.172500000000000320e+00,1.716290326844270187e+00,-5.818953434563236549e-01
4.174999999999999822e+00,1.714279440007449029e+00,-5.804633255828947069e-01
4.177500000000000213e+00,1.712308855919906225e+00,-5.789125253343928579e-01
4.179999999999999716e+00,1.710378022711327883e+00,-5.772419094466086920e-01
4.182500000000000107e+00,1.708486241247691328e+00,-5.754515397372552687e-01
4.185000000000000497e+00,1.706632674523214099e+00,-5.735425885871698881e-01
4.187500000000000000e+00,1.704816493976777370e+00,-5.715170972938311555e-01
4.190000000000000391e+00,1.703037107700513086e+00,-5.693774963178684922e-01
4.192499999999999893e+00,1.701294385518540508e+00,-5.671259657369491780e-01
4.195000000000000284e+00,1.699588793980266299e+00,-5.647637717386119194e-01
4.197499999999999787e+00,1.697921380541518754e+00,-5.622907491739439489e-01
4.200000000000000178e+00,1.696293590813300334e+00,-5.597050927249673791e-01
4.202499999999999680e+00,1.694706950493476860e+00,-5.570035628019358587e-01
4.205000000000000071e+00,1.693162679814621985e+00,-5.541821149537001778e-01
4.207500000000000462e+00,1.691661323885035983e+00,-5.512368465610953949e-01
4.209999999999999964e+00,1.690202475448549180e+00,-5.481650550468536442e-01
4.212500000000000355e+00,1.688784642076456510e+00,-5.449661510621235383e-01
4.214999999999999858e+00,1.687405276262378795e+00,-5.416421892543156202e-01
4.217500000000000249e+00,1.686060954121621158e+00,-5.381978672503717753e-01
4.219999999999999751e+00,1.684747664944745704e+00,-5.346399749282044755e-01
4.222500000000000142e+00,1.683461164610604133e+00,-5.309764094753334218e-01
4.224999999999999645e+00,1.682197350020263382e+00,-5.272149662845552198e-01
4.227500000000000036e+00,1.680952622582948308e+00,-5.233621476744407808e-01
4.230000000000000426e+00,1.679724216924225022e+00,-5.194222020616732216e-01
4.232499999999999929e+00,1.678510469895190482e+00,-5.153965372566089442e-01
4.235000000000000320e+00,1.677310995987188136e+00,-5.112835713155458039e-01
4.237499999999999822e+00,1.676126727896551039e+00,-5.070790134846588915e-01
4.240000000000000213e+00,1.674959787508115916e+00,-5.027765124780205763e-01
4.242499999999999716e+00,1.673813179870437651e+00,-4.983685651901928471e-01
4.245000000000000107e+00,1.672690346522105020e+00,-4.938475407279827034e-01
4.247500000000000497e+00,1.671594659652484438e+00,-4.892066451643767300e-01
4.250000000000000000e+00,1.670528965611766559e+00,-4.844406441786319739e-01
4.252500000000000391e+00,1.669495280712123275e+00,-4.795461894798506153e-01
4.254999999999999893e+00,1.668494701590949703e+00,-4.745216689166487090e-01
4.257500000000000284e+00,1.667527528016404137e+00,-4.693666116185591375e-01
4.259999999999999787e+00,1.666593529366062310e+00,-4.640808024621790873e-01
4.262500000000000178e+00,1.665692240974560256e+00,-4.586633568256857640e-01
4.264999999999999680e+00,1.664823170577945266e+00,-4.531120399889133621e-01
4.267500000000000071e+00,1.663985832178582758e+00,-4.474230642599208441e-01
4.270000000000000462e+00,1.663179592824487685e+00,-4.415914667082483369e-01
4.272499999999999964e+00,1.662403392567751492e+00,-4.356119967666338133e-01
4.275000000000000355e+00,1.661655451132194372e+00,-4.294802815150438047e-01
4.277499999999999858e+00,1.660933085891740824e+00,-4.231939426234372914e-01
4.280000000000000249e+00,1.660232730131288914e+00,-4.167533452767726021e-01
4.282499999999999751e+00,1.659550172367009413e+00,-4.101617616692516122e-01
4.285000000000000142e+00,1.658880963923313523e+00,-4.034248913557973992e-01
4.287500000000000533e+00,1.658220891374240225e+00,-3.965498434089428370e-01
4.290000000000000036e+00,1.657566399696825954e+00,-3.895438043040393428e-01
4.292500000000000426e+00,1.656914879357130665e+00,-3.824126685537162507e-01
4.294999999999999929e+00,1.656264778422447570e+00,-3.751599002633928537e-01
4.297500000000000320e+00,1.655615546105667413e+00,-3.677858415955290727e-01
4.299999999999999822e+00,1.654967440535604961e+00,-3.602876067710304442e-01
4.302500000000000213e+00,1.654321238289704343e+00,-3.526596068246089510e-01
4.304999999999999716e+00,1.653677875902827665e+00,-3.448946434044212750e-01
4.307500000000000107e+00,1.653038048296570750e+00,-3.369853954406376584e-01
4.310000000000000497e+00,1.652401795316267741e+00,-3.289260191031848635e-01
4.312500000000000000e+00,1.651768124371469249e+00,-3.207135208172227636e-01
4.315000000000000391e+00,1.651134733483922368e+00,-3.123485790712587917e-01
4.317499999999999893e+00,1.650497899716959704e+00,-3.038356012863527300e-01
4.320000000000000284e+00,1.649852572867320788e+00,-2.951819932024190574e-01
4.322499999999999787e+00,1.649192665888970843e+00,-2.863968403188336120e-01
4.325000000000000178e+00,1.648511478069027536e+00,-2.774893812857142650e-01
4.327499999999999680e+00,1.647802147709475751e+00,-2.684677231610387294e-01
4.330000000000000071e+00,1.647058026400499031e+00,-2.593381734631391988e-01
4.332500000000000462e+00,1.646272900854525378e+00,-2.501053622305660085e-01
4.334999999999999964e+00,1.645441048161931263e+00,-2.407730671577929804e-01
4.337500000000000355e+00,1.644557173069246758e+00,-2.313454285326319582e-01
4.339999999999999858e+00,1.643616317412829098e+00,-2.218281259054318555e-01
4.342500000000000249e+00,1.642613836251380466e+00,-2.122291166998830081e-01
4.344999999999999751e+00,1.641545500480114050e+00,-2.025586848855434885e-01
4.347500000000000142e+00,1.640407724768084829e+00,-1.928287543283392358e-01
4.350000000000000533e+00,1.639197856461600988e+00,-1.830516191972133000e-01
4.352500000000000036e+00,1.637914421578104296e+00,-1.732383855813755535e-01
4.355000000000000426e+00,1.636557225290402151e+00,-1.633974856736119530e-01
4.357499999999999929e+00,1.635127246789729760e+00,-1.535336200688700026e-01
4.360000000000000320e+00,1.633626335255995432e+00,-1.436474123288516147e-01
4.362499999999999822e+00,1.632056778183534007e+00,-1.337359286814634451e-01
4.365000000000000213e+00,1.630420850855072157e+00,-1.237940331684497658e-01
4.367499999999999716e+00,1.628720453847671390e+00,-1.138163384909807729e-01
4.370000000000000107e+00,1.626956907686991638e+00,-1.037993228188869022e-01
4.372500000000000497e+00,1.625130916662467229e+00,-9.374307835712292203e-02
4.375000000000000000e+00,1.623242659340426997e+00,-8.365219775458070106e-02
4.377500000000000391e+00,1.621291930843591800e+00,-7.353550928208857362e-02
4.379999999999999893e+00,1.619278262163754256e+00,-6.340469748006813400e-02
4.382500000000000284e+00,1.617200972901911005e+00,-5.327218944154705343e-02
4.384999999999999787e+00,1.615059161067274651e+00,-4.314892187546082170e-02
4.387500000000000178e+00,1.612851673437210032e+00,-3.304263644567927843e-02
4.389999999999999680e+00,1.610577111211842549e+00,-2.295716360097874165e-02
4.392500000000000071e+00,1.608233902307266483e+00,-1.289281844613316720e-02
4.395000000000000462e+00,1.605820428625971630e+00,-2.847672554945727269e-03
4.397499999999999964e+00,1.603335161524774399e+00,7.180790115059511661e-03
4.400000000000000355e+00,1.600776753224643745e+00,1.719420064983287477e-02
4.402499999999999858e+00,1.598144057687991726e+00,2.719247575182319812e-02
4.405000000000000249e+00,1.595436093359378749e+00,3.717385782639719138e-02
4.407499999999999751e+00,1.592651987939409430e+00,4.713577514110744993e-02
4.410000000000000142e+00,1.589790947620338901e+00,5.707622966640741452e-02
4.412500000000000533e+00,1.586852272242633255e+00,6.699526035630593013e-02
4.415000000000000036e+00,1.583835408403596379e+00,7.689598041146410157e-02
4.417500000000000426e+00,1.580740011967216585e+00,8.678476229258071106e-02
4.419999999999999929e+00,1.577565990584049338e+00,9.667034455815448624e-02
4.422500000000000320e+00,1.574313515553636744e+00,1.065619346801298661e-01
4.424999999999999822e+00,1.570983019263005875e+00,1.164667153269415695e-01
4.427500000000000213e+00,1.567575211293797288e+00,1.263874224200178809e-01
4.429999999999999716e+00,1.564091137188212688e+00,1.363207383597098143e-01
4.432500000000000107e+00,1.560532266774576904e+00,1.462570663045253405e-01
4.435000000000000497e+00,1.556900552614865596e+00,1.561818481107824785e-01
4.437500000000000000e+00,1.553198376447359141e+00,1.660780887036381326e-01
4.440000000000000391e+00,1.549428328484523387e+00,1.759293403921182442e-01
4.442499999999999893e+00,1.545592837939045339e+00,1.857222458980341828e-01
4.445000000000000284e+00,1.541693756835951223e+00,1.954479024785611418e-01
4.447499999999999787e+00,1.537732044872174519e+00,2.051017248041852037e-01
4.450000000000000178e+00,1.533707682416427964e+00,2.146819870086489890e-01
4.452499999999999680e+00,1.529619860055616787e+00,2.241876295204683622e-01
4.455000000000000071e+00,1.525467393162686758e+00,2.336160953996414269e-01
4.457500000000000462e+00,1.521249231521097478e+00,2.429618819289879883e-01
4.459999999999999964e+00,1.516964907296822762e+00,2.522162122121836547e-01
4.462500000000000355e+00,1.512614799813209565e+00,2.613678530173333958e-01
4.464999999999999858e+00,1.508200181599343104e+00,2.704047400869477036e-01
4.467500000000000249e+00,1.503723115430870116e+00,2.793158136254151880e-01
4.469999999999999751e+00,1.499186350906530851e+00,2.880923824071738859e-01
4.472500000000000142e+00,1.494593379181066606e+00,2.967284623017765188e-01
4.475000000000000533e+00,1.489948730317207648e+00,3.052198651708593058e-01
4.477500000000000036e+00,1.485258465165806285e+00,3.135622704555192097e-01
4.480000000000000426e+00,1.480530681950637639e+00,3.217489465855156716e-01
4.482499999999999929e+00,1.475775790609992200e+00,3.297690227196135027e-01
4.485000000000000320e+00,1.471006341700879627e+00,3.376071104724038263e-01
4.487499999999999822e+00,1.466236324112104139e+00,3.452446351261199142e-01
4.490000000000000213e+00,1.461480021890026570e+00,3.526626068131690217e-01
4.492499999999999716e+00,1.456750680380711316e+00,3.598449957090680829e-01
4.495000000000000107e+00,1.452059312941913038e+00,3.667816090301003751e-01
4.497500000000000497e+00,1.447413944883063852e+00,3.734695131889583242e-01
4.500000000000000000e+00,1.442819451308942291e+00,3.799125394765907604e-01
4.502500000000000391e+00,1.438277959783433424e+00,3.861190572327076187e-01
4.504999999999999893e+00,1.433789636994822203e+00,3.920987537072989637e-01
4.507500000000000284e+00,1.429353614505032510e+00,3.978594399079189436e-01
4.509999999999999787e+00,1.424968832378660011e+00,4.034048359439333375e-01
4.512500000000000178e+00,1.420634652230516881e+00,4.087339247124147090e-01
4.514999999999999680e+00,1.416351174281290870e+00,4.138419287372064881e-01
4.517500000000000071e+00,1.412119271807801724e+00,4.187224275633201209e-01
4.520000000000000462e+00,1.407940430157782696e+00,4.233697565123866746e-01
4.522499999999999964e+00,1.403816533761875540e+00,4.277807416120538164e-01
4.525000000000000355e+00,1.399749752637341693e+00,4.319550866245196463e-01
4.527499999999999858e+00,1.395742614999674114e+00,4.358942775452499530e-01
4.530000000000000249e+00,1.391798227538105337e+00,4.395995188223248973e-01
4.532499999999999751e+00,1.387920476174036022e+00,4.430696934412080012e-01
4.535000000000000142e+00,1.384113980089265894e+00,4.463004085918109154e-01
4.537500000000000533e+00,1.380383628035528165e+00,4.492847748113368289e-01
4.540000000000000036e+00,1.376733693937987280e+00,4.520158202690882643e-01
4.542500000000000426e+00,1.373166747839690949e+00,4.544896863952752053e-01
4.544999999999999929e+00,1.369682748882320666e+00,4.567083288127534169e-01
4.547500000000000320e+00,1.366278731587593498e+00,4.586805522136923607e-01
4.549999999999999822e+00,1.362949334459520490e+00,4.604207959484172830e-01
4.552500000000000213e+00,1.359688124121963604e+00,4.619459117664676540e-01
4.554999999999999716e+00,1.356489367431682691e+00,4.632709095189675441e-01
4.557500000000000107e+00,1.353349731251599852e+00,4.644050218579910960e-01
4.560000000000000497e+00,1.350269411038058642e+00,4.653493338111741040e-01
4.562500000000000000e+00,1.347252383685480392e+00,4.660966855372430939e-01
4.565000000000000391e+00,1.344305767423636944e+00,4.666337734512481794e-01
4.567499999999999893e+00,1.341438553529201272e+00,4.669446139776942672e-01
4.570000000000000284e+00,1.338660157567892028e+00,4.670140699665030759e-01
4.572499999999999787e+00,1.335979251456910877e+00,4.668301654619410601e-01
4.575000000000000178e+00,1.333403166374123039e+00,4.663844539263329869e-01
4.577499999999999680e+00,1.330937869512571314e+00,4.656705664507601039e-01
4.580000000000000071e+00,1.328588254271107161e+00,4.646818875989174313e-01
4.582500000000000462e+00,1.326358380721394337e+00,4.634097027696302273e-01
4.584999999999999964e+00,1.324251410688327635e+00,4.618429192390679505e-01
4.587500000000000355e+00,1.322269231812740031e+00,4.599696722355792744e-01
4.589999999999999858e+00,1.320412017314167130e+00,4.577801557238663221e-01
4.592500000000000249e+00,1.318678088234935153e+00,4.552693348593127021e-01
4.594999999999999751e+00,1.317064366215814353e+00,4.524381384992942068e-01
4.597500000000000142e+00,1.315567456867474228e+00,4.492923337313148857e-01
4.600000000000000533e+00,1.314185101019653246e+00,4.458392831958233882e-01
4.602500000000000036e+00,1.312917518421210072e+00,4.420837424316330644e-01
4.605000000000000426e+00,1.311768143125128905e+00,4.380243553394407852e-01
4.607499999999999929e+00,1.310743413451709305e+00,4.336523287162521445e-01
4.610000000000000320e+00,1.309851557325231397e+00,4.289529621410586580e-01
4.612499999999999822e+00,1.309100613113373335e+00,4.239095833279722947e-01
4.615000000000000213e+00,1.308496169572403112e+00,4.185084461889668761e-01
4.617499999999999716e+00,1.308039425681213785e+00,4.127427214203138184e-01
4.620000000000000107e+00,1.307726097682453847e+00,4.066140686183420394e-01
4.622500000000000497e+00,1.307546425823275626e+00,4.001313074496954392e-01
4.625000000000000000e+00,1.307486152848549299e+00,3.933069621045548470e-01
4.627500000000000391e+00,1.307528037173258717e+00,3.861533555828622344e-01
4.629999999999999893e+00,1.307653373743007830e+00,3.786800354927475354e-01
4.632500000000000284e+00,1.307843145228936521e+00,3.708935562727397328e-01
4.634999999999999787e+00,1.308078708318056282e+00,3.627993942476050448e-01
4.637500000000000178e+00,1.308342178812842871e+00,3.544046622202565167e-01
4.639999999999999680e+00,1.308616790978349709e+00,3.457198875184853137e-01
4.642500000000000071e+00,1.308887425194151355e+00,3.367586320971011626e-01
4.645000000000000462e+00,1.309141276497769013e+00,3.275349117582890268e-01
4.647499999999999964e+00,1.309368410575902253e+00,3.180596257875575317e-01
4.650000000000000355e+00,1.309561869059360006e+00,3.083379027119498295e-01
4.652499999999999858e+00,1.309717107211084475e+00,2.983690204726469619e-01
4.655000000000000249e+00,1.309830820780333305e+00,2.881494286268179161e-01
4.657499999999999751e+00,1.309899513102088520e+00,2.776778818184227893e-01
4.660000000000000142e+00,1.309918324075488361e+00,2.669605156759681797e-01
4.662500000000000533e+00,1.309880585468884640e+00,2.560134811739960825e-01
4.665000000000000036e+00,1.309778271676580452e+00,2.448616921837192817e-01
4.667500000000000426e+00,1.309603108537220617e+00,2.335339490269439378e-01
4.669999999999999929e+00,1.309347809472345414e+00,2.220563646810440328e-01
4.672500000000000320e+00,1.309006899597118245e+00,2.104467940260943137e-01
4.674999999999999822e+00,1.308576845724020554e+00,1.987124295031777177e-01
4.677500000000000213e+00,1.308055549250811911e+00,1.868511420875723639e-01
4.679999999999999716e+00,1.307441490732725420e+00,1.748553470789594444e-01
4.682500000000000107e+00,1.306732865510696229e+00,1.627161133231238288e-01
4.685000000000000497e+00,1.305926951402455849e+00,1.504254576953329703e-01
4.687500000000000000e+00,1.305019780079480718e+00,1.379761104373120606e-01
4.690000000000000391e+00,1.304006034717853701e+00,1.253597230411752639e-01
4.692499999999999893e+00,1.302879046334870061e+00,1.125655535670117835e-01
4.695000000000000284e+00,1.301630827625766429e+00,9.958147649070339669e-02
4.697499999999999787e+00,1.300252202107662569e+00,8.639778359077178449e-02
4.700000000000000178e+00,1.298733157644917924e+00,7.301240850400436688e-02
4.702499999999999680e+00,1.297063508297797263e+00,5.943497043915518807e-02
4.705000000000000071e+00,1.295233788673373798e+00,4.568718428724100750e-02
4.707500000000000462e+00,1.293236115011679122e+00,3.179878336146618051e-02
4.709999999999999964e+00,1.291064669989875568e+00,1.780036897838243454e-02
4.712500000000000355e+00,1.288715604346786225e+00,3.716302204845180202e-03
4.714999999999999858e+00,1.286186435577675091e+00,-1.043911255437363073e-02
4.717500000000000249e+00,1.283475256453908031e+00,-2.466048530561266647e-02
4.719999999999999751e+00,1.280580084325525725e+00,-3.894603711141773894e-02
4.722500000000000142e+00,1.277498521550971766e+00,-5.329091869601999820e-02
4.725000000000000533e+00,1.274227722540611563e+00,-6.768235080956047645e-02
4.727500000000000036e+00,1.270764593909042173e+00,-8.209845870743257001e-02
4.730000000000000426e+00,1.267106193094218014e+00,-9.651044015169292500e-02
4.732499999999999929e+00,1.263250364110078294e+00,-1.108859163154032323e-01
4.735000000000000320e+00,1.259196659678757158e+00,-1.251910197699652449e-01
4.737499999999999822e+00,1.254947473224607091e+00,-1.393900976486865118e-01
4.740000000000000213e+00,1.250509069488934699e+00,-1.534439663660724373e-01
4.742499999999999716e+00,1.245892022617247630e+00,-1.673090817022986621e-01
4.745000000000000107e+00,1.241110647018309088e+00,-1.809397823864321297e-01
4.747500000000000497e+00,1.236181404211405876e+00,-1.942939438602239999e-01
4.750000000000000000e+00,1.231120817982298554e+00,-2.073400217389517186e-01
4.752500000000000391e+00,1.225943787127316220e+00,-2.200620749464207715e-01
4.754999999999999893e+00,1.220663050908053826e+00,-2.324599183142863346e-01
4.757500000000000284e+00,1.215289946358894202e+00,-2.445438739850044341e-01
4.759999999999999787e+00,1.209835888003341076e+00,-2.563263779060935277e-01
4.762500000000000178e+00,1.204313685403913592e+00,-2.678143168412853159e-01
4.764999999999999680e+00,1.198738058272325269e+00,-2.790054450970042565e-01
4.767500000000000071e+00,1.193125246758417912e+00,-2.898898667860070888e-01
4.770000000000000462e+00,1.187492037887756258e+00,-3.004548003427447989e-01
4.772499999999999964e+00,1.181854621261994698e+00,-3.106893347745373068e-01
4.775000000000000355e+00,1.176227504525013234e+00,-3.205864879208464302e-01
4.777499999999999858e+00,1.170622480480083105e+00,-3.301420736100652564e-01
4.780000000000000249e+00,1.165047571262237458e+00,-3.393521513397460554e-01
4.782499999999999751e+00,1.159506065804018160e+00,-3.482116385631905398e-01
4.785000000000000142e+00,1.153996074102720204e+00,-3.567154936853834668e-01
4.787500000000000533e+00,1.148511169577809632e+00,-3.648615794732211759e-01
4.790000000000000036e+00,1.143042482411922300e+00,-3.726525628489633646e-01
4.792500000000000426e+00,1.137582078856608891e+00,-3.800943603835819640e-01
4.794999999999999929e+00,1.132126871858979200e+00,-3.871907773847220180e-01
4.797500000000000320e+00,1.126681975162056482e+00,-3.939367626231595754e-01
4.799999999999999822e+00,1.121262501748235163e+00,-4.003141854895518326e-01
4.802500000000000213e+00,1.115893242480137548e+00,-4.062930603845865685e-01
4.804999999999999716e+00,1.110606252767679436e+00,-4.118381504440947749e-01
4.807500000000000107e+00,1.105436974719009147e+00,-4.169177499998736325e-01
4.810000000000000497e+00,1.100419986480125623e+00,-4.215102155198242051e-01
4.812500000000000000e+00,1.095585591230989753e+00,-4.256052814508296533e-01
4.815000000000000391e+00,1.090958105534568734e+00,-4.292003427144475136e-01
4.817499999999999893e+00,1.086556033349062922e+00,-4.322946089191649910e-01
4.820000000000000284e+00,1.082393681946765440e+00,-4.348846240248349648e-01
4.822499999999999787e+00,1.078483468205543527e+00,-4.369629241841772593e-01
4.825000000000000178e+00,1.074838196893995512e+00,-4.385189953344796887e-01
4.827499999999999680e+00,1.071472789661842562e+00,-4.395401632410495529e-01
4.830000000000000071e+00,1.068405097311813545e+00,-4.400107004041271530e-01
4.832500000000000462e+00,1.065655456824022185e+00,-4.399096781375770315e-01
4.834999999999999964e+00,1.063244684209984747e+00,-4.392100748754304562e-01
4.837500000000000355e+00,1.061190475727860960e+00,-4.378816474789410385e-01
4.839999999999999858e+00,1.059502853394058697e+00,-4.358978302756766343e-01
4.842500000000000249e+00,1.058180101018457275e+00,-4.332439443858316919e-01
4.844999999999999751e+00,1.057207000513081585e+00,-4.299224661739703968e-01
4.847500000000000142e+00,1.056556555106955120e+00,-4.259522767288766443e-01
4.850000000000000533e+00,1.056194880162154792e+00,-4.213620665225989437e-01
4.852500000000000036e+00,1.056087431042417979e+00,-4.161812997354515375e-01
4.855000000000000426e+00,1.056204210557355694e+00,-4.104332266109088079e-01
4.857499999999999929e+00,1.056522313709150840e+00,-4.041327046975680681e-01
4.860000000000000320e+00,1.057025516296604017e+00,-3.972883531547805602e-01
4.862499999999999822e+00,1.057701731608176043e+00,-3.899061749026838664e-01
4.865000000000000213e+00,1.058539569096930144e+00,-3.819918657805709827e-01
4.867499999999999716e+00,1.059525033045100706e+00,-3.735512016158580306e-01
4.870000000000000107e+00,1.060639044644168028e+00,-3.645900898908162602e-01
4.872500000000000497e+00,1.061856312138538261e+00,-3.551160933645358675e-01
4.875000000000000000e+00,1.063146050340870286e+00,-3.451412581604903496e-01
4.877500000000000391e+00,1.064474782648092699e+00,-3.346837167193321694e-01
4.879999999999999893e+00,1.065810718288833669e+00,-3.237651453031072379e-01
4.882500000000000284e+00,1.067128302942795148e+00,-3.124035902819243815e-01
4.884999999999999787e+00,1.068411185954334375e+00,-3.006048580398107961e-01
4.887500000000000178e+00,1.069652427940619432e+00,-2.883576675745234685e-01
4.889999999999999680e+00,1.070851938809180837e+00,-2.756361906003267914e-01
4.892500000000000071e+00,1.072012145263769423e+00,-2.624092849814271822e-01
4.895000000000000462e+00,1.073133296561185279e+00,-2.486517431685592305e-01
4.897499999999999964e+00,1.074209677698675591e+00,-2.343521144864089412e-01
4.900000000000000355e+00,1.075227556097221093e+00,-2.195144597604205550e-01
4.902499999999999858e+00,1.076165152433397942e+00,-2.041553458706244217e-01
4.905000000000000249e+00,1.076994411239422966e+00,-1.882994299135489769e-01
4.907499999999999751e+00,1.077683847131702066e+00,-1.719759881066709184e-01
4.910000000000000142e+00,1.078201293857698584e+00,-1.552163232512128177e-01
4.912500000000000533e+00,1.078515290545808192e+00,-1.380508543337017613e-01
4.915000000000000036e+00,1.078594491231240848e+00,-1.205060469042673749e-01
4.917500000000000426e+00,1.078405763934549455e+00,-1.026036404825966530e-01
4.919999999999999929e+00,1.077912712272306894e+00,-8.436502252733650564e-02
4.922500000000000320e+00,1.077076300360029215e+00,-6.582077428628627103e-02
4.924999999999999822e+00,1.075858049158007201e+00,-4.702116135489395332e-02
4.927500000000000213e+00,1.074224807079180444e+00,-2.804123855405928414e-02
4.929999999999999716e+00,1.072153377501404936e+00,-8.976490161420580191e-03
4.932500000000000107e+00,1.069633597656697077e+00,1.006977495053056754e-02
4.935000000000000497e+00,1.066669315479183311e+00,2.900156567321944545e-02
4.937500000000000000e+00,1.063277346431075632e+00,4.774161789460214939e-02
4.940000000000000391e+00,1.059484621952044403e+00,6.623595282663018169e-02
4.942499999999999893e+00,1.055323863180529731e+00,8.445232577595994383e-02
4.945000000000000284e+00,1.050828775461070563e+00,1.023750342659986989e-01
4.947499999999999787e+00,1.046030497448366070e+00,1.199979145275342496e-01
4.950000000000000178e+00,1.040956670395687844e+00,1.373163639046527662e-01
4.952499999999999680e+00,1.035632727416451626e+00,1.543196538430615106e-01
4.955000000000000071e+00,1.030083229093971653e+00,1.709861726236161228e-01
4.957500000000000462e+00,1.024331052461199931e+00,1.872843700367924635e-01
4.959999999999999964e+00,1.018394181004838916e+00,2.031796654930733692e-01
4.962500000000000355e+00,1.012282114607604644e+00,2.186436875334662189e-01
4.964999999999999858e+00,1.005994630185005345e+00,2.336600428755176706e-01
4.967500000000000249e+00,9.995243290985271756e-01,2.482224912450622933e-01
4.969999999999999751e+00,9.928623829894593911e-01,2.623260038671033079e-01
4.972500000000000142e+00,9.860057833849529274e-01,2.759554363234890673e-01
4.975000000000000533e+00,9.789645361794923062e-01,2.890775939716294096e-01
4.977500000000000036e+00,9.717675199363613459e-01,3.016401072639507963e-01
4.980000000000000426e+00,9.644653539860446045e-01,3.135769454946126800e-01
4.982499999999999929e+00,9.571283595917350340e-01,3.248179885674337686e-01
4.985000000000000320e+00,9.498390371578988578e-01,3.352993308003128781e-01
4.987499999999999822e+00,9.426810735314656853e-01,3.449718256657984261e-01
4.990000000000000213e+00,9.357303460541928075e-01,3.538039209969063292e-01
4.992499999999999716e+00,9.290488629586022284e-01,3.617834157726926847e-01
4.995000000000000107e+00,9.226966006624630623e-01,3.688937215517510415e-01
4.997500000000000497e+00,9.167024472338800578e-01,3.751646261439944285e-01
5.000000000000000000e+00,9.112082588131160676e-01,3.804194217431997593e-01


==> figures/examples_sliding_beam_tip_displacement_sbf.csv <==
time,u,v
0.000000000000000000e+00,4.503444663616683385e+00,-2.028784628323264005e+00
2.500000000000000052e-03,4.503444663616752663e+00,-2.028784628323727190e+00
5.000000000000000104e-03,4.503444663617621302e+00,-2.028784628324851624e+00
7.499999999999999722e-03,4.503444663619329269e+00,-2.028784628325288164e+00
1.000000000000000021e-02,4.503444663620999933e+00,-2.028784628327149786e+00
1.250000000000000069e-02,4.503444663623798583e+00,-2.028784628327654271e+00
1.499999999999999944e-02,4.503444663626506639e+00,-2.028784628330012829e+00
1.750000000000000167e-02,4.503444663630602030e+00,-2.028784628330050133e+00
2.000000000000000042e-02,4.503444663634885714e+00,-2.028784628331770534e+00
2.249999999999999917e-02,4.503444663640206791e+00,-2.028784628332046314e+00
2.500000000000000139e-02,4.503444663645998602e+00,-2.028784628330782880e+00
2.750000000000000014e-02,4.503444663662383718e+00,-2.028784628331560480e+00
2.999999999999999889e-02,4.503444663625833400e+00,-2.028784628301818493e+00
3.250000000000000111e-02,4.503444663814666349e+00,-2.028784628439750382e+00
3.500000000000000333e-02,4.503444663320062880e+00,-2.028784628103580623e+00
3.749999999999999861e-02,4.503444663933434455e+00,-2.028784628342170215e+00
4.000000000000000083e-02,4.503444665147991799e+00,-2.028784629033709486e+00
4.250000000000000305e-02,4.503444661171593921e+00,-2.028784626841377392e+00
4.499999999999999833e-02,4.503444660977230285e+00,-2.028784627136724250e+00
4.750000000000000056e-02,4.503444667098293941e+00,-2.028784630784739029e+00
5.000000000000000278e-02,4.503444678483504937e+00,-2.028784636894218618e+00
5.249999999999999806e-02,4.503444679353946434e+00,-2.028784636204246095e+00
5.500000000000000028e-02,4.503444650341534405e+00,-2.028784617528661016e+00
5.750000000000000250e-02,4.503444567163949586e+00,-2.028784566378017740e+00
5.999999999999999778e-02,4.503444404466039330e+00,-2.028784466896166094e+00
6.250000000000000000e-02,4.503444139099941346e+00,-2.028784303774656461e+00
6.500000000000000222e-02,4.503443744388245129e+00,-2.028784058900009679e+00
6.750000000000000444e-02,4.503443199155451993e+00,-2.028783717511125850e+00
7.000000000000000666e-02,4.503442476648314319e+00,-2.028783261701049945e+00
7.249999999999999500e-02,4.503441555288942411e+00,-2.028782677461407946e+00
7.499999999999999722e-02,4.503440409742546890e+00,-2.028781949351273095e+00
7.749999999999999944e-02,4.503439015997058981e+00,-2.028781063497874904e+00
8.000000000000000167e-02,4.503437351223411156e+00,-2.028780007390621254e+00
8.250000000000000389e-02,4.503435389278209300e+00,-2.028778766726855309e+00
8.500000000000000611e-02,4.503433109386028477e+00,-2.028777330441179583e+00
8.750000000000000833e-02,4.503430485613607814e+00,-2.028775683879564529e+00
8.999999999999999667e-02,4.503427497654256761e+00,-2.028773815137653536e+00
9.249999999999999889e-02,4.503424122314010347e+00,-2.028771709698202752e+00
9.500000000000000111e-02,4.503420338502225562e+00,-2.028769353261863362e+00
9.750000000000000333e-02,4.503416126669753439e+00,-2.028766731602286821e+00
1.000000000000000056e-01,4.503411464982679746e+00,-2.028763828030373251e+00
1.025000000000000078e-01,4.503406336848117419e+00,-2.028760628459609361e+00
1.049999999999999961e-01,4.503400719709397926e+00,-2.028757114379242221e+00
1.074999999999999983e-01,4.503394599639049645e+00,-2.028753272337379343e+00
1.100000000000000006e-01,4.503387953835208179e+00,-2.028749083292498145e+00
1.125000000000000028e-01,4.503380766161121151e+00,-2.028744532277866774e+00
1.150000000000000050e-01,4.503373020507994262e+00,-2.028739604878996072e+00
1.175000000000000072e-01,4.503364694778385413e+00,-2.028734283291458329e+00
1.199999999999999956e-01,4.503355771044321720e+00,-2.028728553232050480e+00
1.224999999999999978e-01,4.503346233237070173e+00,-2.028722401859739843e+00
1.250000000000000000e-01,4.503336062448232369e+00,-2.028715816181913212e+00
1.275000000000000022e-01,4.503325237082664856e+00,-2.028708782530775689e+00
1.300000000000000044e-01,4.503313732512430612e+00,-2.028701286150167871e+00
1.325000000000000067e-01,4.503301534909896375e+00,-2.028693319555459507e+00
1.350000000000000089e-01,4.503288624731776046e+00,-2.028684872688399032e+00
1.375000000000000111e-01,4.503274984683047322e+00,-2.028675938520625444e+00
1.400000000000000133e-01,4.503260586085989559e+00,-2.028666504172126128e+00
1.425000000000000155e-01,4.503245400345115002e+00,-2.028656557935069049e+00
1.449999999999999900e-01,4.503229401152863076e+00,-2.028646089498062022e+00
1.474999999999999922e-01,4.503212565575425153e+00,-2.028635090460150003e+00
1.499999999999999944e-01,4.503194882249139219e+00,-2.028623559701026480e+00
1.524999999999999967e-01,4.503176339648472748e+00,-2.028611495970116252e+00
1.549999999999999989e-01,4.503156935738735989e+00,-2.028598904852364271e+00
1.575000000000000011e-01,4.503136665462811550e+00,-2.028585790711715742e+00
1.600000000000000033e-01,4.503115527267624429e+00,-2.028572161141079189e+00
1.625000000000000056e-01,4.503093518173047372e+00,-2.028558023285670142e+00
1.650000000000000078e-01,4.503070634599861677e+00,-2.028543383924109822e+00
1.675000000000000100e-01,4.503046873778766113e+00,-2.028528249591043942e+00
1.700000000000000122e-01,4.503022231799252317e+00,-2.028512624343373538e+00
1.725000000000000144e-01,4.502996706149003714e+00,-2.028496511184312734e+00
1.750000000000000167e-01,4.502970293141665969e+00,-2.028479909576708096e+00
1.774999999999999911e-01,4.502942992601043137e+00,-2.028462819145397056e+00
1.799999999999999933e-01,4.502914798646104444e+00,-2.028445233899489608e+00
1.824999999999999956e-01,4.502885712783506023e+00,-2.028427151531195793e+00
1.849999999999999978e-01,4.502855729406153529e+00,-2.028408565041938783e+00
1.875000000000000000e-01,4.502824844643000368e+00,-2.028389469057402916e+00
1.900000000000000022e-01,4.502793054116425608e+00,-2.028369858778248158e+00
1.925000000000000044e-01,4.502760353556872985e+00,-2.028349730388724126e+00
1.950000000000000067e-01,4.502726732841892954e+00,-2.028329077730561814e+00
1.975000000000000089e-01,4.502692186032986044e+00,-2.028307897234130852e+00
2.000000000000000111e-01,4.502656706772571127e+00,-2.028286184950119697e+00
2.025000000000000133e-01,4.502620288102693102e+00,-2.028263935697263154e+00
2.050000000000000155e-01,4.502582918679187252e+00,-2.028241140754231786e+00
2.075000000000000178e-01,4.502544592881775998e+00,-2.028217792901655603e+00
2.099999999999999922e-01,4.502505306118650630e+00,-2.028193883419248333e+00
2.124999999999999944e-01,4.502465054418789414e+00,-2.028169401753736611e+00
2.149999999999999967e-01,4.502423829092538021e+00,-2.028144332594172372e+00
2.174999999999999989e-01,4.502381623408242106e+00,-2.028118659711687588e+00
2.200000000000000011e-01,4.502338434838842218e+00,-2.028092366771976351e+00
2.225000000000000033e-01,4.502294264400936719e+00,-2.028065436875785110e+00
2.250000000000000056e-01,4.502249113070271314e+00,-2.028037850649647034e+00
2.275000000000000078e-01,4.502202977458258815e+00,-2.028009583663089366e+00
2.300000000000000100e-01,4.502155853793689211e+00,-2.027980608895502357e+00
2.325000000000000122e-01,4.502107739532936748e+00,-2.027950897226665994e+00
2.350000000000000144e-01,4.502058639064435042e+00,-2.027920420618601227e+00
2.375000000000000167e-01,4.502008561569271983e+00,-2.027889150601442925e+00
2.399999999999999911e-01,4.501957520721009409e+00,-2.027857058948928426e+00
2.424999999999999933e-01,4.501905528061452166e+00,-2.027824114060399641e+00
2.449999999999999956e-01,4.501852593025152061e+00,-2.027790281993628430e+00
2.474999999999999978e-01,4.501798719626798118e+00,-2.027755524941343257e+00
2.500000000000000000e-01,4.501743904724769152e+00,-2.027719800162893105e+00
2.525000000000000022e-01,4.501688146745717489e+00,-2.027683065468667944e+00
2.550000000000000044e-01,4.501631434825037026e+00,-2.027645272258131737e+00
2.575000000000000067e-01,4.501573762389158517e+00,-2.027606374232975739e+00
2.600000000000000089e-01,4.501515120764107536e+00,-2.027566323421484018e+00
2.625000000000000111e-01,4.501455500437460344e+00,-2.027525072239229953e+00
2.650000000000000133e-01,4.501394891656015140e+00,-2.027482574202213783e+00
2.675000000000000155e-01,4.501333286225618124e+00,-2.027438786152358396e+00
2.700000000000000178e-01,4.501270675232404983e+00,-2.027393667536437238e+00
2.725000000000000200e-01,4.501207044376594801e+00,-2.027347178037083530e+00
2.750000000000000222e-01,4.501142385514597777e+00,-2.027299284501071330e+00
2.775000000000000244e-01,4.501076686292998730e+00,-2.027249954244228825e+00
2.800000000000000266e-01,4.501009936171286974e+00,-2.027199158308587990e+00
2.825000000000000289e-01,4.500942119812448183e+00,-2.027146865936202857e+00
2.850000000000000311e-01,4.500873229201579839e+00,-2.027093051371671173e+00
2.875000000000000333e-01,4.500803255618970766e+00,-2.027037688116173797e+00
2.899999999999999800e-01,4.500732189092312652e+00,-2.026980748540661903e+00
2.924999999999999822e-01,4.500660019797900091e+00,-2.026922204538834649e+00
2.949999999999999845e-01,4.500586737844896490e+00,-2.026862027774188224e+00
2.974999999999999867e-01,4.500512340734072581e+00,-2.026800195279896410e+00
2.999999999999999889e-01,4.500436817800347100e+00,-2.026736680974697613e+00
3.024999999999999911e-01,4.500360161965248906e+00,-2.026671464093553698e+00
3.049999999999999933e-01,4.500282355654837474e+00,-2.026604520415455468e+00
3.074999999999999956e-01,4.500203391803992758e+00,-2.026535835638433980e+00
3.099999999999999978e-01,4.500123257642147934e+00,-2.026465395027643002e+00
3.125000000000000000e-01,4.500041945126834975e+00,-2.026393190406054146e+00
3.150000000000000022e-01,4.499959438582399329e+00,-2.026319212347508003e+00
3.175000000000000044e-01,4.499875719505202376e+00,-2.026243452881108187e+00
3.200000000000000067e-01,4.499790768608237457e+00,-2.026165906264656424e+00
3.225000000000000089e-01,4.499704569081035110e+00,-2.026086570917667640e+00
3.250000000000000111e-01,4.499617105544082563e+00,-2.026005449182255891e+00
3.275000000000000133e-01,4.499528362879189558e+00,-2.025922547098670812e+00
3.300000000000000155e-01,4.499438324419322122e+00,-2.025837874309652342e+00
3.325000000000000178e-01,4.499346961924758581e+00,-2.025751437846831760e+00
3.350000000000000200e-01,4.499254247313382749e+00,-2.025663249261737686e+00
3.375000000000000222e-01,4.499160144728812760e+00,-2.025573318961272129e+00
3.400000000000000244e-01,4.499064617974473990e+00,-2.025481659924202038e+00
3.425000000000000266e-01,4.498967632649224946e+00,-2.025388287831308087e+00
3.450000000000000289e-01,4.498869160072631601e+00,-2.025293222509667146e+00
3.475000000000000311e-01,4.498769174408554505e+00,-2.025196485859424467e+00
3.500000000000000333e-01,4.498667651051717620e+00,-2.025098100003516421e+00
3.524999999999999800e-01,4.498564574251885162e+00,-2.024998092048720277e+00
3.549999999999999822e-01,4.498459925967525308e+00,-2.024896486868607237e+00
3.574999999999999845e-01,4.498353690885706690e+00,-2.024793310725979900e+00
3.599999999999999867e-01,4.498245850188167694e+00,-2.024688586669330270e+00
3.624999999999999889e-01,4.498136391854829164e+00,-2.024582340548103598e+00
3.649999999999999911e-01,4.498025300408831306e+00,-2.024474594063064181e+00
3.674999999999999933e-01,4.497912559857942583e+00,-2.024365366533790400e+00
3.699999999999999956e-01,4.497798153657864617e+00,-2.024254674296422252e+00
3.724999999999999978e-01,4.497682068045413040e+00,-2.024142532188442534e+00
3.750000000000000000e-01,4.497564291145682347e+00,-2.024028953608749237e+00
3.775000000000000022e-01,4.497444805967106163e+00,-2.023913947004172709e+00
3.800000000000000044e-01,4.497323595969444199e+00,-2.023797520405252737e+00
3.825000000000000067e-01,4.497200641444594638e+00,-2.023679679550776989e+00
3.850000000000000089e-01,4.497075929287987606e+00,-2.023560434948986408e+00
3.875000000000000111e-01,4.496949438444978853e+00,-2.023439793370973128e+00
3.900000000000000133e-01,4.496821149524107497e+00,-2.023317764521479045e+00
3.925000000000000155e-01,4.496691036187398183e+00,-2.023194355438833192e+00
3.950000000000000178e-01,4.496559073890491476e+00,-2.023069575032582001e+00
3.975000000000000200e-01,4.496425243259857929e+00,-2.022943435209385132e+00
4.000000000000000222e-01,4.496289521664904143e+00,-2.022815944791039211e+00
4.025000000000000244e-01,4.496151887476214526e+00,-2.022687111908924251e+00
4.050000000000000266e-01,4.496012314051837322e+00,-2.022556939674253318e+00
4.075000000000000289e-01,4.495870776382748346e+00,-2.022425430263762092e+00
4.100000000000000311e-01,4.495727246919880571e+00,-2.022292581745413376e+00
4.125000000000000333e-01,4.495581708294526635e+00,-2.022158396201387820e+00
4.150000000000000355e-01,4.495434139266532014e+00,-2.022022871195700233e+00
4.174999999999999822e-01,4.495284519867011497e+00,-2.021886003746045990e+00
4.199999999999999845e-01,4.495132825762873097e+00,-2.021747786745097919e+00
4.224999999999999867e-01,4.494979033252314515e+00,-2.021608211870040694e+00
4.249999999999999889e-01,4.494823114403077469e+00,-2.021467265799993474e+00
4.274999999999999911e-01,4.494665046742015058e+00,-2.021324935185699001e+00
4.299999999999999933e-01,4.494504814853500285e+00,-2.021181206826060617e+00
4.324999999999999956e-01,4.494342408771625941e+00,-2.021036066762752714e+00
4.349999999999999978e-01,4.494177820730210549e+00,-2.020889499119145061e+00
4.375000000000000000e-01,4.494011045964570350e+00,-2.020741487603943121e+00
4.400000000000000022e-01,4.493842080788483351e+00,-2.020592015889210558e+00
4.425000000000000044e-01,4.493670916559301176e+00,-2.020441065269238390e+00
4.450000000000000067e-01,4.493497538702268201e+00,-2.020288614904718116e+00
4.475000000000000089e-01,4.493321930131988218e+00,-2.020134644266804003e+00
4.500000000000000111e-01,4.493144072254753318e+00,-2.019979133873672783e+00
4.525000000000000133e-01,4.492963943244483005e+00,-2.019822064270074602e+00
4.550000000000000155e-01,4.492781518384108885e+00,-2.019663415749538338e+00
4.575000000000000178e-01,4.492596770485562274e+00,-2.019503168482514877e+00
4.600000000000000200e-01,4.492409678894977887e+00,-2.019341307652109840e+00
4.625000000000000222e-01,4.492220219307150764e+00,-2.019177817729568059e+00
4.650000000000000244e-01,4.492028368942315275e+00,-2.019012685753828418e+00
4.675000000000000266e-01,4.491834102154498964e+00,-2.018845899220092832e+00
4.700000000000000289e-01,4.491637394519403692e+00,-2.018677448057568657e+00
4.725000000000000311e-01,4.491438225800597372e+00,-2.018507326878400399e+00
4.750000000000000333e-01,4.491236576959916071e+00,-2.018335532709575997e+00
4.775000000000000355e-01,4.491032425836914754e+00,-2.018162062287236935e+00
4.799999999999999822e-01,4.490825750565960561e+00,-2.017986912687823597e+00
4.824999999999999845e-01,4.490616533667789234e+00,-2.017810082878614519e+00
4.849999999999999867e-01,4.490404758856101353e+00,-2.017631570584780931e+00
4.874999999999999889e-01,4.490190416206162105e+00,-2.017451375259311064e+00
4.899999999999999911e-01,4.489973495361793354e+00,-2.017269493845895934e+00
4.924999999999999933e-01,4.489753984644671014e+00,-2.017085920775861574e+00
4.949999999999999956e-01,4.489531870200310415e+00,-2.016900647634249477e+00
4.974999999999999978e-01,4.489307144361617929e+00,-2.016713668651009872e+00
5.000000000000000000e-01,4.489079801778110834e+00,-2.016524979302792620e+00
5.025000000000000577e-01,4.488849838032609618e+00,-2.016334576564858150e+00
5.050000000000000044e-01,4.488617250123724034e+00,-2.016142459969909595e+00
5.075000000000000622e-01,4.488382032848575065e+00,-2.015948629983304041e+00
5.100000000000000089e-01,4.488144178174871435e+00,-2.015753087971728696e+00
5.124999999999999556e-01,4.487903674410546273e+00,-2.015555835239132509e+00
5.150000000000000133e-01,4.487660515740678591e+00,-2.015356878368622429e+00
5.174999999999999600e-01,4.487414698558438886e+00,-2.015156227004092582e+00
5.200000000000000178e-01,4.487166219695226665e+00,-2.014953893234918691e+00
5.224999999999999645e-01,4.486915074880294618e+00,-2.014749891161034423e+00
5.250000000000000222e-01,4.486661257147270376e+00,-2.014544236195470184e+00
5.274999999999999689e-01,4.486404756222023948e+00,-2.014336945198702988e+00
5.300000000000000266e-01,4.486145552844091888e+00,-2.014128033375148785e+00
5.324999999999999734e-01,4.485883621490474482e+00,-2.013917515574302097e+00
5.350000000000000311e-01,4.485618935729654311e+00,-2.013705408102813177e+00
5.374999999999999778e-01,4.485351472045138621e+00,-2.013491729894929527e+00
5.400000000000000355e-01,4.485081203989305543e+00,-2.013276497848875302e+00
5.424999999999999822e-01,4.484808110810850401e+00,-2.013059731247706541e+00
5.450000000000000400e-01,4.484532170947679752e+00,-2.012841446777407395e+00
5.474999999999999867e-01,4.484253370288421081e+00,-2.012621663495219426e+00
5.500000000000000444e-01,4.483971697450534144e+00,-2.012400400125881728e+00
5.524999999999999911e-01,4.483687138618442702e+00,-2.012177672896029001e+00
5.550000000000000488e-01,4.483399678115430831e+00,-2.011953496503163130e+00
5.574999999999999956e-01,4.483109300897148763e+00,-2.011727885684740258e+00
5.600000000000000533e-01,4.482815995080066784e+00,-2.011500856579151009e+00
5.625000000000000000e-01,4.482519744090879499e+00,-2.011272421867902338e+00
5.650000000000000577e-01,4.482220533623642922e+00,-2.011042594814334006e+00
5.675000000000000044e-01,4.481918342928404186e+00,-2.010811383574107047e+00
5.700000000000000622e-01,4.481613152101934894e+00,-2.010578795448431322e+00
5.725000000000000089e-01,4.481304941115659801e+00,-2.010344835868989932e+00
5.750000000000000666e-01,4.480993693927464605e+00,-2.010109511265027571e+00
5.775000000000000133e-01,4.480679389222983922e+00,-2.009872824585597684e+00
5.799999999999999600e-01,4.480362000291438385e+00,-2.009634776327541950e+00
5.825000000000000178e-01,4.480041498892832763e+00,-2.009395367811552813e+00
5.849999999999999645e-01,4.479717854649632791e+00,-2.009154601260562778e+00
5.875000000000000222e-01,4.479391037284980115e+00,-2.008912481592958432e+00
5.899999999999999689e-01,4.479061014493034953e+00,-2.008669014716190304e+00
5.925000000000000266e-01,4.478727756718587472e+00,-2.008424210380557628e+00
5.949999999999999734e-01,4.478391226567433492e+00,-2.008178074738944385e+00
5.975000000000000311e-01,4.478051384360089315e+00,-2.007930612995314057e+00
5.999999999999999778e-01,4.477708187566549647e+00,-2.007681827301017741e+00
6.025000000000000355e-01,4.477361597558541462e+00,-2.007431719517887458e+00
6.049999999999999822e-01,4.477011580460879436e+00,-2.007180290673361789e+00
6.075000000000000400e-01,4.476658099047808648e+00,-2.006927535807760510e+00
6.099999999999999867e-01,4.476301120461958938e+00,-2.006673448778826696e+00
6.125000000000000444e-01,4.475940610165795697e+00,-2.006418019008021414e+00
6.149999999999999911e-01,4.475576531891215737e+00,-2.006161231990127192e+00
6.175000000000000488e-01,4.475208845856282203e+00,-2.005903068128183531e+00
6.199999999999999956e-01,4.474837514130879157e+00,-2.005643505782851665e+00
6.225000000000000533e-01,4.474462502720224499e+00,-2.005382522117685973e+00
6.250000000000000000e-01,4.474083786221290993e+00,-2.005120095701728999e+00
6.275000000000000577e-01,4.473701344968629812e+00,-2.004856205206943187e+00
6.300000000000000044e-01,4.473315159528455709e+00,-2.004590826546607030e+00
6.325000000000000622e-01,4.472925217543464171e+00,-2.004323937627031427e+00
6.350000000000000089e-01,4.472531508998610406e+00,-2.004055516127373870e+00
6.375000000000000666e-01,4.472134024171172229e+00,-2.003785539827304341e+00
6.400000000000000133e-01,4.471732747532690233e+00,-2.003513983416282063e+00
6.424999999999999600e-01,4.471327663308690248e+00,-2.003240822454407599e+00
6.450000000000000178e-01,4.470918751992255302e+00,-2.002966031310815964e+00
6.474999999999999645e-01,4.470505995398602828e+00,-2.002689586218220796e+00
6.500000000000000222e-01,4.470089376760572719e+00,-2.002411465075152108e+00
6.524999999999999689e-01,4.469668877579406896e+00,-2.002131645587084119e+00
6.550000000000000266e-01,4.469244476713085668e+00,-2.001850104457881141e+00
6.574999999999999734e-01,4.468816153090985566e+00,-2.001566818315362983e+00
6.600000000000000311e-01,4.468383892640763300e+00,-2.001281768139594686e+00
6.624999999999999778e-01,4.467947680643661990e+00,-2.000994935015848686e+00
6.650000000000000355e-01,4.467507502209505432e+00,-2.000706301192099357e+00
6.674999999999999822e-01,4.467063341561541279e+00,-2.000415849778302668e+00
6.700000000000000400e-01,4.466615182757564639e+00,-2.000123565017524196e+00
6.724999999999999867e-01,4.466163011100671376e+00,-1.999829432649426364e+00
6.750000000000000444e-01,4.465706815284587350e+00,-1.999533440215468971e+00
6.774999999999999911e-01,4.465246588258185767e+00,-1.999235576685289173e+00
6.800000000000000488e-01,4.464782328676025536e+00,-1.998935832561078652e+00
6.824999999999999956e-01,4.464314030535753375e+00,-1.998634193584509777e+00
6.850000000000000533e-01,4.463841688166363397e+00,-1.998330642826733117e+00
6.875000000000000000e-01,4.463365299836783429e+00,-1.998025162703516378e+00
6.900000000000000577e-01,4.462884867629746566e+00,-1.997717735219562529e+00
6.925000000000000044e-01,4.462400396262094837e+00,-1.997408342777934998e+00
6.950000000000000622e-01,4.461911892316003048e+00,-1.997096968970600628e+00
6.975000000000000089e-01,4.461419362538481259e+00,-1.996783598958412842e+00
7.000000000000000666e-01,4.460922811830107193e+00,-1.996468219535900035e+00
7.025000000000000133e-01,4.460422244820037463e+00,-1.996150820809338811e+00
7.049999999999999600e-01,4.459917658433508514e+00,-1.995831392345862154e+00
7.075000000000000178e-01,4.459409052981860633e+00,-1.995509928842313263e+00
7.099999999999999645e-01,4.458896431993927933e+00,-1.995186429398085659e+00
7.125000000000000222e-01,4.458379804697488069e+00,-1.994860898227833079e+00
7.149999999999999689e-01,4.457859175654665052e+00,-1.994533338465118710e+00
7.175000000000000266e-01,4.457334550684413088e+00,-1.994203755444559079e+00
7.199999999999999734e-01,4.456805931975591051e+00,-1.993872153721298446e+00
7.225000000000000311e-01,4.456273317302614778e+00,-1.993538536585599541e+00
7.249999999999999778e-01,4.455736700324179012e+00,-1.993202906204817548e+00
7.275000000000000355e-01,4.455196067352538591e+00,-1.992865261682100764e+00
7.299999999999999822e-01,4.454651401803051414e+00,-1.992525601092855370e+00
7.325000000000000400e-01,4.454102682384702305e+00,-1.992183919392688018e+00
7.349999999999999867e-01,4.453549896729529500e+00,-1.991840215613224885e+00
7.375000000000000444e-01,4.452993031864445506e+00,-1.991494486547655374e+00
7.399999999999999911e-01,4.452432074326311273e+00,-1.991146726873522121e+00
7.425000000000000488e-01,4.451867012264212775e+00,-1.990796930469326265e+00
7.449999999999999956e-01,4.451297833726739483e+00,-1.990445088804248863e+00
7.475000000000000533e-01,4.450724534637210184e+00,-1.990091195986505301e+00
7.500000000000000000e-01,4.450147106799152041e+00,-1.989735241498624463e+00
7.525000000000000577e-01,4.449565545237907038e+00,-1.989377215330577764e+00
7.550000000000000044e-01,4.448979842613688618e+00,-1.989017104401376690e+00
7.575000000000000622e-01,4.448389990727493526e+00,-1.988654894288852448e+00
7.600000000000000089e-01,4.447795978697969943e+00,-1.988290567562809752e+00
7.625000000000000666e-01,4.447197800698692305e+00,-1.987924108695668268e+00
7.650000000000000133e-01,4.446595453849926827e+00,-1.987555502693343135e+00
7.675000000000000711e-01,4.445988929979982629e+00,-1.987184730859159920e+00
7.700000000000000178e-01,4.445378219939211561e+00,-1.986811774279046094e+00
7.724999999999999645e-01,4.444763306459428520e+00,-1.986436610001259373e+00
7.750000000000000222e-01,4.444144174821564874e+00,-1.986059218109374136e+00
7.774999999999999689e-01,4.443520808667107858e+00,-1.985679579131780059e+00
7.800000000000000266e-01,4.442893190915148338e+00,-1.985297675644326354e+00
7.824999999999999734e-01,4.442261301439847543e+00,-1.984913490840942041e+00
7.850000000000000311e-01,4.441625119011153089e+00,-1.984527009973480416e+00
7.874999999999999778e-01,4.440984622136835647e+00,-1.984138220525501817e+00
7.900000000000000355e-01,4.440339778249943414e+00,-1.983747105012753087e+00
7.924999999999999822e-01,4.439690558363078132e+00,-1.983353648491294585e+00
7.950000000000000400e-01,4.439036931183331092e+00,-1.982957833348429011e+00
7.974999999999999867e-01,4.438378874188240175e+00,-1.982559645687100414e+00
8.000000000000000444e-01,4.437716360367896407e+00,-1.982159066960667682e+00
8.024999999999999911e-01,4.437049365529709632e+00,-1.981756079127118486e+00
8.050000000000000488e-01,4.436377860275442231e+00,-1.981350660387439344e+00
8.074999999999999956e-01,4.435701809896761993e+00,-1.980942785895149161e+00
8.100000000000000533e-01,4.435021182997060052e+00,-1.980532433507782519e+00
8.125000000000000000e-01,4.434335941923412072e+00,-1.980119578252737433e+00
8.150000000000000577e-01,4.433646051231367125e+00,-1.979704197989959225e+00
8.175000000000000044e-01,4.432951473622422256e+00,-1.979286270192906816e+00
8.200000000000000622e-01,4.432252181710646610e+00,-1.978865779017777715e+00
8.225000000000000089e-01,4.431548154756599800e+00,-1.978442713318607105e+00
8.250000000000000666e-01,4.430839374315181267e+00,-1.978017064807283232e+00
8.275000000000000133e-01,4.430125821288344312e+00,-1.977588826687199708e+00
8.300000000000000711e-01,4.429407476952556877e+00,-1.977157994698661048e+00
8.325000000000000178e-01,4.428684324322103016e+00,-1.976724568813024829e+00
8.349999999999999645e-01,4.427956340202897856e+00,-1.976288548527895816e+00
8.375000000000000222e-01,4.427223505508353973e+00,-1.975849939803728139e+00
8.399999999999999689e-01,4.426485794812536234e+00,-1.975408748304982476e+00
8.425000000000000266e-01,4.425743180401059185e+00,-1.974964982199213237e+00
8.449999999999999734e-01,4.424995629743338377e+00,-1.974518649466445952e+00
8.475000000000000311e-01,4.424243112160903380e+00,-1.974069761230681230e+00
8.499999999999999778e-01,4.423485599449244354e+00,-1.973618331360907252e+00
8.525000000000000355e-01,4.422723064986638697e+00,-1.973164376047527480e+00
8.549999999999999822e-01,4.421955479949170709e+00,-1.972707911559020477e+00
8.575000000000000400e-01,4.421182809440505679e+00,-1.972248951355113356e+00
8.599999999999999867e-01,4.420405022369233272e+00,-1.971787511450172614e+00
8.625000000000000444e-01,4.419622089492833084e+00,-1.971323608539454764e+00
8.649999999999999911e-01,4.418833983578648983e+00,-1.970857260063988203e+00
8.675000000000000488e-01,4.418040679454792397e+00,-1.970388483751105424e+00
8.699999999999999956e-01,4.417242156638620187e+00,-1.969917298673657946e+00
8.725000000000000533e-01,4.416438397435111796e+00,-1.969443724046989974e+00
8.750000000000000000e-01,4.415629379788517994e+00,-1.968967774787716118e+00
8.775000000000000577e-01,4.414815085226635460e+00,-1.968489466228875440e+00
8.800000000000000044e-01,4.413995496218836578e+00,-1.968008811851899020e+00
8.825000000000000622e-01,4.413170600461478799e+00,-1.967525825837154629e+00
8.850000000000000089e-01,4.412340392427561042e+00,-1.967040524058072393e+00
8.875000000000000666e-01,4.411504865977892820e+00,-1.966552920585798780e+00
8.900000000000000133e-01,4.410664014869354332e+00,-1.966063028866734896e+00
8.925000000000000711e-01,4.409817828497105019e+00,-1.965570859578082974e+00
8.950000000000000178e-01,4.408966299740048278e+00,-1.965076425259259185e+00
8.974999999999999645e-01,4.408109423120363246e+00,-1.964579739009725934e+00
9.000000000000000222e-01,4.407247193958267140e+00,-1.964080814040240819e+00
9.024999999999999689e-01,4.406379606975824537e+00,-1.963579662283882810e+00
9.050000000000000266e-01,4.405506665810555056e+00,-1.963076299237146882e+00
9.074999999999999734e-01,4.404628378258507837e+00,-1.962570740752803244e+00
9.100000000000000311e-01,4.403744751294877524e+00,-1.962063000527017209e+00
9.124999999999999778e-01,4.402855789976801937e+00,-1.961553089900654578e+00
9.150000000000000355e-01,4.401961493745284670e+00,-1.961041015611626248e+00
9.174999999999999822e-01,4.401061856165402908e+00,-1.960526779678134490e+00
9.200000000000000400e-01,4.400156867096482571e+00,-1.960010379945772652e+00
9.224999999999999867e-01,4.399246516004023277e+00,-1.959491811481618884e+00
9.250000000000000444e-01,4.398330790920385702e+00,-1.958971065285277646e+00
9.274999999999999911e-01,4.397409680638415530e+00,-1.958448129555631301e+00
9.300000000000000488e-01,4.396483170919058381e+00,-1.957922987321574437e+00
9.324999999999999956e-01,4.395551249448988784e+00,-1.957395619493960792e+00
9.350000000000000533e-01,4.394613910102439291e+00,-1.956866007096355053e+00
9.375000000000000000e-01,4.393671152367664590e+00,-1.956334131592433190e+00
9.400000000000000577e-01,4.392722973581523860e+00,-1.955799971716081220e+00
9.425000000000000044e-01,4.391769367222646103e+00,-1.955263503384989221e+00
9.450000000000000622e-01,4.390810329554006408e+00,-1.954724704201232122e+00
9.475000000000000089e-01,4.389845855627925175e+00,-1.954183551203301228e+00
9.500000000000000666e-01,4.388875941095032651e+00,-1.953640021911112079e+00
9.525000000000000133e-01,4.387900583926145792e+00,-1.953094094909651801e+00
9.550000000000000711e-01,4.386919783372750459e+00,-1.952545749408957532e+00
9.575000000000000178e-01,4.385933537362118884e+00,-1.951994963776609637e+00
9.599999999999999645e-01,4.384941841886955238e+00,-1.951441715333599891e+00
9.625000000000000222e-01,4.383944687858262412e+00,-1.950885978565675583e+00
9.649999999999999689e-01,4.382942065344185067e+00,-1.950327727568657687e+00
9.675000000000000266e-01,4.381933964425062555e+00,-1.949766936590444200e+00
9.699999999999999734e-01,4.380920378044626418e+00,-1.949203581812773534e+00
9.725000000000000311e-01,4.379901300186415547e+00,-1.948637641139969068e+00
9.749999999999999778e-01,4.378876716714783512e+00,-1.948069089041131408e+00
9.775000000000000355e-01,4.377846609375657394e+00,-1.947497899229563290e+00
9.799999999999999822e-01,4.376810960920506588e+00,-1.946924047003665503e+00
9.825000000000000400e-01,4.375769753647976046e+00,-1.946347508326835785e+00
9.849999999999999867e-01,4.374722967631485382e+00,-1.945768258236185932e+00
9.875000000000000444e-01,4.373670583930753253e+00,-1.945186272440011299e+00
9.899999999999999911e-01,4.372612586496160247e+00,-1.944601528248390832e+00
9.925000000000000488e-01,4.371548958977323096e+00,-1.944014002784757000e+00
9.949999999999999956e-01,4.370479685932196823e+00,-1.943423673980701816e+00
9.975000000000000533e-01,4.369404746285973751e+00,-1.942830517056500117e+00
1.000000000000000000e+00,4.368324114978648254e+00,-1.942234505945870104e+00
1.002499999999999947e+00,4.367237763505979586e+00,-1.941635613378189573e+00
1.005000000000000115e+00,4.366145662301132546e+00,-1.941033812297312977e+00
1.007500000000000062e+00,4.365047786643355465e+00,-1.940429079064269979e+00
1.010000000000000009e+00,4.363944117730873984e+00,-1.939821394226341145e+00
1.012499999999999956e+00,4.362834643025869319e+00,-1.939210743358626976e+00
1.015000000000000124e+00,4.361719347093433008e+00,-1.938597112193749084e+00
1.017500000000000071e+00,4.360598219232491246e+00,-1.937980491333148203e+00
1.020000000000000018e+00,4.359471256188453658e+00,-1.937360878203308712e+00
1.022499999999999964e+00,4.358338454148979579e+00,-1.936738272678235173e+00
1.024999999999999911e+00,4.357199808850310774e+00,-1.936112677117569403e+00
1.027500000000000080e+00,4.356055311357715176e+00,-1.935484093125228400e+00
1.030000000000000027e+00,4.354904951518467016e+00,-1.934852522381386830e+00
1.032499999999999973e+00,4.353748718703553067e+00,-1.934217966248608089e+00
1.034999999999999920e+00,4.352586601448868997e+00,-1.933580424810088516e+00
1.037500000000000089e+00,4.351418588189785552e+00,-1.932939896309594063e+00
1.040000000000000036e+00,4.350244679311616736e+00,-1.932296384203351813e+00
1.042499999999999982e+00,4.349064861917763203e+00,-1.931649883607008622e+00
1.044999999999999929e+00,4.347879111187136658e+00,-1.931000383207353011e+00
1.047500000000000098e+00,4.346687412455052524e+00,-1.930347878032961262e+00
1.050000000000000044e+00,4.345489767554294502e+00,-1.929692372331002437e+00
1.052499999999999991e+00,4.344286200564925871e+00,-1.929033883705019159e+00
1.054999999999999938e+00,4.343076749917546664e+00,-1.928372439526297333e+00
1.057500000000000107e+00,4.341861454867175674e+00,-1.927708070473326263e+00
1.060000000000000053e+00,4.340640351809632591e+00,-1.927040808244533610e+00
1.062500000000000000e+00,4.339413475526903596e+00,-1.926370684893373930e+00
1.064999999999999947e+00,4.338180862509052993e+00,-1.925697732618650404e+00
1.067500000000000115e+00,4.336942550532692842e+00,-1.925021982290553435e+00
1.070000000000000062e+00,4.335698579734718727e+00,-1.924343463070310012e+00
1.072500000000000009e+00,4.334448991813425245e+00,-1.923662201814878125e+00
1.074999999999999956e+00,4.333193831014139796e+00,-1.922978224145305060e+00
1.077500000000000124e+00,4.331933143062028257e+00,-1.922291554993426299e+00
1.080000000000000071e+00,4.330666971079949690e+00,-1.921602217480841590e+00
1.082500000000000018e+00,4.329395354546033303e+00,-1.920910233052744109e+00
1.084999999999999964e+00,4.328118330988543150e+00,-1.920215622899782204e+00
1.087500000000000133e+00,4.326835933754930252e+00,-1.919518406436059532e+00
1.090000000000000080e+00,4.325548195747220603e+00,-1.918818602545604879e+00
1.092500000000000027e+00,4.324255159099110735e+00,-1.918116234247610796e+00
1.094999999999999973e+00,4.322956870264436091e+00,-1.917411325509869036e+00
1.097499999999999920e+00,4.321653373063426784e+00,-1.916703897509492105e+00
1.100000000000000089e+00,4.320344709881622336e+00,-1.915993969210334713e+00
1.102500000000000036e+00,4.319030918679181319e+00,-1.915281554638966544e+00
1.104999999999999982e+00,4.317712039298816862e+00,-1.914566665565286430e+00
1.107499999999999929e+00,4.316388109765240344e+00,-1.913849308914636449e+00
1.110000000000000098e+00,4.315059155484561870e+00,-1.913129479648324027e+00
1.112500000000000044e+00,4.313725208385601917e+00,-1.912407171463887945e+00
1.114999999999999991e+00,4.312386296404677744e+00,-1.911682370015161503e+00
1.117499999999999938e+00,4.311042441487079380e+00,-1.910955051688837836e+00
1.120000000000000107e+00,4.309693672829282285e+00,-1.910225191103770648e+00
1.122500000000000053e+00,4.308340031544771520e+00,-1.909492764811622889e+00
1.125000000000000000e+00,4.306981559027358131e+00,-1.908757746325390192e+00
1.127499999999999947e+00,4.305618290941545467e+00,-1.908020104055448085e+00
1.130000000000000115e+00,4.304250258266516305e+00,-1.907279801677809417e+00
1.132500000000000062e+00,4.302877498717240456e+00,-1.906536804029187682e+00
1.135000000000000009e+00,4.301500066780706177e+00,-1.905791081867586945e+00
1.137499999999999956e+00,4.300118028595712794e+00,-1.905042608925546777e+00
1.140000000000000124e+00,4.298731448295950663e+00,-1.904291354555946558e+00
1.142500000000000071e+00,4.297340376217899660e+00,-1.903537277153366736e+00
1.145000000000000018e+00,4.295944847121688781e+00,-1.902780322913280475e+00
1.147499999999999964e+00,4.294544885236113885e+00,-1.902020427760763965e+00
1.150000000000000133e+00,4.293140511280604699e+00,-1.901257520564003434e+00
1.152500000000000080e+00,4.291731745826535160e+00,-1.900491525664277814e+00
1.155000000000000027e+00,4.290318607452510591e+00,-1.899722363517327262e+00
1.157499999999999973e+00,4.288901119056318656e+00,-1.898949956976348608e+00
1.159999999999999920e+00,4.287479302378759627e+00,-1.898174231120851152e+00
1.162500000000000089e+00,4.286053174614920636e+00,-1.897395113967115687e+00
1.165000000000000036e+00,4.284622753676893048e+00,-1.896612540515454137e+00
1.167499999999999982e+00,4.283188054993592786e+00,-1.895826450824108056e+00
1.169999999999999929e+00,4.281749088209368281e+00,-1.895036786597710465e+00
1.172500000000000098e+00,4.280305867935843445e+00,-1.894243495527243137e+00
1.175000000000000044e+00,4.278858409957801534e+00,-1.893446527133380686e+00
1.177499999999999991e+00,4.277406741901241816e+00,-1.892645838357307042e+00
1.179999999999999938e+00,4.275950893470241709e+00,-1.891841388957710146e+00
1.182500000000000107e+00,4.274490881667738051e+00,-1.891033134594327203e+00
1.185000000000000053e+00,4.273026725771168266e+00,-1.890221037166794460e+00
1.187500000000000000e+00,4.271558443423256968e+00,-1.889405063792239492e+00
1.189999999999999947e+00,4.270086042252474456e+00,-1.888585182940206941e+00
1.192500000000000115e+00,4.268609530343335123e+00,-1.887761370093455682e+00
1.195000000000000062e+00,4.267128919385989150e+00,-1.886933609013454083e+00
1.197500000000000009e+00,4.265644219629891154e+00,-1.886101889186247993e+00
1.199999999999999956e+00,4.264155438850828261e+00,-1.885266206237662390e+00
1.202500000000000124e+00,4.262662587198820852e+00,-1.884426564292732476e+00
1.205000000000000071e+00,4.261165685293971883e+00,-1.883582981335464535e+00
1.207500000000000018e+00,4.259664756352756321e+00,-1.882735485369123607e+00
1.209999999999999964e+00,4.258159817636713917e+00,-1.881884111454964481e+00
1.212500000000000133e+00,4.256650871808707493e+00,-1.881028897133570243e+00
1.215000000000000080e+00,4.255137915624841227e+00,-1.880169885808686159e+00
1.217500000000000027e+00,4.253620952223900353e+00,-1.879307132191757601e+00
1.219999999999999973e+00,4.252099987425295602e+00,-1.878440698778000684e+00
1.222499999999999920e+00,4.250575025943182261e+00,-1.877570654455803290e+00
1.225000000000000089e+00,4.249046053580785909e+00,-1.876697064697967265e+00
1.227500000000000036e+00,4.247513037353786380e+00,-1.875819991221369998e+00
1.229999999999999982e+00,4.245975938029344476e+00,-1.874939498120660852e+00
1.232499999999999929e+00,4.244434717403842150e+00,-1.874055654300267992e+00
1.235000000000000098e+00,4.242889344171628885e+00,-1.873168535767544052e+00
1.237500000000000044e+00,4.241339802889820376e+00,-1.872278230302592661e+00
1.239999999999999991e+00,4.239786085266736393e+00,-1.871384832698504974e+00
1.242499999999999938e+00,4.238228189309861449e+00,-1.870488444381925630e+00
1.245000000000000107e+00,4.236666116664473236e+00,-1.869589171248615234e+00
1.247500000000000053e+00,4.235099866886105957e+00,-1.868687118530525604e+00
1.250000000000000000e+00,4.233529445762908239e+00,-1.867782393041646838e+00
1.252499999999999947e+00,4.231954855754171518e+00,-1.866875094796494938e+00
1.255000000000000115e+00,4.230376096053425350e+00,-1.865965314153517518e+00
1.257500000000000062e+00,4.228793177298237893e+00,-1.865053137977306319e+00
1.260000000000000009e+00,4.227206118856614125e+00,-1.864138648575434987e+00
1.262499999999999956e+00,4.225614931346048486e+00,-1.863221915499335024e+00
1.265000000000000124e+00,4.224019624385765503e+00,-1.862303002195823343e+00
1.267500000000000071e+00,4.222420204349185191e+00,-1.861381965655684034e+00
1.270000000000000018e+00,4.220816674324493256e+00,-1.860458856571029829e+00
1.272499999999999964e+00,4.219209035574865041e+00,-1.859533719348594127e+00
1.275000000000000133e+00,4.217597294708440359e+00,-1.858606594277659729e+00
1.277500000000000080e+00,4.215981468285344036e+00,-1.857677518339906575e+00
1.280000000000000027e+00,4.214361575505697566e+00,-1.856746519742393353e+00
1.282499999999999973e+00,4.212737636018343501e+00,-1.855813617377282787e+00
1.284999999999999920e+00,4.211109670908320446e+00,-1.854878822314466102e+00
1.287500000000000089e+00,4.209477709160353243e+00,-1.853942142989340347e+00
1.290000000000000036e+00,4.207841782265093755e+00,-1.853003583485368644e+00
1.292499999999999982e+00,4.206201911371903357e+00,-1.852063136819797950e+00
1.294999999999999929e+00,4.204558107620630203e+00,-1.851120784607581449e+00
1.297500000000000098e+00,4.202910376194552100e+00,-1.850176497273353204e+00
1.300000000000000044e+00,4.201258730259110230e+00,-1.849230238846507612e+00
1.302499999999999991e+00,4.199603201755762072e+00,-1.848281972016675434e+00
1.304999999999999938e+00,4.197943819919505160e+00,-1.847331646383246984e+00
1.307500000000000107e+00,4.196280612378325614e+00,-1.846379201307747131e+00
1.310000000000000053e+00,4.194613602000050179e+00,-1.845424565725722887e+00
1.312500000000000000e+00,4.192942812787176621e+00,-1.844467662535244079e+00
1.314999999999999947e+00,4.191268286762529272e+00,-1.843508419405943677e+00
1.317500000000000115e+00,4.189590077709875793e+00,-1.842546766050340734e+00
1.320000000000000062e+00,4.187908254577179079e+00,-1.841582637604078698e+00
1.322500000000000009e+00,4.186222892964994280e+00,-1.840615971851146782e+00
1.324999999999999956e+00,4.184534057760703973e+00,-1.839646700294676807e+00
1.327500000000000124e+00,4.182841805009089420e+00,-1.838674749301068223e+00
1.330000000000000071e+00,4.181146189085616527e+00,-1.837700043120858773e+00
1.332500000000000018e+00,4.179447252241912381e+00,-1.836722497217612604e+00
1.334999999999999964e+00,4.177745026927953909e+00,-1.835742019423074689e+00
1.337500000000000133e+00,4.176039547931621243e+00,-1.834758517028963309e+00
1.340000000000000080e+00,4.174330856054489836e+00,-1.833771900710808866e+00
1.342500000000000027e+00,4.172618989461765793e+00,-1.832782082666426726e+00
1.344999999999999973e+00,4.170903982916263963e+00,-1.831788979329495470e+00
1.347499999999999920e+00,4.169185869265492173e+00,-1.830792514481831335e+00
1.350000000000000089e+00,4.167464678722755167e+00,-1.829792619013089983e+00
1.352500000000000036e+00,4.165740441779283820e+00,-1.828789231008102423e+00
1.354999999999999982e+00,4.164013192311472267e+00,-1.827782294235099414e+00
1.357499999999999929e+00,4.162282976684171132e+00,-1.826771760964898794e+00
1.360000000000000098e+00,4.160549850061308064e+00,-1.825757589023444316e+00
1.362500000000000044e+00,4.158813864269428784e+00,-1.824739734889169851e+00
1.364999999999999991e+00,4.157075069934162315e+00,-1.823718155649743489e+00
1.367499999999999938e+00,4.155333519019404065e+00,-1.822692811324704287e+00
1.370000000000000107e+00,4.153589265042198164e+00,-1.821663665712235147e+00
1.372500000000000053e+00,4.151842367032192449e+00,-1.820630689962325022e+00
1.375000000000000000e+00,4.150092870587007710e+00,-1.819593850757482034e+00
1.377499999999999947e+00,4.148340817457465413e+00,-1.818553114580173657e+00
1.380000000000000115e+00,4.146586257872224124e+00,-1.817508452766995797e+00
1.382500000000000062e+00,4.144829256129695771e+00,-1.816459844405946322e+00
1.385000000000000009e+00,4.143069890046840342e+00,-1.815407278653022649e+00
1.387499999999999956e+00,4.141308233028926367e+00,-1.814350748419057302e+00
1.390000000000000124e+00,4.139544345525910884e+00,-1.813290248631588275e+00
1.392500000000000071e+00,4.137778286024774488e+00,-1.812225783524142209e+00
1.395000000000000018e+00,4.136010109717411787e+00,-1.811157364591138297e+00
1.397499999999999964e+00,4.134239876070800790e+00,-1.810085012506411850e+00
1.400000000000000133e+00,4.132467654885715547e+00,-1.809008757880671947e+00
1.402500000000000080e+00,4.130693510140559077e+00,-1.807928630546630888e+00
1.405000000000000027e+00,4.128917486245705426e+00,-1.806844650770699223e+00
1.407499999999999973e+00,4.127139614388758204e+00,-1.805756831660388917e+00
1.409999999999999920e+00,4.125359918549581728e+00,-1.804665181887842307e+00
1.412500000000000089e+00,4.123578412805020577e+00,-1.803569704236873239e+00
1.415000000000000036e+00,4.121795107119567980e+00,-1.802470399259243017e+00
1.417499999999999982e+00,4.120010018509116634e+00,-1.801367272412195186e+00
1.419999999999999929e+00,4.118223173049800678e+00,-1.800260336467590427e+00
1.422500000000000098e+00,4.116434601868656173e+00,-1.799149610762615481e+00
1.425000000000000044e+00,4.114644334768475353e+00,-1.798035117306494346e+00
1.427499999999999991e+00,4.112852402085092507e+00,-1.796916879811473189e+00
1.429999999999999938e+00,4.111058835052450178e+00,-1.795794921482512185e+00
1.432500000000000107e+00,4.109263657882429754e+00,-1.794669257234858817e+00
1.435000000000000053e+00,4.107466900887784433e+00,-1.793539898555003509e+00
1.437500000000000000e+00,4.105668598221102528e+00,-1.792406850564841170e+00
1.439999999999999947e+00,4.103868784335763742e+00,-1.791270111835453926e+00
1.442500000000000115e+00,4.102067488192965961e+00,-1.790129674933303550e+00
1.445000000000000062e+00,4.100264719295782179e+00,-1.788985521692589398e+00
1.447500000000000009e+00,4.098460480039893383e+00,-1.787837631534475280e+00
1.449999999999999956e+00,4.096654773287361273e+00,-1.786685985215181960e+00
1.452500000000000124e+00,4.094847598472259875e+00,-1.785530561678547734e+00
1.455000000000000071e+00,4.093038950151207445e+00,-1.784371336201751257e+00
1.457500000000000018e+00,4.091228813788620577e+00,-1.783208275511777074e+00
1.459999999999999964e+00,4.089417178153150090e+00,-1.782041342650235505e+00
1.462500000000000133e+00,4.087604049977694665e+00,-1.780870504692079193e+00
1.465000000000000080e+00,4.085789438998178369e+00,-1.779695725773738690e+00
1.467500000000000027e+00,4.083973346995564135e+00,-1.778516963439584098e+00
1.469999999999999973e+00,4.082155767296471893e+00,-1.777334169003928155e+00
1.472499999999999920e+00,4.080336682616577448e+00,-1.776147284496822021e+00
1.475000000000000089e+00,4.078516073197233638e+00,-1.774956243223232422e+00
1.477500000000000036e+00,4.076693935104077404e+00,-1.773760976050680283e+00
1.479999999999999982e+00,4.074870278113168709e+00,-1.772561408666142091e+00
1.482499999999999929e+00,4.073045108779789203e+00,-1.771357453329766019e+00
1.485000000000000098e+00,4.071218427588354061e+00,-1.770149009619163438e+00
1.487500000000000044e+00,4.069390235180385673e+00,-1.768935969914299688e+00
1.489999999999999991e+00,4.067560539252468743e+00,-1.767718225121031494e+00
1.492499999999999938e+00,4.065729357024353341e+00,-1.766495667748113396e+00
1.495000000000000107e+00,4.063896719052522144e+00,-1.765268194384122413e+00
1.497500000000000053e+00,4.062062681269595465e+00,-1.764035712832203728e+00
1.500000000000000000e+00,4.060227312721071513e+00,-1.762798135582575920e+00
1.502499999999999947e+00,4.058390688194899454e+00,-1.761555376815615359e+00
1.505000000000000115e+00,4.056552885821888665e+00,-1.760307351283111554e+00
1.507500000000000062e+00,4.054713977423009652e+00,-1.759053967924116835e+00
1.510000000000000009e+00,4.052874032521757819e+00,-1.757795131777244224e+00
1.512499999999999956e+00,4.051033115272451468e+00,-1.756530742617943952e+00
1.515000000000000124e+00,4.049191289206092392e+00,-1.755260699014814740e+00
1.517500000000000071e+00,4.047348626246402681e+00,-1.753984905495720614e+00
1.520000000000000018e+00,4.045505197285232946e+00,-1.752703269915042217e+00
1.522499999999999964e+00,4.043661065970492352e+00,-1.751415702548590803e+00
1.525000000000000133e+00,4.041816291080470691e+00,-1.750122118061746113e+00
1.527500000000000080e+00,4.039970933873117787e+00,-1.748822437573293920e+00
1.530000000000000027e+00,4.038125072808126603e+00,-1.747516594732306583e+00
1.532499999999999973e+00,4.036278796881532571e+00,-1.746204531773040136e+00
1.535000000000000142e+00,4.034432190004388019e+00,-1.744886192440804118e+00
1.537500000000000089e+00,4.032585337126533886e+00,-1.743561527249424925e+00
1.540000000000000036e+00,4.030738334129384981e+00,-1.742230501433770673e+00
1.542499999999999982e+00,4.028891278810869281e+00,-1.740893092165474387e+00
1.544999999999999929e+00,4.027044264800501594e+00,-1.739549286557978913e+00
1.547500000000000098e+00,4.025197377979204738e+00,-1.738199079547175563e+00
1.550000000000000044e+00,4.023350687180607288e+00,-1.736842466045379174e+00
1.552499999999999991e+00,4.021504254636059983e+00,-1.735479442807020600e+00
1.554999999999999938e+00,4.019658153975040449e+00,-1.734110015085658318e+00
1.557500000000000107e+00,4.017812473629926551e+00,-1.732734198518595115e+00
1.560000000000000053e+00,4.015967304291530482e+00,-1.731352016595029131e+00
1.562500000000000000e+00,4.014122719173095710e+00,-1.729963494432696480e+00
1.564999999999999947e+00,4.012278784786175834e+00,-1.728568667768608513e+00
1.567500000000000115e+00,4.010435561152790207e+00,-1.727167582424320003e+00
1.570000000000000062e+00,4.008593103890355280e+00,-1.725760292499199933e+00
1.572500000000000009e+00,4.006751474501898613e+00,-1.724346862442508233e+00
1.574999999999999956e+00,4.004910736292395690e+00,-1.722927361033858462e+00
1.577500000000000124e+00,4.003070950904471736e+00,-1.721501857301367400e+00
1.580000000000000071e+00,4.001232168077042850e+00,-1.720070413919292607e+00
1.582500000000000018e+00,3.999394415795678448e+00,-1.718633081497396020e+00
1.584999999999999964e+00,3.997557707605646105e+00,-1.717189902287780789e+00
1.587500000000000133e+00,3.995722040938781916e+00,-1.715740907931580184e+00
1.590000000000000080e+00,3.993887403023802740e+00,-1.714286121855584488e+00
1.592500000000000027e+00,3.992053783101360498e+00,-1.712825566389278631e+00
1.594999999999999973e+00,3.990221176605190490e+00,-1.711359266442694205e+00
1.597500000000000142e+00,3.988389586088011196e+00,-1.709887251806257114e+00
1.600000000000000089e+00,3.986559013296671061e+00,-1.708409553937069392e+00
1.602500000000000036e+00,3.984729448774951166e+00,-1.706926199401045841e+00
1.604999999999999982e+00,3.982900885200658880e+00,-1.705437214324985851e+00
1.607499999999999929e+00,3.981073331437066098e+00,-1.703942629494707317e+00
1.610000000000000098e+00,3.979246797117998113e+00,-1.702442471261414125e+00
1.612500000000000044e+00,3.977421280828427275e+00,-1.700936755943327938e+00
1.614999999999999991e+00,3.975596775518808634e+00,-1.699425493458927905e+00
1.617499999999999938e+00,3.973773267814331156e+00,-1.697908686663604838e+00
1.620000000000000107e+00,3.971950742783937560e+00,-1.696386333635324206e+00
1.622500000000000053e+00,3.970129182590664829e+00,-1.694858425709272476e+00
1.625000000000000000e+00,3.968308562087414781e+00,-1.693324944514724040e+00
1.627499999999999947e+00,3.966488843553112265e+00,-1.691785859203353226e+00
1.630000000000000115e+00,3.964669980755498813e+00,-1.690241128596091880e+00
1.632500000000000062e+00,3.962851945715951896e+00,-1.688690718115197775e+00
1.635000000000000009e+00,3.961034720829744948e+00,-1.687134599559151127e+00
1.637499999999999956e+00,3.959218282809609413e+00,-1.685572747220325684e+00
1.640000000000000124e+00,3.957402597036514535e+00,-1.684005136951813419e+00
1.642500000000000071e+00,3.955587616334609979e+00,-1.682431742778359052e+00
1.645000000000000018e+00,3.953773293102443187e+00,-1.680852538431122811e+00
1.647499999999999964e+00,3.951959584155709138e+00,-1.679267494962978668e+00
1.650000000000000133e+00,3.950146453465562590e+00,-1.677676580962672137e+00
1.652500000000000080e+00,3.948333874012765587e+00,-1.676079767326341896e+00
1.655000000000000027e+00,3.946521812462913559e+00,-1.674477024491222599e+00
1.657499999999999973e+00,3.944710223172490426e+00,-1.672868323738084362e+00
1.660000000000000142e+00,3.942899052411649397e+00,-1.671253640936182006e+00
1.662500000000000089e+00,3.941088243488549470e+00,-1.669632957509442406e+00
1.665000000000000036e+00,3.939277748357855380e+00,-1.668006263117417065e+00
1.667499999999999982e+00,3.937467536021250325e+00,-1.666373556918880672e+00
1.669999999999999929e+00,3.935657593915930619e+00,-1.664734846963175086e+00
1.672500000000000098e+00,3.933847935117290806e+00,-1.663090155570956519e+00
1.675000000000000044e+00,3.932038589666662975e+00,-1.661439517661067677e+00
1.677499999999999991e+00,3.930229575059045910e+00,-1.659782965458560966e+00
1.679999999999999938e+00,3.928420903929684016e+00,-1.658120530504089141e+00
1.682500000000000107e+00,3.926612597503563062e+00,-1.656452246871217504e+00
1.685000000000000053e+00,3.924804682186081806e+00,-1.654778147433509483e+00
1.687500000000000000e+00,3.922997184510327084e+00,-1.653098262915660976e+00
1.689999999999999947e+00,3.921190119011678465e+00,-1.651412616348024720e+00
1.692500000000000115e+00,3.919383504612851343e+00,-1.649721233547536858e+00
1.695000000000000062e+00,3.917577352550739800e+00,-1.648024135332380569e+00
1.697500000000000009e+00,3.915771691372228691e+00,-1.646321350564097008e+00
1.699999999999999956e+00,3.913966561547059353e+00,-1.644612912651671532e+00
1.702500000000000124e+00,3.912161997141207603e+00,-1.642898850283806444e+00
1.705000000000000071e+00,3.910358036355181977e+00,-1.641179193192191299e+00
1.707500000000000018e+00,3.908554731289640483e+00,-1.639453976062436258e+00
1.709999999999999964e+00,3.906752154220041184e+00,-1.637723242499568022e+00
1.712500000000000133e+00,3.904950389645294617e+00,-1.635987041703461431e+00
1.715000000000000080e+00,3.903149512432245949e+00,-1.634245415022333558e+00
1.717500000000000027e+00,3.901349591878064516e+00,-1.632498393950105653e+00
1.719999999999999973e+00,3.899550699123500941e+00,-1.630745998952891851e+00
1.722500000000000142e+00,3.897752909183487269e+00,-1.628988237663679062e+00
1.725000000000000089e+00,3.895956310616864204e+00,-1.627225111412411218e+00
1.727500000000000036e+00,3.894161001372485664e+00,-1.625456618867266778e+00
1.729999999999999982e+00,3.892367075387323183e+00,-1.623682755218768481e+00
1.732499999999999929e+00,3.890574619009676383e+00,-1.621903512555525895e+00
1.735000000000000098e+00,3.888783710795993276e+00,-1.620118876872427061e+00
1.737500000000000044e+00,3.886994428128054402e+00,-1.618328826257114716e+00
1.739999999999999991e+00,3.885206864269489024e+00,-1.616533338731979574e+00
1.742499999999999938e+00,3.883421111159183869e+00,-1.614732385779207524e+00
1.745000000000000107e+00,3.881637262629815677e+00,-1.612925940186982432e+00
1.747500000000000053e+00,3.879855412495973432e+00,-1.611113981046794486e+00
1.750000000000000000e+00,3.878075638021180271e+00,-1.609296489377009864e+00
1.752499999999999947e+00,3.876297982405236819e+00,-1.607473436914046649e+00
1.755000000000000115e+00,3.874522455764818130e+00,-1.605644778424346830e+00
1.757500000000000062e+00,3.872749064969901234e+00,-1.603810459175072811e+00
1.760000000000000009e+00,3.870977814095535763e+00,-1.601970413130262783e+00
1.762499999999999956e+00,3.869208702516724330e+00,-1.600124567196931968e+00
1.765000000000000124e+00,3.867441727118465788e+00,-1.598272850717664451e+00
1.767500000000000071e+00,3.865676868102482011e+00,-1.596415192402097949e+00
1.770000000000000018e+00,3.863914106646861857e+00,-1.594551529937668688e+00
1.772499999999999964e+00,3.862153432101889106e+00,-1.592681809420466887e+00
1.775000000000000133e+00,3.860394841599744442e+00,-1.590805982216056735e+00
1.777500000000000080e+00,3.858638325864027774e+00,-1.588923995674913714e+00
1.780000000000000027e+00,3.856883863307357441e+00,-1.587035787219544414e+00
1.782499999999999973e+00,3.855131438798589993e+00,-1.585141291837889987e+00
1.785000000000000142e+00,3.853381047941447868e+00,-1.583240445275977182e+00
1.787500000000000089e+00,3.851632677993943155e+00,-1.581333177113768196e+00
1.790000000000000036e+00,3.849886302071856559e+00,-1.579419409664767349e+00
1.792499999999999982e+00,3.848141879527628983e+00,-1.577499058160702239e+00
1.794999999999999929e+00,3.846399356869730557e+00,-1.575572030875314944e+00
1.797500000000000098e+00,3.844658688541217728e+00,-1.573638242694291423e+00
1.800000000000000044e+00,3.842919834318677896e+00,-1.571697618260078144e+00
1.802499999999999991e+00,3.841182753535407279e+00,-1.569750093549336256e+00
1.804999999999999938e+00,3.839447407618547636e+00,-1.567795619642049276e+00
1.807500000000000107e+00,3.837713740842255028e+00,-1.565834148207283949e+00
1.810000000000000053e+00,3.835981696960826692e+00,-1.563865632137040995e+00
1.812500000000000000e+00,3.834251229065821498e+00,-1.561890025051632325e+00
1.814999999999999947e+00,3.832522303284666698e+00,-1.559907286168994212e+00
1.817500000000000115e+00,3.830794878939169923e+00,-1.557917375910414570e+00
1.820000000000000062e+00,3.829068917090077129e+00,-1.555920263921985569e+00
1.822500000000000009e+00,3.827344388089645388e+00,-1.553915932904978536e+00
1.824999999999999956e+00,3.825621242043371950e+00,-1.551904358511570159e+00
1.827500000000000124e+00,3.823899423351816207e+00,-1.549885510730081739e+00
1.830000000000000071e+00,3.822178884168960344e+00,-1.547859355814521720e+00
1.832500000000000018e+00,3.820459592497685186e+00,-1.545825863943894429e+00
1.834999999999999964e+00,3.818741543574303510e+00,-1.543785026891071555e+00
1.837500000000000133e+00,3.817024745509792538e+00,-1.541736862200520308e+00
1.840000000000000080e+00,3.815309204555056954e+00,-1.539681408801151008e+00
1.842500000000000027e+00,3.813594929031059344e+00,-1.537618721292512092e+00
1.844999999999999973e+00,3.811881937071985416e+00,-1.535548860171320751e+00
1.847500000000000142e+00,3.810170264769349391e+00,-1.533471888622516044e+00
1.850000000000000089e+00,3.808459948974481701e+00,-1.531387867448812168e+00
1.852500000000000036e+00,3.806751003765373564e+00,-1.529296849577120421e+00
1.854999999999999982e+00,3.805043433362078176e+00,-1.527198890726240155e+00
1.857499999999999929e+00,3.803337243847578542e+00,-1.525094056298826661e+00
1.860000000000000098e+00,3.801632437385501273e+00,-1.522982417163406099e+00
1.862500000000000044e+00,3.799929014479280553e+00,-1.520864047987185330e+00
1.864999999999999991e+00,3.798226962843129773e+00,-1.518739014608549986e+00
1.867499999999999938e+00,3.796526278091119977e+00,-1.516607379261368127e+00
1.870000000000000107e+00,3.794826965175267297e+00,-1.514469200270001759e+00
1.872500000000000053e+00,3.793129048387963831e+00,-1.512324542104668712e+00
1.875000000000000000e+00,3.791432563690845914e+00,-1.510173475397511123e+00
1.877499999999999947e+00,3.789737549305457254e+00,-1.508016074291377517e+00
1.880000000000000115e+00,3.788044035635423690e+00,-1.505852407310643182e+00
1.882500000000000062e+00,3.786352041047425399e+00,-1.503682524683193744e+00
1.885000000000000009e+00,3.784661601236031458e+00,-1.501506467003461687e+00
1.887499999999999956e+00,3.782972760955008784e+00,-1.499324264271760798e+00
1.890000000000000124e+00,3.781285559041684508e+00,-1.497135934743619945e+00
1.892500000000000071e+00,3.779600040619534251e+00,-1.494941493208755690e+00
1.895000000000000018e+00,3.777916256698625297e+00,-1.492740947978643762e+00
1.897499999999999964e+00,3.776234253747220659e+00,-1.490534292094464197e+00
1.900000000000000133e+00,3.774554073263083342e+00,-1.488321501460174945e+00
1.902500000000000080e+00,3.772875760648731536e+00,-1.486102541794061871e+00
1.905000000000000027e+00,3.771199372582887399e+00,-1.483877379842286848e+00
1.907499999999999973e+00,3.769524976070163902e+00,-1.481645990950459346e+00
1.910000000000000142e+00,3.767852642300653532e+00,-1.479408358238565757e+00
1.912500000000000089e+00,3.766182429129081743e+00,-1.477164456166616402e+00
1.915000000000000036e+00,3.764514371306337370e+00,-1.474914231418060551e+00
1.917499999999999982e+00,3.762848504415697626e+00,-1.472657606229272442e+00
1.919999999999999929e+00,3.761184865870895511e+00,-1.470394486422105906e+00
1.922500000000000098e+00,3.759523467731236579e+00,-1.468124767163311972e+00
1.925000000000000044e+00,3.757864301226184534e+00,-1.465848349558384500e+00
1.927499999999999991e+00,3.756207336088857929e+00,-1.463565139007114713e+00
1.929999999999999938e+00,3.754552553146454308e+00,-1.461275054715132304e+00
1.932500000000000107e+00,3.752899944829756862e+00,-1.458978026927647109e+00
1.935000000000000053e+00,3.751249503011974351e+00,-1.456673995056647186e+00
1.937500000000000000e+00,3.749601212349833457e+00,-1.454362909883433863e+00
1.939999999999999947e+00,3.747955052030809142e+00,-1.452044739541309415e+00
1.942500000000000115e+00,3.746311001834572441e+00,-1.449719477032719528e+00
1.945000000000000062e+00,3.744669033182671747e+00,-1.447387134881942483e+00
1.947500000000000009e+00,3.743029124140230923e+00,-1.445047747508618530e+00
1.949999999999999956e+00,3.741391237134915837e+00,-1.442701353185874114e+00
1.952500000000000124e+00,3.739755307714940802e+00,-1.440347981036402603e+00
1.955000000000000071e+00,3.738121268529376540e+00,-1.437987659176462873e+00
1.957500000000000018e+00,3.736489053834886498e+00,-1.435620425801141131e+00
1.959999999999999964e+00,3.734858588699260018e+00,-1.433246340148170539e+00
1.962500000000000133e+00,3.733229786193722255e+00,-1.430865488326797275e+00
1.965000000000000080e+00,3.731602556280938732e+00,-1.428477981535878572e+00
1.967500000000000027e+00,3.729976807236897063e+00,-1.426083945776672079e+00
1.969999999999999973e+00,3.728352440836608661e+00,-1.423683511236517152e+00
1.972500000000000142e+00,3.726729353779424159e+00,-1.421276811425460584e+00
1.975000000000000089e+00,3.725107448361970608e+00,-1.418863992697162235e+00
1.977500000000000036e+00,3.723486626237265007e+00,-1.416445214717247936e+00
1.979999999999999982e+00,3.721866805085887631e+00,-1.414020658227477245e+00
1.982500000000000151e+00,3.720247894994318294e+00,-1.411590507472668454e+00
1.985000000000000098e+00,3.718629785265499699e+00,-1.409154932690943163e+00
1.987500000000000044e+00,3.717012363115435924e+00,-1.406714090517976912e+00
1.989999999999999991e+00,3.715395526267126325e+00,-1.404268133469912305e+00
1.992499999999999938e+00,3.713779187445406471e+00,-1.401817224935293593e+00
1.995000000000000107e+00,3.712163261393558678e+00,-1.399361537368322139e+00
1.997500000000000053e+00,3.710547675958443925e+00,-1.396901244668566910e+00
2.000000000000000000e+00,3.708932390092271714e+00,-1.394436513119617249e+00
2.002499999999999947e+00,3.707317400254955597e+00,-1.391967502633757015e+00
2.004999999999999893e+00,3.705702717275488833e+00,-1.389494368988981821e+00
2.007499999999999840e+00,3.704088341410465723e+00,-1.387017261379049904e+00
2.010000000000000231e+00,3.702474270048517813e+00,-1.384536323310969541e+00
2.012500000000000178e+00,3.700860493503761006e+00,-1.382051680163149943e+00
2.015000000000000124e+00,3.699247006917035563e+00,-1.379563433998927335e+00
2.017500000000000071e+00,3.697633823121251773e+00,-1.377071666547043272e+00
2.020000000000000018e+00,3.696020949744783124e+00,-1.374576436396908408e+00
2.022499999999999964e+00,3.694408375992032312e+00,-1.372077780947549286e+00
2.024999999999999911e+00,3.692796086820025359e+00,-1.369575726913070390e+00
2.027499999999999858e+00,3.691184076096164723e+00,-1.367070301726977855e+00
2.030000000000000249e+00,3.689572350598241179e+00,-1.364561540374461535e+00
2.032500000000000195e+00,3.687960918634473284e+00,-1.362049472340051803e+00
2.035000000000000142e+00,3.686349805682381131e+00,-1.359534114946916228e+00
2.037500000000000089e+00,3.684739054628675792e+00,-1.357015465785692099e+00
2.040000000000000036e+00,3.683128701884761824e+00,-1.354493494711726864e+00
2.042499999999999982e+00,3.681518772207097445e+00,-1.351968150152091042e+00
2.044999999999999929e+00,3.679909273098387334e+00,-1.349439360707438862e+00
2.047499999999999876e+00,3.678300223505141631e+00,-1.346907044255218011e+00
2.049999999999999822e+00,3.676691658661011441e+00,-1.344371102823657793e+00
2.052500000000000213e+00,3.675083620068249957e+00,-1.341831416197978299e+00
2.055000000000000160e+00,3.673476138804366187e+00,-1.339287836457462522e+00
2.057500000000000107e+00,3.671869239605379143e+00,-1.336740198205414121e+00
2.060000000000000053e+00,3.670262959569924099e+00,-1.334188343451263359e+00
2.062500000000000000e+00,3.668657347184729467e+00,-1.331632135891675395e+00
2.064999999999999947e+00,3.667052453818638202e+00,-1.329071454517022577e+00
2.067499999999999893e+00,3.665448325590851208e+00,-1.326506168754977955e+00
2.069999999999999840e+00,3.663845026222406265e+00,-1.323936135009973425e+00
2.072500000000000231e+00,3.662242624578607497e+00,-1.321361200568911931e+00
2.075000000000000178e+00,3.660641164405677994e+00,-1.318781205083358499e+00
2.077500000000000124e+00,3.659040671165624925e+00,-1.316195983125319824e+00
2.080000000000000071e+00,3.657441155400878330e+00,-1.313605354791120616e+00
2.082500000000000018e+00,3.655842617028432606e+00,-1.311009122277701167e+00
2.084999999999999964e+00,3.654245070476482393e+00,-1.308407090392308847e+00
2.087499999999999911e+00,3.652648537188396105e+00,-1.305799083876114652e+00
2.089999999999999858e+00,3.651053030883537165e+00,-1.303184953677006375e+00
2.092500000000000249e+00,3.649458548133576397e+00,-1.300564564107677512e+00
2.095000000000000195e+00,3.647865100179488618e+00,-1.297937791646518457e+00
2.097500000000000142e+00,3.646272722308922631e+00,-1.295304527992675148e+00
2.100000000000000089e+00,3.644681452287984236e+00,-1.292664677871397938e+00
2.102500000000000036e+00,3.643091329576077175e+00,-1.290018162723649775e+00
2.104999999999999982e+00,3.641502381406379829e+00,-1.287364917396230934e+00
2.107499999999999929e+00,3.639914620430176662e+00,-1.284704894258616115e+00
2.109999999999999876e+00,3.638328032043675719e+00,-1.282038059736918756e+00
2.112499999999999822e+00,3.636742578621585675e+00,-1.279364392061855815e+00
2.115000000000000213e+00,3.635158215419364680e+00,-1.276683879862634763e+00
2.117500000000000160e+00,3.633574915666962113e+00,-1.273996532175357244e+00
2.120000000000000107e+00,3.631992662517651294e+00,-1.271302386575315246e+00
2.122500000000000053e+00,3.630411421467206523e+00,-1.268601506940914003e+00
2.125000000000000000e+00,3.628831133535189046e+00,-1.265893976984924230e+00
2.127499999999999947e+00,3.627251727947756077e+00,-1.263179893901318129e+00
2.129999999999999893e+00,3.625673153656632230e+00,-1.260459374306506897e+00
2.132499999999999840e+00,3.624095366968363319e+00,-1.257732541376366475e+00
2.135000000000000231e+00,3.622518312592960754e+00,-1.254999502980706172e+00
2.137500000000000178e+00,3.620941932736404301e+00,-1.252260350037379455e+00
2.140000000000000124e+00,3.619366162058216929e+00,-1.249515170801388964e+00
2.142500000000000071e+00,3.617790910159809581e+00,-1.246764056162983580e+00
2.145000000000000018e+00,3.616216084892894145e+00,-1.244007097648709426e+00
2.147499999999999964e+00,3.614641594224965448e+00,-1.241244366190331405e+00
2.149999999999999911e+00,3.613067368095470577e+00,-1.238475916129743615e+00
2.152499999999999858e+00,3.611493353385683669e+00,-1.235701794265335884e+00
2.155000000000000249e+00,3.609919532391935082e+00,-1.232922065475856588e+00
2.157500000000000195e+00,3.608345894375691199e+00,-1.230136798918323615e+00
2.160000000000000142e+00,3.606772427604257203e+00,-1.227346035793802859e+00
2.162500000000000089e+00,3.605199138246589108e+00,-1.224549773848924605e+00
2.165000000000000036e+00,3.603626049335882708e+00,-1.221747974023978944e+00
2.167499999999999982e+00,3.602053194046484830e+00,-1.218940574528639464e+00
2.169999999999999929e+00,3.600480598593447823e+00,-1.216127483252889441e+00
2.172499999999999876e+00,3.598908288621388341e+00,-1.213308572359440118e+00
2.175000000000000266e+00,3.597336289382144781e+00,-1.210483679135894386e+00
2.177500000000000213e+00,3.595764630110862115e+00,-1.207652621328786591e+00
2.180000000000000160e+00,3.594193331074521769e+00,-1.204815206896903579e+00
2.182500000000000107e+00,3.592622419622457208e+00,-1.201971249299602196e+00
2.185000000000000053e+00,3.591051946579383092e+00,-1.199120580501264577e+00
2.187500000000000000e+00,3.589481978278064034e+00,-1.196263049315254179e+00
2.189999999999999947e+00,3.587912583380096443e+00,-1.193398504590663878e+00
2.192499999999999893e+00,3.586343815622957010e+00,-1.190526766703769113e+00
2.194999999999999840e+00,3.584775728308012166e+00,-1.187647627160393515e+00
2.197500000000000231e+00,3.583208401710495039e+00,-1.184760882034395113e+00
2.200000000000000178e+00,3.581641907991043094e+00,-1.181866339691945100e+00
2.202500000000000124e+00,3.580076310427203090e+00,-1.178963819552616421e+00
2.205000000000000071e+00,3.578511658567616660e+00,-1.176053145305921976e+00
2.207500000000000018e+00,3.576947997435010240e+00,-1.173134156783663062e+00
2.209999999999999964e+00,3.575385368914548945e+00,-1.170206710598387323e+00
2.212499999999999911e+00,3.573823827090036875e+00,-1.167270680115648940e+00
2.214999999999999858e+00,3.572263437640079253e+00,-1.164325962731590280e+00
2.217500000000000249e+00,3.570704255597751509e+00,-1.161372486331380793e+00
2.220000000000000195e+00,3.569146343401472965e+00,-1.158410224703207314e+00
2.222500000000000142e+00,3.567589764954548048e+00,-1.155439185785120504e+00
2.225000000000000089e+00,3.566034574371212518e+00,-1.152459380931406541e+00
2.227500000000000036e+00,3.564480801311401326e+00,-1.149470800551216199e+00
2.229999999999999982e+00,3.562928458543970667e+00,-1.146473439376064052e+00
2.232499999999999929e+00,3.561377537369435853e+00,-1.143467330349710931e+00
2.234999999999999876e+00,3.559828015086119901e+00,-1.140452549999764420e+00
2.237500000000000266e+00,3.558279858769835879e+00,-1.137429193657226278e+00
2.240000000000000213e+00,3.556733034154692774e+00,-1.134397363367162237e+00
2.242500000000000160e+00,3.555187515112749885e+00,-1.131357181089344133e+00
2.245000000000000107e+00,3.553643272372960293e+00,-1.128308795159872036e+00
2.247500000000000053e+00,3.552100280135154442e+00,-1.125252374192041049e+00
2.250000000000000000e+00,3.550558529988993683e+00,-1.122188094981365403e+00
2.252499999999999947e+00,3.549018025798075904e+00,-1.119116132866125657e+00
2.254999999999999893e+00,3.547478788008867401e+00,-1.116036665345435663e+00
2.257499999999999840e+00,3.545940802757993726e+00,-1.112949848196925107e+00
2.260000000000000231e+00,3.544404027746662411e+00,-1.109855817233043718e+00
2.262500000000000178e+00,3.542868412873850570e+00,-1.106754713209945118e+00
2.265000000000000124e+00,3.541333914704474672e+00,-1.103646702053799222e+00
2.267500000000000071e+00,3.539800486037172345e+00,-1.100531955504260306e+00
2.270000000000000018e+00,3.538268069434689966e+00,-1.097410635837798409e+00
2.272499999999999964e+00,3.536736597942492288e+00,-1.094282911899377764e+00
2.274999999999999911e+00,3.535205984116807088e+00,-1.091148963113853565e+00
2.277499999999999858e+00,3.533676147232881259e+00,-1.088008974402843831e+00
2.280000000000000249e+00,3.532147012392984120e+00,-1.084863116663099758e+00
2.282500000000000195e+00,3.530618503128165830e+00,-1.081711528152544455e+00
2.285000000000000142e+00,3.529090543203271757e+00,-1.078554304106399186e+00
2.287500000000000089e+00,3.527563068203547036e+00,-1.075391505652807389e+00
2.290000000000000036e+00,3.526036003816757525e+00,-1.072223161596505436e+00
2.292499999999999982e+00,3.524509251567633505e+00,-1.069049276925824854e+00
2.294999999999999929e+00,3.522982685925549973e+00,-1.065869852856632383e+00
2.297499999999999876e+00,3.521456184422134594e+00,-1.062684900903495100e+00
2.300000000000000266e+00,3.519929657447288918e+00,-1.059494423274658592e+00
2.302500000000000213e+00,3.518403045823694786e+00,-1.056298385438759091e+00
2.305000000000000160e+00,3.516876309523398358e+00,-1.053096722747397962e+00
2.307500000000000107e+00,3.515349421374652561e+00,-1.049889362729270914e+00
2.310000000000000053e+00,3.513822357894650583e+00,-1.046676215367371432e+00
2.312500000000000000e+00,3.512295123704096689e+00,-1.043457148861697048e+00
2.314999999999999947e+00,3.510767732716019385e+00,-1.040231965583093832e+00
2.317499999999999893e+00,3.509240222351335703e+00,-1.037000429012179925e+00
2.319999999999999840e+00,3.507712632371997152e+00,-1.033762286684670517e+00
2.322500000000000231e+00,3.506184983162552005e+00,-1.030517268697900057e+00
2.325000000000000178e+00,3.504657268857549468e+00,-1.027265080467475666e+00
2.327500000000000124e+00,3.503129499260714486e+00,-1.024005430984473719e+00
2.330000000000000071e+00,3.501601718718106770e+00,-1.020738045341726075e+00
2.332500000000000018e+00,3.500073997427294081e+00,-1.017462646970470841e+00
2.334999999999999964e+00,3.498546415374514940e+00,-1.014178955007969174e+00
2.337499999999999911e+00,3.497019047073771425e+00,-1.010886693758770383e+00
2.339999999999999858e+00,3.495491968276609462e+00,-1.007585586077164308e+00
2.342500000000000249e+00,3.493965276275976528e+00,-1.004275352394188081e+00
2.345000000000000195e+00,3.492439081999356265e+00,-1.000955724339871455e+00
2.347500000000000142e+00,3.490913480395872792e+00,-9.976264537765536788e-01
2.350000000000000089e+00,3.489388554146265697e+00,-9.942873277221374595e-01
2.352500000000000036e+00,3.487864379702667605e+00,-9.909381744018317395e-01
2.354999999999999982e+00,3.486341029843978756e+00,-9.875788538894429980e-01
2.357499999999999929e+00,3.484818567161831471e+00,-9.842092512913175328e-01
2.359999999999999876e+00,3.483297038997826167e+00,-9.808292796787639878e-01
2.362500000000000266e+00,3.481776520715169632e+00,-9.774388926961724566e-01
2.365000000000000213e+00,3.480257099359122197e+00,-9.740380709704098416e-01
2.367500000000000160e+00,3.478738864075821891e+00,-9.706268219509529560e-01
2.370000000000000107e+00,3.477221878283677903e+00,-9.672051684517921633e-01
2.372500000000000053e+00,3.475706186237519812e+00,-9.637731306105599138e-01
2.375000000000000000e+00,3.474191828656696401e+00,-9.603307173334204583e-01
2.377499999999999947e+00,3.472678823610903631e+00,-9.568779452508233696e-01
2.379999999999999893e+00,3.471167150762736409e+00,-9.534148774445402319e-01
2.382499999999999840e+00,3.469656764500761881e+00,-9.499416377910057108e-01
2.385000000000000231e+00,3.468147615348825319e+00,-9.464583748303366795e-01
2.387500000000000178e+00,3.466639638124403788e+00,-9.429652058786882618e-01
2.390000000000000124e+00,3.465132769778174193e+00,-9.394622205885591049e-01
2.392500000000000071e+00,3.463626977236568205e+00,-9.359495054866318053e-01
2.395000000000000018e+00,3.462122262365218361e+00,-9.324271318048290569e-01
2.397499999999999964e+00,3.460618636140362803e+00,-9.288951354793684168e-01
2.399999999999999911e+00,3.459116097924092692e+00,-9.253535156665220196e-01
2.402499999999999858e+00,3.457614622739009214e+00,-9.218022261873515255e-01
2.405000000000000249e+00,3.456114182650664723e+00,-9.182411934765972727e-01
2.407500000000000195e+00,3.454614749628430292e+00,-9.146703510690755712e-01
2.410000000000000142e+00,3.453116274502156635e+00,-9.110896423914507380e-01
2.412500000000000089e+00,3.451618691509478865e+00,-9.074990074068965962e-01
2.415000000000000036e+00,3.450121918590297376e+00,-9.038983659869906928e-01
2.417499999999999982e+00,3.448625890986806830e+00,-9.002876204178340558e-01
2.419999999999999929e+00,3.447130534199636553e+00,-8.966666482283472961e-01
2.422499999999999876e+00,3.445635764189655337e+00,-8.930353039389014036e-01
2.425000000000000266e+00,3.444141508469485302e+00,-8.893934175778691609e-01
2.427500000000000213e+00,3.442647710843347308e+00,-8.857407978872846588e-01
2.430000000000000160e+00,3.441154314468122255e+00,-8.820772486131296386e-01
2.432500000000000107e+00,3.439661227710189007e+00,-8.784025762621536781e-01
2.435000000000000053e+00,3.438168324750664695e+00,-8.747165938547980524e-01
2.437500000000000000e+00,3.436675467695793795e+00,-8.710191347659126393e-01
2.439999999999999947e+00,3.435182517828943904e+00,-8.673100666679092186e-01
2.442499999999999893e+00,3.433689330671511719e+00,-8.635892766812933719e-01
2.444999999999999840e+00,3.432195789960969190e+00,-8.598566545229671121e-01
2.447500000000000231e+00,3.430701818703774109e+00,-8.561120873072614046e-01
2.450000000000000178e+00,3.429207340901988754e+00,-8.523554733830288610e-01
2.452500000000000124e+00,3.427712266159956833e+00,-8.485867465287144640e-01
2.455000000000000071e+00,3.426216529126740795e+00,-8.448058668736529997e-01
2.457500000000000018e+00,3.424720102067869920e+00,-8.410127884511798824e-01
2.459999999999999964e+00,3.423222963252105622e+00,-8.372074710234763684e-01
2.462499999999999911e+00,3.421725060136153740e+00,-8.333899092993936053e-01
2.464999999999999858e+00,3.420226293386794847e+00,-8.295601364028353242e-01
2.467500000000000249e+00,3.418726561494755067e+00,-8.257182355723529099e-01
2.470000000000000195e+00,3.417225777151863042e+00,-8.218643237153516745e-01
2.472500000000000142e+00,3.415723891570799253e+00,-8.179985227008623738e-01
2.475000000000000089e+00,3.414220857659892694e+00,-8.141209389834480614e-01
2.477500000000000036e+00,3.412716643506040981e+00,-8.102316877546634766e-01
2.479999999999999982e+00,3.411211233851354496e+00,-8.063309142459762491e-01
2.482499999999999929e+00,3.409704618805634357e+00,-8.024187976892526164e-01
2.484999999999999876e+00,3.408196783427333454e+00,-7.984955442015922999e-01
2.487500000000000266e+00,3.406687717032741425e+00,-7.945613982914526696e-01
2.490000000000000213e+00,3.405177408575152054e+00,-7.906166617669054819e-01
2.492500000000000160e+00,3.403665838078524075e+00,-7.866616897888356608e-01
2.495000000000000107e+00,3.402152958978426955e+00,-7.826968523719074478e-01
2.497500000000000053e+00,3.400638711295425942e+00,-7.787225117351881387e-01
2.500000000000000000e+00,3.399123054532097843e+00,-7.747390313361087744e-01
2.502499999999999947e+00,3.397605974044275001e+00,-7.707467728606304247e-01
2.504999999999999893e+00,3.396087461283094022e+00,-7.667460788174402797e-01
2.507499999999999840e+00,3.394567527802970552e+00,-7.627372857070314760e-01
2.510000000000000231e+00,3.393046187070175801e+00,-7.587207401143312158e-01
2.512500000000000178e+00,3.391523409674372491e+00,-7.546967931076185021e-01
2.515000000000000124e+00,3.389999142205115668e+00,-7.506657885400519481e-01
2.517500000000000071e+00,3.388473317645253946e+00,-7.466280609157684989e-01
2.520000000000000018e+00,3.386945860100692318e+00,-7.425839626927526194e-01
2.522499999999999964e+00,3.385416662749692218e+00,-7.385338369997037633e-01
2.524999999999999911e+00,3.383885598266552552e+00,-7.344779477579820304e-01
2.527499999999999858e+00,3.382352542880386892e+00,-7.304164621483717479e-01
2.530000000000000249e+00,3.380817400721276567e+00,-7.263494857270202942e-01
2.532500000000000195e+00,3.379280122419674459e+00,-7.222770934716302715e-01
2.535000000000000142e+00,3.377740665437181988e+00,-7.181993289507393463e-01
2.537500000000000089e+00,3.376198974718348733e+00,-7.141161880723050359e-01
2.540000000000000036e+00,3.374654999993622617e+00,-7.100276112684648089e-01
2.542499999999999982e+00,3.373108697299617820e+00,-7.059334950424251964e-01
2.544999999999999929e+00,3.371560007507691470e+00,-7.018337128681945147e-01
2.547499999999999876e+00,3.370008846618770981e+00,-6.977281345984388539e-01
2.550000000000000266e+00,3.368455118170244234e+00,-6.936166226805340340e-01
2.552500000000000213e+00,3.366898732158735363e+00,-6.894990034088674946e-01
2.555000000000000160e+00,3.365339598659694342e+00,-6.853750476547734172e-01
2.557500000000000107e+00,3.363777602497796781e+00,-6.812444917691625745e-01
2.560000000000000053e+00,3.362212629610622727e+00,-6.771070855692208346e-01
2.562500000000000000e+00,3.360644591090365285e+00,-6.729626096692558068e-01
2.564999999999999947e+00,3.359073387488494156e+00,-6.688108690530251144e-01
2.567499999999999893e+00,3.357498908572088769e+00,-6.646517111404920408e-01
2.569999999999999840e+00,3.355921027163045522e+00,-6.604850324179163401e-01
2.572500000000000231e+00,3.354339583785752144e+00,-6.563107569749306869e-01
2.575000000000000178e+00,3.352754392295983266e+00,-6.521288161803874273e-01
2.577500000000000124e+00,3.351165263384307202e+00,-6.479391622508179349e-01
2.580000000000000071e+00,3.349572034743186766e+00,-6.437417843890548275e-01
2.582500000000000018e+00,3.347974565239187239e+00,-6.395366826737883814e-01
2.584999999999999964e+00,3.346372722839611402e+00,-6.353238771282895270e-01
2.587499999999999911e+00,3.344766365522244822e+00,-6.311034566877118390e-01
2.589999999999999858e+00,3.343155373203917868e+00,-6.268755859144905518e-01
2.592500000000000249e+00,3.341539679368917160e+00,-6.226404733527741708e-01
2.595000000000000195e+00,3.339919232953647121e+00,-6.183983465830754644e-01
2.597500000000000142e+00,3.338293954509410799e+00,-6.141494449247166809e-01
2.600000000000000089e+00,3.336663742567589352e+00,-6.098940190773427528e-01
2.602500000000000036e+00,3.335028502811894224e+00,-6.056323089399525683e-01
2.604999999999999982e+00,3.333388160607798412e+00,-6.013645099394963056e-01
2.607499999999999929e+00,3.331742657190480905e+00,-5.970907684568412810e-01
2.609999999999999876e+00,3.330091949950331642e+00,-5.928112149417785748e-01
2.612500000000000266e+00,3.328436018126073925e+00,-5.885260079291625424e-01
2.615000000000000213e+00,3.326774851793405485e+00,-5.842353471879286886e-01
2.617500000000000160e+00,3.325108423431948346e+00,-5.799394375608920571e-01
2.620000000000000107e+00,3.323436742812855282e+00,-5.756384580591547007e-01
2.622500000000000053e+00,3.321759858081715144e+00,-5.713325569783266333e-01
2.625000000000000000e+00,3.320077819316060719e+00,-5.670218689086837793e-01
2.627499999999999947e+00,3.318390662582987538e+00,-5.627065087649544273e-01
2.629999999999999893e+00,3.316698423882491475e+00,-5.583865447471421106e-01
2.632499999999999840e+00,3.315001135377385832e+00,-5.540619857595812103e-01
2.635000000000000231e+00,3.313298822341124605e+00,-5.497328091177399179e-01
2.637500000000000178e+00,3.311591529519583688e+00,-5.453989966784578147e-01
2.640000000000000124e+00,3.309879334760175151e+00,-5.410605379080443145e-01
2.642500000000000071e+00,3.308162323888172551e+00,-5.367174412530416605e-01
2.645000000000000018e+00,3.306440558091719772e+00,-5.323697463110582673e-01
2.647499999999999964e+00,3.304714067323755611e+00,-5.280174805979633845e-01
2.649999999999999911e+00,3.302982885436754668e+00,-5.236606369961205321e-01
2.652499999999999858e+00,3.301247056379743139e+00,-5.192991968228461985e-01
2.655000000000000249e+00,3.299506586172943123e+00,-5.149331203711422500e-01
2.657500000000000195e+00,3.297761430678419092e+00,-5.105623245827947132e-01
2.660000000000000142e+00,3.296011524889768562e+00,-5.061866953028868465e-01
2.662500000000000089e+00,3.294256815308519659e+00,-5.018061350535192311e-01
2.665000000000000036e+00,3.292497259877571913e+00,-4.974205968469723183e-01
2.667499999999999982e+00,3.290732817824393308e+00,-4.930300676306905161e-01
2.669999999999999929e+00,3.288963452868727710e+00,-4.886345334000034568e-01
2.672499999999999876e+00,3.287189158357819885e+00,-4.842339740767279133e-01
2.675000000000000266e+00,3.285409899234162268e+00,-4.798283692288363711e-01
2.677500000000000213e+00,3.283625614136757687e+00,-4.754177234793329210e-01
2.680000000000000160e+00,3.281836238763556679e+00,-4.710020848433221219e-01
2.682500000000000107e+00,3.280041708585651694e+00,-4.665815363350362954e-01
2.685000000000000053e+00,3.278241927322305127e+00,-4.621561900360213193e-01
2.687500000000000000e+00,3.276436768185529758e+00,-4.577262340181659783e-01
2.689999999999999947e+00,3.274626080772342185e+00,-4.532919789576917435e-01
2.692499999999999893e+00,3.272809693606168135e+00,-4.488538381824702106e-01
2.694999999999999840e+00,3.270987448000707509e+00,-4.444122632938852235e-01
2.697500000000000231e+00,3.269159216619999864e+00,-4.399677086983765917e-01
2.700000000000000178e+00,3.267324882494238469e+00,-4.355206558394587035e-01
2.702500000000000124e+00,3.265484309737081592e+00,-4.310716192785818413e-01
2.705000000000000071e+00,3.263637317485319489e+00,-4.266211281108897024e-01
2.707500000000000018e+00,3.261783704273489626e+00,-4.221697574841144496e-01
2.709999999999999964e+00,3.259923290062622492e+00,-4.177181407217868681e-01
2.712499999999999911e+00,3.258055914856240243e+00,-4.132669314163660013e-01
2.714999999999999858e+00,3.256181402079986409e+00,-4.088167904556327947e-01
2.717500000000000249e+00,3.254299585657911553e+00,-4.043683941180007957e-01
2.720000000000000195e+00,3.252410343430804929e+00,-3.999224025441845964e-01
2.722500000000000142e+00,3.250513636136851403e+00,-3.954794076597546448e-01
2.725000000000000089e+00,3.248609451387614921e+00,-3.910399008664990350e-01
2.727500000000000036e+00,3.246697783644195479e+00,-3.866042912490829653e-01
2.729999999999999982e+00,3.244778642793666457e+00,-3.821729197085084184e-01
2.732499999999999929e+00,3.242852033450632554e+00,-3.777460465149988234e-01
2.734999999999999876e+00,3.240917940776538497e+00,-3.733238581228756070e-01
2.737500000000000266e+00,3.238976365343679831e+00,-3.689065003726915704e-01
2.740000000000000213e+00,3.237027337395542936e+00,-3.644940890035425207e-01
2.742500000000000160e+00,3.235070888926832033e+00,-3.600866818745189213e-01
2.745000000000000107e+00,3.233107064562490418e+00,-3.556842351790580614e-01
2.747500000000000053e+00,3.231135943167144031e+00,-3.512865786653011635e-01
2.750000000000000000e+00,3.229157628016912529e+00,-3.468934471180296630e-01
2.752499999999999947e+00,3.227172243929893547e+00,-3.425045424286486395e-01
2.754999999999999893e+00,3.225179926847026479e+00,-3.381195597298916611e-01
2.757499999999999840e+00,3.223180818882981136e+00,-3.337381605612444457e-01
2.760000000000000231e+00,3.221175042711427405e+00,-3.293599701435413474e-01
2.762500000000000178e+00,3.219162677601921541e+00,-3.249846447603633726e-01
2.765000000000000124e+00,3.217143784964298092e+00,-3.206118896410256047e-01
2.767500000000000071e+00,3.215118478109175726e+00,-3.162414147606081305e-01
2.770000000000000018e+00,3.213086890849142563e+00,-3.118729186687345667e-01
2.772499999999999964e+00,3.211049150507829353e+00,-3.075060950478052391e-01
2.774999999999999911e+00,3.209005361538812551e+00,-3.031406421236032545e-01
2.777499999999999858e+00,3.206955642606483803e+00,-2.987763109047645860e-01
2.780000000000000249e+00,3.204900120175296241e+00,-2.944129445638032916e-01
2.782500000000000195e+00,3.202838867151221791e+00,-2.900504537717344955e-01
2.785000000000000142e+00,3.200771902033205496e+00,-2.856887619624917662e-01
2.787500000000000089e+00,3.198699223724409180e+00,-2.813277880425714694e-01
2.790000000000000036e+00,3.196620806613439836e+00,-2.769674593658123518e-01
2.792499999999999982e+00,3.194536608291691504e+00,-2.726077041836081905e-01
2.794999999999999929e+00,3.192446618066537400e+00,-2.682484353868318516e-01
2.797499999999999876e+00,3.190350853064184200e+00,-2.638895661678814508e-01
2.800000000000000266e+00,3.188249313491998027e+00,-2.595310465314384918e-01
2.802500000000000213e+00,3.186141987045630675e+00,-2.551728907425123150e-01
2.805000000000000160e+00,3.184028851382268321e+00,-2.508151752299684345e-01
2.807500000000000107e+00,3.181909878168176053e+00,-2.464580139086270660e-01
2.810000000000000053e+00,3.179785025580643687e+00,-2.421015417146256121e-01
2.812500000000000000e+00,3.177654230964523041e+00,-2.377459100928960289e-01
2.814999999999999947e+00,3.175517408787862372e+00,-2.333912753473745827e-01
2.817499999999999893e+00,3.173374450611450293e+00,-2.290377547378987244e-01
2.819999999999999840e+00,3.171225228162029008e+00,-2.246853873820476855e-01
2.822500000000000231e+00,3.169069649435847680e+00,-2.203342088719627556e-01
2.825000000000000178e+00,3.166907654744097744e+00,-2.159843311586742420e-01
2.827500000000000124e+00,3.164739184145340722e+00,-2.116358969875296037e-01
2.830000000000000071e+00,3.162564135663861187e+00,-2.072890167269556827e-01
2.832500000000000018e+00,3.160382386168564928e+00,-2.029437623188833639e-01
2.834999999999999964e+00,3.158193841047477690e+00,-1.986001604420974953e-01
2.837499999999999911e+00,3.155998407840292064e+00,-1.942581677617017111e-01
2.839999999999999858e+00,3.153795959353794309e+00,-1.899176602529797919e-01
2.842500000000000249e+00,3.151586380234179696e+00,-1.855784367825269177e-01
2.845000000000000195e+00,3.149369604181313953e+00,-1.812402219873444353e-01
2.847500000000000142e+00,3.147145595188634459e+00,-1.769027009878910706e-01
2.850000000000000089e+00,3.144914362044024081e+00,-1.725655845361391827e-01
2.852500000000000036e+00,3.142675956460013964e+00,-1.682286146019102424e-01
2.854999999999999982e+00,3.140430431014967549e+00,-1.638915041039626097e-01
2.857499999999999929e+00,3.138177816729219138e+00,-1.595539084744343750e-01
2.859999999999999876e+00,3.135918140243615149e+00,-1.552154549107310211e-01
2.862500000000000266e+00,3.133651424567814203e+00,-1.508757827836308130e-01
2.865000000000000213e+00,3.131377701695112759e+00,-1.465345701828273395e-01
2.867500000000000160e+00,3.129096992796265742e+00,-1.421915518032767223e-01
2.870000000000000107e+00,3.126809328180742753e+00,-1.378465492055747921e-01
2.872500000000000053e+00,3.124514741590064926e+00,-1.334994879669992585e-01
2.875000000000000000e+00,3.122213266070550386e+00,-1.291503990827063963e-01
2.877499999999999947e+00,3.119904971501275881e+00,-1.247993845903925675e-01
2.879999999999999893e+00,3.117589971197602949e+00,-1.204465764361776214e-01
2.882499999999999840e+00,3.115268378029373952e+00,-1.160921921000103024e-01
2.885000000000000231e+00,3.112940246634282815e+00,-1.117365817026496067e-01
2.887500000000000178e+00,3.110605595001716850e+00,-1.073801774889649452e-01
2.890000000000000124e+00,3.108264480649119754e+00,-1.030234816118941604e-01
2.892500000000000071e+00,3.105916987724492540e+00,-9.866711692985270787e-02
2.895000000000000018e+00,3.103563174182893292e+00,-9.431182761493928091e-02
2.897499999999999964e+00,3.101203107922699598e+00,-8.995840550542083536e-02
2.899999999999999911e+00,3.098836899508658593e+00,-8.560761063142460769e-02
2.902499999999999858e+00,3.096464667417820671e+00,-8.126012156206152692e-02
2.905000000000000249e+00,3.094086523661412347e+00,-7.691651858472740855e-02
2.907500000000000195e+00,3.091702566622700488e+00,-7.257731478595180752e-02
2.910000000000000142e+00,3.089312833619766163e+00,-6.824299427280913766e-02
2.912500000000000089e+00,3.086917311190025881e+00,-6.391399601490337090e-02
2.915000000000000036e+00,3.084515962442921033e+00,-5.959068757348959244e-02
2.917499999999999982e+00,3.082108764131753720e+00,-5.527338251719917522e-02
2.919999999999999929e+00,3.079695704014067115e+00,-5.096234894372435320e-02
2.922499999999999876e+00,3.077276763822290206e+00,-4.665776432755436298e-02
2.925000000000000266e+00,3.074851934765516770e+00,-4.235965937996279823e-02
2.927500000000000213e+00,3.072421199692304761e+00,-3.806792688292783694e-02
2.930000000000000160e+00,3.069984526610172182e+00,-3.378237815206654171e-02
2.932500000000000107e+00,3.067541881863970588e+00,-2.950280156001610851e-02
2.935000000000000053e+00,3.065093226579558294e+00,-2.522899296300151403e-02
2.937500000000000000e+00,3.062638482429303810e+00,-2.096071610817963268e-02
2.939999999999999947e+00,3.060177499578400351e+00,-1.669769300763290776e-02
2.942499999999999893e+00,3.057710112672780145e+00,-1.243963020267744961e-02
2.944999999999999840e+00,3.055236220697304272e+00,-8.186161082010038476e-03
2.947500000000000231e+00,3.052755737340957065e+00,-3.936807067455470530e-03
2.950000000000000178e+00,3.050268536865589297e+00,3.089379287090828494e-04
2.952500000000000124e+00,3.047774491393481444e+00,4.551531944029139735e-03
2.955000000000000071e+00,3.045273483037354012e+00,8.791409278055451956e-03
2.957500000000000018e+00,3.042765363617164986e+00,1.302901175324418757e-02
2.959999999999999964e+00,3.040249971185120526e+00,1.726476458240936221e-02
2.962499999999999911e+00,3.037727123521665629e+00,2.149905870454348750e-02
2.964999999999999858e+00,3.035196631249179600e+00,2.573225577937040404e-02
2.967500000000000249e+00,3.032658324652433013e+00,2.996468820364388622e-02
2.970000000000000195e+00,3.030112094359069808e+00,3.419666135797971157e-02
2.972500000000000142e+00,3.027557896474420751e+00,3.842841895776949457e-02
2.975000000000000089e+00,3.024995704524777729e+00,4.266006475537351822e-02
2.977500000000000036e+00,3.022425499086639711e+00,4.689153181996066205e-02
2.979999999999999982e+00,3.019847263070601695e+00,5.112264552363007114e-02
2.982499999999999929e+00,3.017260973436970417e+00,5.535319999684869957e-02
2.984999999999999876e+00,3.014666607922908970e+00,5.958295896789945340e-02
2.987500000000000266e+00,3.012064164065348493e+00,6.381164011787378298e-02
2.990000000000000213e+00,3.009453653479511992e+00,6.803891588425134418e-02
2.992500000000000160e+00,3.006835078053206711e+00,7.226440599833863776e-02
2.995000000000000107e+00,3.004208440774536637e+00,7.648768405003501802e-02
2.997500000000000053e+00,3.001573837211512163e+00,8.070823589712038115e-02
3.000000000000000000e+00,2.998931437121627575e+00,8.492543934946014672e-02
3.002499999999999947e+00,2.996281378177279464e+00,8.913867858786524156e-02
3.004999999999999893e+00,2.993623771337107886e+00,9.334744156704262441e-02
3.007500000000000284e+00,2.990958749368738623e+00,9.755131236418623786e-02
3.010000000000000231e+00,2.988286439682107609e+00,1.017499801460151898e-01
3.012500000000000178e+00,2.985606970604388621e+00,1.059432781102585680e-01
3.015000000000000124e+00,2.982920473377443482e+00,1.101311324053403928e-01
3.017500000000000071e+00,2.980227097713209261e+00,1.143134748384423971e-01
3.020000000000000018e+00,2.977527009519926438e+00,1.184902552223168620e-01
3.022499999999999964e+00,2.974820398260441756e+00,1.226615039965024689e-01
3.024999999999999911e+00,2.972107460076262697e+00,1.268273553631730777e-01
3.027499999999999858e+00,2.969388331443983731e+00,1.309880227987776924e-01
3.030000000000000249e+00,2.966663079125498648e+00,1.351437337894935975e-01
3.032500000000000195e+00,2.963931725413690099e+00,1.392946699777332653e-01
3.035000000000000142e+00,2.961194266512173101e+00,1.434409485825310915e-01
3.037500000000000089e+00,2.958450692795432602e+00,1.475826141645432410e-01
3.040000000000000036e+00,2.955701004027031509e+00,1.517195782699431450e-01
3.042499999999999982e+00,2.952945223890999671e+00,1.558515850910376366e-01
3.044999999999999929e+00,2.950183360135360644e+00,1.599782736700894048e-01
3.047499999999999876e+00,2.947415399751720066e+00,1.640992239866061464e-01
3.050000000000000266e+00,2.944641374516520305e+00,1.682139522258862263e-01
3.052500000000000213e+00,2.941861341436843968e+00,1.723218568265805495e-01
3.055000000000000160e+00,2.939075272089490820e+00,1.764221467069851390e-01
3.057500000000000107e+00,2.936283094474630317e+00,1.805139037984746231e-01
3.060000000000000053e+00,2.933484749088474786e+00,1.845961698009303265e-01
3.062500000000000000e+00,2.930680194836481345e+00,1.886679266854651982e-01
3.064999999999999947e+00,2.927869401012947570e+00,1.927281160950968242e-01
3.067499999999999893e+00,2.925052337790245982e+00,1.967757374148791094e-01
3.070000000000000284e+00,2.922228980454920855e+00,2.008098521809707493e-01
3.072500000000000231e+00,2.919399299333707898e+00,2.048294916348008810e-01
3.075000000000000178e+00,2.916563276721978237e+00,2.088336435976913263e-01
3.077500000000000124e+00,2.913720882649303956e+00,2.128212851063488176e-01
3.080000000000000071e+00,2.910872047425235642e+00,2.167913822318558170e-01
3.082500000000000018e+00,2.908016696946160717e+00,2.207429320197196732e-01
3.084999999999999964e+00,2.905154795639315779e+00,2.246750507807455111e-01
3.087499999999999911e+00,2.902286365502446674e+00,2.285870410952469678e-01
3.089999999999999858e+00,2.899411470879253994e+00,2.324783869748134890e-01
3.092500000000000249e+00,2.896530214044195528e+00,2.363486847928247814e-01
3.095000000000000195e+00,2.893642727631728917e+00,2.401975494334797623e-01
3.097500000000000142e+00,2.890749132823716927e+00,2.440246072518029996e-01
3.100000000000000089e+00,2.887849536021311447e+00,2.478295949128968556e-01
3.102500000000000036e+00,2.884944097633303617e+00,2.516123956329091027e-01
3.104999999999999982e+00,2.882032950114855829e+00,2.553730155920977407e-01
3.107499999999999929e+00,2.879116157363531325e+00,2.591115839667407217e-01
3.109999999999999876e+00,2.876193808734608393e+00,2.628283628290275509e-01
3.112500000000000266e+00,2.873266054714628037e+00,2.665237569023927722e-01
3.115000000000000213e+00,2.870333082130535729e+00,2.701982360746801315e-01
3.117500000000000160e+00,2.867395086979671159e+00,2.738522247336660498e-01
3.120000000000000107e+00,2.864452270047929350e+00,2.774861522941459158e-01
3.122500000000000053e+00,2.861504807273824280e+00,2.811005435669535757e-01
3.125000000000000000e+00,2.858552862073154177e+00,2.846959538867260275e-01
3.127499999999999947e+00,2.855596617029086293e+00,2.882728751315555837e-01
3.129999999999999893e+00,2.852636247923438173e+00,2.918317269975504447e-01
3.132500000000000284e+00,2.849671947465862498e+00,2.953728081541921457e-01
3.135000000000000231e+00,2.846703976137543002e+00,2.988962126142711284e-01
3.137500000000000178e+00,2.843732673579155268e+00,3.024018355264335156e-01
3.140000000000000124e+00,2.840758401996595239e+00,3.058894264560108600e-01
3.142500000000000071e+00,2.837781496350818777e+00,3.093586130001546031e-01
3.145000000000000018e+00,2.834802261226728071e+00,3.128089051517434771e-01
3.147499999999999964e+00,2.831820961646848822e+00,3.162396977431849998e-01
3.149999999999999911e+00,2.828837817476139715e+00,3.196502602561562267e-01
3.152499999999999858e+00,2.825853098017117038e+00,3.230397782620996194e-01
3.155000000000000249e+00,2.822867091101909143e+00,3.264073496228382387e-01
3.157500000000000195e+00,2.819880037005416895e+00,3.297520028635378408e-01
3.160000000000000142e+00,2.816892170507220072e+00,3.330728677403236859e-01
3.162500000000000089e+00,2.813903758861893145e+00,3.363693048889691561e-01
3.165000000000000036e+00,2.810915039144219918e+00,3.396408865807561961e-01
3.167499999999999982e+00,2.807926167082935631e+00,3.428873010301161650e-01
3.169999999999999929e+00,2.804937246435817766e+00,3.461082547980982027e-01
3.172499999999999876e+00,2.801948340315454367e+00,3.493034968982014488e-01
3.175000000000000266e+00,2.798959475323699930e+00,3.524728832038485082e-01
3.177500000000000213e+00,2.795970679848676532e+00,3.556163302266435178e-01
3.180000000000000160e+00,2.792981971113561723e+00,3.587338000837739238e-01
3.182500000000000107e+00,2.789993330947855732e+00,3.618254089888292557e-01
3.185000000000000053e+00,2.787004729161638661e+00,3.648914118515564908e-01
3.187500000000000000e+00,2.784016142401211980e+00,3.679320382868290218e-01
3.189999999999999947e+00,2.781027525030054459e+00,3.709474234981114393e-01
3.192499999999999893e+00,2.778038769417405796e+00,3.739376176043959776e-01
3.195000000000000284e+00,2.775049767089319719e+00,3.769025879999461370e-01
3.197500000000000231e+00,2.772060435004321644e+00,3.798422311867261092e-01
3.200000000000000178e+00,2.769070714013226908e+00,3.827564082721216510e-01
3.202500000000000124e+00,2.766080655465020577e+00,3.856449453102573366e-01
3.205000000000000071e+00,2.763090361827732711e+00,3.885075805627377643e-01
3.207500000000000018e+00,2.760099922626060298e+00,3.913438968965063935e-01
3.209999999999999964e+00,2.757109474224210821e+00,3.941533268364117437e-01
3.212499999999999911e+00,2.754119216064565112e+00,3.969352455284361203e-01
3.214999999999999858e+00,2.751129329488472663e+00,3.996889722435087444e-01
3.217500000000000249e+00,2.748139939881692140e+00,4.024137615348168939e-01
3.220000000000000195e+00,2.745151176405980831e+00,4.051088633226080371e-01
3.222500000000000142e+00,2.742163202859501325e+00,4.077735248254570899e-01
3.225000000000000089e+00,2.739176244947043148e+00,4.104069484714015781e-01
3.227500000000000036e+00,2.736190598275820562e+00,4.130082244588433316e-01
3.229999999999999982e+00,2.733206601989728757e+00,4.155763136188891926e-01
3.232499999999999929e+00,2.730224601657036843e+00,4.181102261926291641e-01
3.234999999999999876e+00,2.727244922860090348e+00,4.206091778049249608e-01
3.237500000000000266e+00,2.724267885879089413e+00,4.230725060225609124e-01
3.240000000000000213e+00,2.721293794710945679e+00,4.254995960007317279e-01
3.242500000000000160e+00,2.718322929121111731e+00,4.278899509211146479e-01
3.245000000000000107e+00,2.715355626299220670e+00,4.302432097597824745e-01
3.247500000000000053e+00,2.712392240794706755e+00,4.325591075420882614e-01
3.250000000000000000e+00,2.709433121894085250e+00,4.348375946942903969e-01
3.252499999999999947e+00,2.706478574172630047e+00,4.370789701596294874e-01
3.254999999999999893e+00,2.703528741591820328e+00,4.392838771745284920e-01
3.257500000000000284e+00,2.700583610623422448e+00,4.414532491483603160e-01
3.260000000000000231e+00,2.697643128364429099e+00,4.435882186685158879e-01
3.262500000000000178e+00,2.694707218095552914e+00,4.456900220999511220e-01
3.265000000000000124e+00,2.691775716517585071e+00,4.477599155220536864e-01
3.267500000000000071e+00,2.688848443792138720e+00,4.497991380072818290e-01
3.270000000000000018e+00,2.685925253334309204e+00,4.518089745384687439e-01
3.272499999999999964e+00,2.683006020557630045e+00,4.537907340196186134e-01
3.274999999999999911e+00,2.680090636359732770e+00,4.557456278693962082e-01
3.277499999999999858e+00,2.677178979533568537e+00,4.576746803681030484e-01
3.280000000000000249e+00,2.674270920415620534e+00,4.595786814540159249e-01
3.282500000000000195e+00,2.671366341396208988e+00,4.614581950233235808e-01
3.285000000000000142e+00,2.668465150533082753e+00,4.633135758448469477e-01
3.287500000000000089e+00,2.665567294606022930e+00,4.651449332483377774e-01
3.290000000000000036e+00,2.662672726567143933e+00,4.669522118210615025e-01
3.292499999999999982e+00,2.659781444704297559e+00,4.687353330159159115e-01
3.294999999999999929e+00,2.656893473866056787e+00,4.704940697839535280e-01
3.297499999999999876e+00,2.654008848087922257e+00,4.722279227441351646e-01
3.300000000000000266e+00,2.651127604155101292e+00,4.739362858083079888e-01
3.302500000000000213e+00,2.648249695755318101e+00,4.756186058188473509e-01
3.305000000000000160e+00,2.645374998030365354e+00,4.772744113412897837e-01
3.307500000000000107e+00,2.642503432393681351e+00,4.789033779664861878e-01
3.310000000000000053e+00,2.639634995305451870e+00,4.805053222832382231e-01
3.312500000000000000e+00,2.636769670610564109e+00,4.820801191433070065e-01
3.314999999999999947e+00,2.633907457816081710e+00,4.836276475188712176e-01
3.317499999999999893e+00,2.631048431637389662e+00,4.851478018320865560e-01
3.320000000000000284e+00,2.628192675708180381e+00,4.866405834592412716e-01
3.322500000000000231e+00,2.625340226794614207e+00,4.881061435925133640e-01
3.325000000000000178e+00,2.622491054167591873e+00,4.895447481616287955e-01
3.327500000000000124e+00,2.619645109446955722e+00,4.909567503932294463e-01
3.330000000000000071e+00,2.616802380708632025e+00,4.923424648094574252e-01
3.332500000000000018e+00,2.613962946114253949e+00,4.937020722680384721e-01
3.334999999999999964e+00,2.611126936374139174e+00,4.950356383520732595e-01
3.337499999999999911e+00,2.608294482133991732e+00,4.963431938195482784e-01
3.339999999999999858e+00,2.605465726029187579e+00,4.976248716391217797e-01
3.342500000000000249e+00,2.602640755847192455e+00,4.988808585775321713e-01
3.345000000000000195e+00,2.599819619393857639e+00,5.001112475754344588e-01
3.347500000000000142e+00,2.597002376664413692e+00,5.013160567282953783e-01
3.350000000000000089e+00,2.594189080957447935e+00,5.024952205944839267e-01
3.352500000000000036e+00,2.591379833770631524e+00,5.036484157238830806e-01
3.354999999999999982e+00,2.588574892881484235e+00,5.047750847050163081e-01
3.357499999999999929e+00,2.585774569716008831e+00,5.058745922424033870e-01
3.359999999999999876e+00,2.582979094403724751e+00,5.069461815980653707e-01
3.362500000000000266e+00,2.580188681429067987e+00,5.079888776132648331e-01
3.365000000000000213e+00,2.577403602604354305e+00,5.090014568306878706e-01
3.367500000000000160e+00,2.574624136643917982e+00,5.099825171787083500e-01
3.370000000000000107e+00,2.571850518503272731e+00,5.109306159491884269e-01
3.372500000000000053e+00,2.569082954845188560e+00,5.118443825994056784e-01
3.375000000000000000e+00,2.566321661278748945e+00,5.127226473536026230e-01
3.377499999999999947e+00,2.563566849011698068e+00,5.135644718191906266e-01
3.379999999999999893e+00,2.560818734189185708e+00,5.143690883490282806e-01
3.382500000000000284e+00,2.558077446033634850e+00,5.151359153830421533e-01
3.385000000000000231e+00,2.555343023850596307e+00,5.158646333831872210e-01
3.387500000000000178e+00,2.552615429293511262e+00,5.165552792853961295e-01
3.390000000000000124e+00,2.549894475729998611e+00,5.172083120231284470e-01
3.392500000000000071e+00,2.547179890594646334e+00,5.178245886331500625e-01
3.395000000000000018e+00,2.544471391895582357e+00,5.184052844741496857e-01
3.397499999999999964e+00,2.541768663864054201e+00,5.189516909946925161e-01
3.399999999999999911e+00,2.539071441195988932e+00,5.194650228745297804e-01
3.402499999999999858e+00,2.536379521233121714e+00,5.199464966384003128e-01
3.405000000000000249e+00,2.533692593611715171e+00,5.203974148757700702e-01
3.407500000000000195e+00,2.531010270056019973e+00,5.208190046314959964e-01
3.410000000000000142e+00,2.528332279846811748e+00,5.212123235129269005e-01
3.412500000000000089e+00,2.525658492533946919e+00,5.215782468363604485e-01
3.415000000000000036e+00,2.522988903456681253e+00,5.219173275757721386e-01
3.417499999999999982e+00,2.520323644645481309e+00,5.222296849604534108e-01
3.419999999999999929e+00,2.517663024959412521e+00,5.225150753795591019e-01
3.422499999999999876e+00,2.515007431459803655e+00,5.227730844341492711e-01
3.425000000000000266e+00,2.512357265097218129e+00,5.230032202640034766e-01
3.427500000000000213e+00,2.509712892859914835e+00,5.232048378522297094e-01
3.430000000000000160e+00,2.507074650859083764e+00,5.233771172903612934e-01
3.432500000000000107e+00,2.504442944025477846e+00,5.235190717507379743e-01
3.435000000000000053e+00,2.501818216654084104e+00,5.236295923331766300e-01
3.437500000000000000e+00,2.499200917979095937e+00,5.237075807937860983e-01
3.439999999999999947e+00,2.496591561744234244e+00,5.237520112385227744e-01
3.442499999999999893e+00,2.493990653568361360e+00,5.237618767790424013e-01
3.445000000000000284e+00,2.491398673925321994e+00,5.237361191488808521e-01
3.447500000000000231e+00,2.488816163017840033e+00,5.236736230422484040e-01
3.450000000000000178e+00,2.486243602350281634e+00,5.235733112019848035e-01
3.452500000000000124e+00,2.483681378314212651e+00,5.234342142249494012e-01
3.455000000000000071e+00,2.481129931867110283e+00,5.232555879642435404e-01
3.457500000000000018e+00,2.478589716925961195e+00,5.230370422844841105e-01
3.459999999999999964e+00,2.476061095075734464e+00,5.227783654509864375e-01
3.462499999999999911e+00,2.473544327991524128e+00,5.224792735922374476e-01
3.464999999999999858e+00,2.471039616964367802e+00,5.221395055265671825e-01
3.467500000000000249e+00,2.468547023599491741e+00,5.217589427448653394e-01
3.470000000000000195e+00,2.466066470099514074e+00,5.213375777911122277e-01
3.472500000000000142e+00,2.463597770924591313e+00,5.208753995574713080e-01
3.475000000000000089e+00,2.461140708081547501e+00,5.203723294597139004e-01
3.477500000000000036e+00,2.458695160009240155e+00,5.198281225631981028e-01
3.479999999999999982e+00,2.456261109064305170e+00,5.192421469384217447e-01
3.482499999999999929e+00,2.453838595389476573e+00,5.186133968487842694e-01
3.484999999999999876e+00,2.451427723343482690e+00,5.179406461660009953e-01
3.487500000000000266e+00,2.449028579892028823e+00,5.172225106544046103e-01
3.490000000000000213e+00,2.446641219335355277e+00,5.164574665979909662e-01
3.492500000000000160e+00,2.444265818847025873e+00,5.156437903434706316e-01
3.495000000000000107e+00,2.441902608181431678e+00,5.147795052922011783e-01
3.497500000000000053e+00,2.439551857206992302e+00,5.138625166050373450e-01
3.500000000000000000e+00,2.437213940385257960e+00,5.128908539636735098e-01
3.502499999999999947e+00,2.434889187523106457e+00,5.118628958560039743e-01
3.504999999999999893e+00,2.432577705263729850e+00,5.107773830770880874e-01
3.507500000000000284e+00,2.430279451763829535e+00,5.096333889251905003e-01
3.510000000000000231e+00,2.427994336096289452e+00,5.084304514137453213e-01
3.512500000000000178e+00,2.425722211363585679e+00,5.071685369985600156e-01
3.515000000000000124e+00,2.423462912095928345e+00,5.058480247286427645e-01
3.517500000000000071e+00,2.421216233642501159e+00,5.044698335709115744e-01
3.520000000000000018e+00,2.418981987253480348e+00,5.030353582315995054e-01
3.522499999999999964e+00,2.416760081731876397e+00,5.015461322428008684e-01
3.524999999999999911e+00,2.414550447331224703e+00,5.000035630819504862e-01
3.527499999999999858e+00,2.412353010775508011e+00,4.984090100933545320e-01
3.530000000000000249e+00,2.410167730736126224e+00,4.967638437535374374e-01
3.532500000000000195e+00,2.407994554231904782e+00,4.950693549873489974e-01
3.535000000000000142e+00,2.405833498549442506e+00,4.933267752293380992e-01
3.537500000000000089e+00,2.403684702388899641e+00,4.915371742154504009e-01
3.540000000000000036e+00,2.401548321359736615e+00,4.897012845055315755e-01
3.542499999999999982e+00,2.399424576918840035e+00,4.878195082107935066e-01
3.544999999999999929e+00,2.397313748676541234e+00,4.858919893630863074e-01
3.547499999999999876e+00,2.395215996753401022e+00,4.839187400723233279e-01
3.550000000000000266e+00,2.393131352995984340e+00,4.818996448073081251e-01
3.552500000000000213e+00,2.391059968533546076e+00,4.798343880354432600e-01
3.555000000000000160e+00,2.389002123451569037e+00,4.777223382420017206e-01
3.557500000000000107e+00,2.386958154842320656e+00,4.755624774458020454e-01
3.560000000000000053e+00,2.384928368963237233e+00,4.733536529701020679e-01
3.562500000000000000e+00,2.382912943607275569e+00,4.710948259784050185e-01
3.564999999999999947e+00,2.380911956967615151e+00,4.687850544234671291e-01
3.567499999999999893e+00,2.378925309284340539e+00,4.664234881019742596e-01
3.570000000000000284e+00,2.376952709786745999e+00,4.640094167862556240e-01
3.572500000000000231e+00,2.374993829510620102e+00,4.615422623230144294e-01
3.575000000000000178e+00,2.373048268617434342e+00,4.590216574007066064e-01
3.577500000000000124e+00,2.371115492848331563e+00,4.564477309595997290e-01
3.580000000000000071e+00,2.369194874914632987e+00,4.538211524024579613e-01
3.582500000000000018e+00,2.367285618922533974e+00,4.511427887536256232e-01
3.584999999999999964e+00,2.365386801265411787e+00,4.484136066018368783e-01
3.587499999999999911e+00,2.363497457623374931e+00,4.456347050988371805e-01
3.589999999999999858e+00,2.361616550439312956e+00,4.428072494704414774e-01
3.592500000000000249e+00,2.359742979046639544e+00,4.399323859914480161e-01
3.595000000000000195e+00,2.357875844694496070e+00,4.370110700315041341e-01
3.597500000000000142e+00,2.356014449818572221e+00,4.340438523649731151e-01
3.600000000000000089e+00,2.354158167401987356e+00,4.310306753427640691e-01
3.602500000000000036e+00,2.352306445643725041e+00,4.279708897513999077e-01
3.604999999999999982e+00,2.350458799372691310e+00,4.248634842216642005e-01
3.607499999999999929e+00,2.348614855483348141e+00,4.217072630792743082e-01
3.609999999999999876e+00,2.346774315564736924e+00,4.185009870589238568e-01
3.612500000000000266e+00,2.344936948964306378e+00,4.152433798329434600e-01
3.615000000000000213e+00,2.343102725638147810e+00,4.119331064445173607e-01
3.617500000000000160e+00,2.341271658014647983e+00,4.085690646556174310e-01
3.620000000000000107e+00,2.339443664154226443e+00,4.051507295535187181e-01
3.622500000000000053e+00,2.337618588673557873e+00,4.016781745812239013e-01
3.625000000000000000e+00,2.335796134497354348e+00,3.981519403957148873e-01
3.627499999999999947e+00,2.333975944550805259e+00,3.945730059305110893e-01
3.629999999999999893e+00,2.332157764614501527e+00,3.909426204319237375e-01
3.632500000000000284e+00,2.330341377183619667e+00,3.872622461402469574e-01
3.635000000000000231e+00,2.328526516150096093e+00,3.835338438436980413e-01
3.637500000000000178e+00,2.326713003342864017e+00,3.797598904677357834e-01
3.640000000000000124e+00,2.324900632176770454e+00,3.759430496075086281e-01
3.642500000000000071e+00,2.323089083798205223e+00,3.720859336483312019e-01
3.645000000000000018e+00,2.321278040039791879e+00,3.681910710486476779e-01
3.647499999999999964e+00,2.319467256953422041e+00,3.642609909946749602e-01
3.649999999999999911e+00,2.317656593591446601e+00,3.602981635472073396e-01
3.652499999999999858e+00,2.315845926063943683e+00,3.563048746199015127e-01
3.655000000000000249e+00,2.314035119927648321e+00,3.522830227059914887e-01
3.657500000000000195e+00,2.312224102108304979e+00,3.482339732857853143e-01
3.660000000000000142e+00,2.310412673378690940e+00,3.441585955802005103e-01
3.662500000000000089e+00,2.308600555985486302e+00,3.400573099803351207e-01
3.665000000000000036e+00,2.306787441097372771e+00,3.359301494271727528e-01
3.667499999999999982e+00,2.304972997697630976e+00,3.317767796926214263e-01
3.669999999999999929e+00,2.303157016353317044e+00,3.275963126649164558e-01
3.672499999999999876e+00,2.301339421031046939e+00,3.233873280883923229e-01
3.675000000000000266e+00,2.299520031541669507e+00,3.191483283227275480e-01
3.677500000000000213e+00,2.297698570483599045e+00,3.148780841336263348e-01
3.680000000000000160e+00,2.295874712983265731e+00,3.105756538939778433e-01
3.682500000000000107e+00,2.294047900537802942e+00,3.062404812249793773e-01
3.685000000000000053e+00,2.292217449022035503e+00,3.018723747419219672e-01
3.687500000000000000e+00,2.290382714625404770e+00,2.974714765926210203e-01
3.689999999999999947e+00,2.288543035875961973e+00,2.930384949163854502e-01
3.692499999999999893e+00,2.286697638921098008e+00,2.885747577750282233e-01
3.695000000000000284e+00,2.284845585479666319e+00,2.840818582058778352e-01
3.697500000000000231e+00,2.282985999948123013e+00,2.795611404419101609e-01
3.700000000000000178e+00,2.281118096420958530e+00,2.750134519940151123e-01
3.702500000000000124e+00,2.279241185896717425e+00,2.704391782536081368e-01
3.705000000000000071e+00,2.277354823651522864e+00,2.658382931253617798e-01
3.707500000000000018e+00,2.275458777818890610e+00,2.612103833275016829e-01
3.709999999999999964e+00,2.273553015570535241e+00,2.565544909027535625e-01
3.712499999999999911e+00,2.271637690421375755e+00,2.518691089945374606e-01
3.714999999999999858e+00,2.269712947175818396e+00,2.471523686685312415e-01
3.717500000000000249e+00,2.267778892415441394e+00,2.424022113873615103e-01
3.720000000000000195e+00,2.265835737874258182e+00,2.376166265889230189e-01
3.722500000000000142e+00,2.263883653854398048e+00,2.327938273893408461e-01
3.725000000000000089e+00,2.261922813383405728e+00,2.279320936920363472e-01
3.727500000000000036e+00,2.259953532837834622e+00,2.230298651310977653e-01
3.729999999999999982e+00,2.257976118805148147e+00,2.180862058810505710e-01
3.732499999999999929e+00,2.255990760082983826e+00,2.131008892900881080e-01
3.734999999999999876e+00,2.253997495330204437e+00,2.080742373776749976e-01
3.737500000000000266e+00,2.251996418882683315e+00,2.030070402463226287e-01
3.740000000000000213e+00,2.249987720231075627e+00,1.979003798816894588e-01
3.742500000000000160e+00,2.247971579119695917e+00,1.927556550285936532e-01
3.745000000000000107e+00,2.245948204142963700e+00,1.875748194893342435e-01
3.747500000000000053e+00,2.243917719827787760e+00,1.823604212501146182e-01
3.750000000000000000e+00,2.241880088749800937e+00,1.771151634168182387e-01
3.752499999999999947e+00,2.239835171698871363e+00,1.718414931435717496e-01
3.754999999999999893e+00,2.237782655918218566e+00,1.665415562977813624e-01
3.757500000000000284e+00,2.235722134984156284e+00,1.612172362017952332e-01
3.760000000000000231e+00,2.233653317597381172e+00,1.558701333123296562e-01
3.762500000000000178e+00,2.231575909518633605e+00,1.505011625329220615e-01
3.765000000000000124e+00,2.229489623228547934e+00,1.451101665011244324e-01
3.767500000000000071e+00,2.227394276447364430e+00,1.396959668829597656e-01
3.770000000000000018e+00,2.225289615344010929e+00,1.342565413969847854e-01
3.772499999999999964e+00,2.223175260775354545e+00,1.287892841112802111e-01
3.774999999999999911e+00,2.221050717270306674e+00,1.232914776747981861e-01
3.777499999999999858e+00,2.218915562061513302e+00,1.177603864839955744e-01
3.780000000000000249e+00,2.216769323418537052e+00,1.121933545734437043e-01
3.782500000000000195e+00,2.214611319571267334e+00,1.065883573897380282e-01
3.785000000000000142e+00,2.212440732094783868e+00,1.009442568196458334e-01
3.787500000000000089e+00,2.210256578937892957e+00,9.526064009646610653e-02
3.790000000000000036e+00,2.208057754388706329e+00,8.953761761729416013e-02
3.792499999999999982e+00,2.205843217612792451e+00,8.377565226504427032e-02
3.794999999999999929e+00,2.203611988151779055e+00,7.797547197186179002e-02
3.797499999999999876e+00,2.201363288466355428e+00,7.213813405126270895e-02
3.800000000000000266e+00,2.199096556161907579e+00,6.626490827123641958e-02
3.802500000000000213e+00,2.196811207142669531e+00,6.035669184432878448e-02
3.805000000000000160e+00,2.194506718838241888e+00,5.441367061369810354e-02
3.807500000000000107e+00,2.192182660579974129e+00,4.843545777809116215e-02
3.810000000000000053e+00,2.189838583448310505e+00,4.242144190451762470e-02
3.812500000000000000e+00,2.187474082394303299e+00,3.637099508364195766e-02
3.814999999999999947e+00,2.185088907920059942e+00,3.028323255715521453e-02
3.817499999999999893e+00,2.182682975088839683e+00,2.415693766857263808e-02
3.820000000000000284e+00,2.180256097824208261e+00,1.799095306694479049e-02
3.822500000000000231e+00,2.177808060751917463e+00,1.178441068046312545e-02
3.825000000000000178e+00,2.175338742979107121e+00,5.536958800251012836e-03
3.827500000000000124e+00,2.172848068576748837e+00,-7.511417341928436570e-04
3.830000000000000071e+00,2.170336100371081933e+00,-7.079336897999648041e-03
3.832500000000000018e+00,2.167803008730855296e+00,-1.344664949875718288e-02
3.834999999999999964e+00,2.165248935784190643e+00,-1.985121799666958800e-02
3.837499999999999911e+00,2.162674021430954330e+00,-2.629018336449077259e-02
3.839999999999999858e+00,2.160078193716695516e+00,-3.275986342338928214e-02
3.842500000000000249e+00,2.157461180718103666e+00,-3.925583344098249050e-02
3.845000000000000195e+00,2.154822795223958920e+00,-4.577306575092908447e-02
3.847500000000000142e+00,2.152162863712007823e+00,-5.230608816715465875e-02
3.850000000000000089e+00,2.149481261628317874e+00,-5.884927371433454346e-02
3.852500000000000036e+00,2.146777921696524150e+00,-6.539755746167580375e-02
3.854999999999999982e+00,2.144052808654985043e+00,-7.194710089957608024e-02
3.857499999999999929e+00,2.141305678230650322e+00,-7.849534995277374083e-02
3.859999999999999876e+00,2.138536125960205148e+00,-8.504079541578679624e-02
3.862500000000000266e+00,2.135743789336234766e+00,-9.158275106953411848e-02
3.865000000000000213e+00,2.132928214609477013e+00,-9.812159976180147292e-02
3.867500000000000160e+00,2.130088783890974558e+00,-1.046588196816464478e-01
3.870000000000000107e+00,2.127224753629263887e+00,-1.111962189340091056e-01
3.872500000000000053e+00,2.124335167233825761e+00,-1.177353418856914025e-01
3.875000000000000000e+00,2.121419018948734969e+00,-1.242770832865811304e-01
3.877499999999999947e+00,2.118475290874029859e+00,-1.308215199479707824e-01
3.879999999999999893e+00,2.115503038675301539e+00,-1.373681428108778080e-01
3.882500000000000284e+00,2.112501735064930219e+00,-1.439158076823673360e-01
3.885000000000000231e+00,2.109471131990783732e+00,-1.504623897499251794e-01
3.887500000000000178e+00,2.106411171889898792e+00,-1.570050166637931011e-01
3.890000000000000124e+00,2.103321935841092394e+00,-1.635406392758118888e-01
3.892500000000000071e+00,2.100203634360340743e+00,-1.700663273087720251e-01
3.895000000000000018e+00,2.097056479380222882e+00,-1.765793639491390898e-01
3.897499999999999964e+00,2.093880823459458806e+00,-1.830772154193460177e-01
3.899999999999999911e+00,2.090677341904072506e+00,-1.895575574113188555e-01
3.902500000000000302e+00,2.087446794609890688e+00,-1.960185509399380577e-01
3.905000000000000249e+00,2.084189982641022620e+00,-2.024588734302278092e-01
3.907500000000000195e+00,2.080907863035081906e+00,-2.088774766001279537e-01
3.910000000000000142e+00,2.077601511494474806e+00,-2.152733844956551124e-01
3.912500000000000089e+00,2.074272228142076013e+00,-2.216458678174945685e-01
3.915000000000000036e+00,2.070921375719551705e+00,-2.279949271749539264e-01
3.917499999999999982e+00,2.067550372425673189e+00,-2.343208911476617751e-01
3.919999999999999929e+00,2.064160824182806664e+00,-2.406235430738942471e-01
3.922499999999999876e+00,2.060754168282504128e+00,-2.469017770368696629e-01
3.925000000000000266e+00,2.057331650279514701e+00,-2.531534819471928932e-01
3.927500000000000213e+00,2.053894433873312497e+00,-2.593756915598796065e-01
3.930000000000000160e+00,2.050443695005451872e+00,-2.655646667791584647e-01
3.932500000000000107e+00,2.046980640065183099e+00,-2.717156502276429908e-01
3.935000000000000053e+00,2.043506643684342095e+00,-2.778230775219034943e-01
3.937500000000000000e+00,2.040023086271785857e+00,-2.838815459966695376e-01
3.939999999999999947e+00,2.036530958798705271e+00,-2.898864403854273797e-01
3.942499999999999893e+00,2.033030965312929261e+00,-2.958342696205519817e-01
3.945000000000000284e+00,2.029523541336522907e+00,-3.017228484982378833e-01
3.947500000000000231e+00,2.026008708662666802e+00,-3.075514851285904294e-01
3.950000000000000178e+00,2.022486065799534938e+00,-3.133212764707064002e-01
3.952500000000000124e+00,2.018954597880884716e+00,-3.190349206269707527e-01
3.955000000000000071e+00,2.015412928422864347e+00,-3.246960769981140915e-01
3.957500000000000018e+00,2.011859378994540482e+00,-3.303086558053869304e-01
3.959999999999999964e+00,2.008292053365367202e+00,-3.358763647988503576e-01
3.962499999999999911e+00,2.004709235211511675e+00,-3.414027661371707434e-01
3.965000000000000302e+00,2.001109746983611881e+00,-3.468907115827485343e-01
3.967500000000000249e+00,1.997492989037307431e+00,-3.523416459778296872e-01
3.970000000000000195e+00,1.993858765205238193e+00,-3.577559494208138458e-01
3.972500000000000142e+00,1.990207202749199489e+00,-3.631334193218861972e-01
3.975000000000000089e+00,1.986538502248611060e+00,-3.684734305010257671e-01
3.977500000000000036e+00,1.982853061401079309e+00,-3.737748206446599997e-01
3.979999999999999982e+00,1.979151791771040614e+00,-3.790356437534400103e-01
3.982499999999999929e+00,1.975435860998119075e+00,-3.842534655245692932e-01
3.984999999999999876e+00,1.971706547861498571e+00,-3.894262140137269013e-01
3.987500000000000266e+00,1.967965187424752571e+00,-3.945523403340870927e-01
3.990000000000000213e+00,1.964213254564105782e+00,-3.996307565827272867e-01
3.992500000000000160e+00,1.960452424509580460e+00,-4.046610214540687367e-01
3.995000000000000107e+00,1.956684269194699510e+00,-4.096436654697049318e-01
3.997500000000000053e+00,1.952910344516187280e+00,-4.145804189796516437e-01
4.000000000000000000e+00,1.949132203737867108e+00,-4.194736563082782643e-01
4.002500000000000391e+00,1.945351096021433968e+00,-4.243256469117587804e-01
4.004999999999999893e+00,1.941567787209542040e+00,-4.291379385030512084e-01
4.007500000000000284e+00,1.937782713057313089e+00,-4.339112785349150125e-01
4.009999999999999787e+00,1.933996082914710257e+00,-4.386454213908125843e-01
4.012500000000000178e+00,1.930208163698228674e+00,-4.433384720702186477e-01
4.014999999999999680e+00,1.926419518864999070e+00,-4.479870882901394458e-01
4.017500000000000071e+00,1.922630574467961040e+00,-4.525873167580915513e-01
4.020000000000000462e+00,1.918841622567387439e+00,-4.571349852342320164e-01
4.022499999999999964e+00,1.915052911786655265e+00,-4.616260787434133817e-01
4.025000000000000355e+00,1.911264479304717767e+00,-4.660571934523068394e-01
4.027499999999999858e+00,1.907475935100888975e+00,-4.704262959474755368e-01
4.030000000000000249e+00,1.903685999872967827e+00,-4.747334298209933134e-01
4.032499999999999751e+00,1.899892816544196172e+00,-4.789803610528731159e-01
4.035000000000000142e+00,1.896094248256726011e+00,-4.831695707541213136e-01
4.037499999999999645e+00,1.892287875359595084e+00,-4.873036734633138800e-01
4.040000000000000036e+00,1.888471247453043844e+00,-4.913853804408537806e-01
4.042500000000000426e+00,1.884642552213914968e+00,-4.954173473851792298e-01
4.044999999999999929e+00,1.880800926356818614e+00,-4.994014880745323848e-01
4.047500000000000320e+00,1.876946512215699414e+00,-5.033384323157039653e-01
4.049999999999999822e+00,1.873080400339677709e+00,-5.072274811851118503e-01
4.052500000000000213e+00,1.869204240460566879e+00,-5.110665851520663772e-01
4.054999999999999716e+00,1.865320397252490991e+00,-5.148524241754359743e-01
4.057500000000000107e+00,1.861432076751777132e+00,-5.185799925991113613e-01
4.060000000000000497e+00,1.857542992584010122e+00,-5.222431178594526546e-01
4.062500000000000000e+00,1.853657044742363702e+00,-5.258354810392917855e-01
4.065000000000000391e+00,1.849778277444031893e+00,-5.293508817727753391e-01
4.067499999999999893e+00,1.845911011564466797e+00,-5.327837138437320208e-01
4.070000000000000284e+00,1.842059409800212322e+00,-5.361296374186577118e-01
4.072499999999999787e+00,1.838227126434493819e+00,-5.393861739106746711e-01
4.075000000000000178e+00,1.834417486174371170e+00,-5.425528879560871376e-01
4.077499999999999680e+00,1.830633669986331924e+00,-5.456305822987587151e-01
4.080000000000000071e+00,1.826878113549206262e+00,-5.486204807063711497e-01
4.082500000000000462e+00,1.823152133802679487e+00,-5.515240435901654914e-01
4.084999999999999964e+00,1.819456131395425835e+00,-5.543424546633055616e-01
4.087500000000000355e+00,1.815790118824504695e+00,-5.570755765999757525e-01
4.089999999999999858e+00,1.812154532140516139e+00,-5.597213389637620828e-01
4.092500000000000249e+00,1.808550004009148893e+00,-5.622760163452091842e-01
4.094999999999999751e+00,1.804977336748508243e+00,-5.647348887965580877e-01
4.097500000000000142e+00,1.801437503512257621e+00,-5.670928981712055617e-01
4.099999999999999645e+00,1.797931709413915335e+00,-5.693450327543493339e-01
4.102500000000000036e+00,1.794461098621948913e+00,-5.714867924884150518e-01
4.105000000000000426e+00,1.791026154221719402e+00,-5.735150814274260211e-01
4.107499999999999929e+00,1.787626942911070493e+00,-5.754282367305837420e-01
4.110000000000000320e+00,1.784263472348376567e+00,-5.772255024224861586e-01
4.112499999999999822e+00,1.780935262937129338e+00,-5.789069463438917262e-01
4.115000000000000213e+00,1.777641414781753859e+00,-5.804733682810183648e-01
4.117499999999999716e+00,1.774381601042389178e+00,-5.819260801154437779e-01
4.120000000000000107e+00,1.771156576596014887e+00,-5.832662529743823931e-01
4.122500000000000497e+00,1.767968344536845038e+00,-5.844944187929423940e-01
4.125000000000000000e+00,1.764819725485754276e+00,-5.856103281571244379e-01
4.127500000000000391e+00,1.761714263851279938e+00,-5.866122295499862638e-01
4.129999999999999893e+00,1.758656480431889158e+00,-5.874963467404612505e-01
4.132500000000000284e+00,1.755651411251808902e+00,-5.882570870689374232e-01
4.134999999999999787e+00,1.752703799246255301e+00,-5.888883051832092264e-01
4.137500000000000178e+00,1.749817670280711113e+00,-5.893840216715799940e-01
4.139999999999999680e+00,1.746996571232378059e+00,-5.897389913035280262e-01
4.142500000000000071e+00,1.744243490498556426e+00,-5.899494347409321993e-01
4.145000000000000462e+00,1.741560134352189593e+00,-5.900138298980341922e-01
4.147499999999999964e+00,1.738946656766926502e+00,-5.899337726870386156e-01
4.150000000000000355e+00,1.736402379076141145e+00,-5.897136984341617705e-01
4.152499999999999858e+00,1.733925681624205239e+00,-5.893597522523127408e-01
4.155000000000000249e+00,1.731513510665500633e+00,-5.888790275688033926e-01
4.157499999999999751e+00,1.729161718211386756e+00,-5.882783037103844759e-01
4.160000000000000142e+00,1.726865768165816384e+00,-5.875627606888264021e-01
4.162499999999999645e+00,1.724621507104710183e+00,-5.867356318617883426e-01
4.165000000000000036e+00,1.722425187368181732e+00,-5.857983123022906247e-01
4.167500000000000426e+00,1.720273699860618954e+00,-5.847507166623060471e-01
4.169999999999999929e+00,1.718164966313888264e+00,-5.835912343537937863e-01
4.172500000000000320e+00,1.716097983783160252e+00,-5.823173493596860428e-01
4.174999999999999822e+00,1.714072209765429733e+00,-5.809266305311363565e-01
4.177500000000000213e+00,1.712087065924874807e+00,-5.794171411326862753e-01
4.179999999999999716e+00,1.710142272873501845e+00,-5.777873040148954198e-01
4.182500000000000107e+00,1.708237784151845240e+00,-5.760365430957825605e-01
4.185000000000000497e+00,1.706372682818235731e+00,-5.741657665289042756e-01
4.187500000000000000e+00,1.704545230956726165e+00,-5.721772379656936414e-01
4.190000000000000391e+00,1.702753985389399816e+00,-5.700739306763801251e-01
4.192499999999999893e+00,1.700998501604664703e+00,-5.678584894058671395e-01
4.195000000000000284e+00,1.699279294901074877e+00,-5.655330323568775741e-01
4.197499999999999787e+00,1.697597403817592721e+00,-5.630984873479958353e-01
4.200000000000000178e+00,1.695954544214167470e+00,-5.605535595192726595e-01
4.202499999999999680e+00,1.694352683631353607e+00,-5.578948785032225022e-01
4.205000000000000071e+00,1.692793436818514685e+00,-5.551178645424900138e-01
4.207500000000000462e+00,1.691277639168292879e+00,-5.522176069045952040e-01
4.209999999999999964e+00,1.689805223968916081e+00,-5.491898573703751785e-01
4.212500000000000355e+00,1.688375145661115795e+00,-5.460326061744564807e-01
4.214999999999999858e+00,1.686984943135680481e+00,-5.427473782634357757e-01
4.217500000000000249e+00,1.685630687934850158e+00,-5.393388440412378859e-01
4.219999999999999751e+00,1.684308283121781713e+00,-5.358140148110540624e-01
4.222500000000000142e+00,1.683013711571534898e+00,-5.321816068352355211e-01
4.224999999999999645e+00,1.681742902511763837e+00,-5.284508698105414570e-01
4.227500000000000036e+00,1.680492137547258125e+00,-5.246292763411631865e-01
4.230000000000000426e+00,1.679258408848980366e+00,-5.207213276773724475e-01
4.232499999999999929e+00,1.678039600193033998e+00,-5.167286369810358826e-01
4.235000000000000320e+00,1.676834497910588695e+00,-5.126504134723773864e-01
4.237499999999999822e+00,1.675643335351569618e+00,-5.084831454815054164e-01
4.240000000000000213e+00,1.674468082355348386e+00,-5.042203103299657263e-01
4.242499999999999716e+00,1.673311990227793089e+00,-4.998538754973817499e-01
4.245000000000000107e+00,1.672178927315195018e+00,-4.953756578423579859e-01
4.247500000000000497e+00,1.671072665466427409e+00,-4.907779384442360615e-01
4.250000000000000000e+00,1.669996561515914024e+00,-4.860544552982710154e-01
4.252500000000000391e+00,1.668953227970122022e+00,-4.812015984691114245e-01
4.254999999999999893e+00,1.667943759195020803e+00,-4.762180310587719734e-01
4.257500000000000284e+00,1.666968095169204744e+00,-4.711036493828560379e-01
4.259999999999999787e+00,1.666025373357388872e+00,-4.658588898853831539e-01
4.262500000000000178e+00,1.665114525347464181e+00,-4.604844148134392134e-01
4.264999999999999680e+00,1.664234941518401456e+00,-4.549792472366252505e-01
4.267500000000000071e+00,1.663386654383159247e+00,-4.493396193101537595e-01
4.270000000000000462e+00,1.662569713736945509e+00,-4.435598241786441465e-01
4.272499999999999964e+00,1.661783690057293761e+00,-4.376334321451740839e-01
4.275000000000000355e+00,1.661027536686124684e+00,-4.315543243967404630e-01
4.277499999999999858e+00,1.660299094507999840e+00,-4.253181653878289059e-01
4.280000000000000249e+00,1.659594664146535337e+00,-4.189243950427133933e-01
4.282499999999999751e+00,1.658909641081120157e+00,-4.123769180407190205e-01
4.285000000000000142e+00,1.658238881767550410e+00,-4.056820095824983929e-01
4.287500000000000533e+00,1.657577630758580334e+00,-3.988470549863524228e-01
4.290000000000000036e+00,1.656922042022486607e+00,-3.918800128618602496e-01
4.292500000000000426e+00,1.656269633988635803e+00,-3.847880487468903765e-01
4.294999999999999929e+00,1.655619132803352933e+00,-3.775756870630506135e-01
4.297500000000000320e+00,1.654969900625343548e+00,-3.702441465973440593e-01
4.299999999999999822e+00,1.654321784176238097e+00,-3.627913649967610676e-01
4.302500000000000213e+00,1.653675323616647042e+00,-3.552118065466630115e-01
4.304999999999999716e+00,1.653031545350898135e+00,-3.474973400273537183e-01
4.307500000000000107e+00,1.652391172538223429e+00,-3.396396739287035893e-01
4.310000000000000497e+00,1.651754486602996508e+00,-3.316315652622872090e-01
4.312500000000000000e+00,1.651121411182534082e+00,-3.234680077322257263e-01
4.315000000000000391e+00,1.650490243635792886e+00,-3.151479867250089884e-01
4.317499999999999893e+00,1.649857698165915210e+00,-3.066756422134859772e-01
4.320000000000000284e+00,1.649219222648401484e+00,-2.980592458276549173e-01
4.322499999999999787e+00,1.648568967535838148e+00,-2.893090899799868887e-01
4.325000000000000178e+00,1.647899582994942769e+00,-2.804361860984715404e-01
4.327499999999999680e+00,1.647203115254647798e+00,-2.714504053034008102e-01
4.330000000000000071e+00,1.646472472736450143e+00,-2.623581803367509568e-01
4.332500000000000462e+00,1.645701756476791289e+00,-2.531626007169155979e-01
4.334999999999999964e+00,1.644885685435925282e+00,-2.438656548013893310e-01
4.337500000000000355e+00,1.644019316082138360e+00,-2.344699337491522595e-01
4.339999999999999858e+00,1.643098006137639011e+00,-2.249798320593255629e-01
4.342500000000000249e+00,1.642117196576722726e+00,-2.154029001348525263e-01
4.344999999999999751e+00,1.641072046821915542e+00,-2.057498857189322961e-01
4.347500000000000142e+00,1.639958592882418742e+00,-1.960331849534939497e-01
4.350000000000000533e+00,1.638773566150769412e+00,-1.862660566063333856e-01
4.352500000000000036e+00,1.637514442485761279e+00,-1.764614122635426441e-01
4.355000000000000426e+00,1.636180203726212312e+00,-1.666292263420667552e-01
4.357499999999999929e+00,1.634771950334612534e+00,-1.567753045027692194e-01
4.360000000000000320e+00,1.633292214250346319e+00,-1.469014017356544688e-01
4.362499999999999822e+00,1.631743855782099573e+00,-1.370053762330395164e-01
4.365000000000000213e+00,1.630129422644600368e+00,-1.270811528828454662e-01
4.367499999999999716e+00,1.628450814236343192e+00,-1.171212194578938187e-01
4.370000000000000107e+00,1.626709208295975095e+00,-1.071199552320930143e-01
4.372500000000000497e+00,1.624905003654094848e+00,-9.707510249213373299e-02
4.375000000000000000e+00,1.623038261741986510e+00,-8.698907879454778613e-02
4.377500000000000391e+00,1.621108990227119406e+00,-7.687066622287055950e-02
4.379999999999999893e+00,1.619116685444179637e+00,-6.673385833361152042e-02
4.382500000000000284e+00,1.617060887731201824e+00,-5.659401668715843825e-02
4.384999999999999787e+00,1.614941322793332468e+00,-4.646470941809970751e-02
4.387500000000000178e+00,1.612757374533474675e+00,-3.635530641478530722e-02
4.389999999999999680e+00,1.610507358026046276e+00,-2.626912896610937576e-02
4.392500000000000071e+00,1.608188856784235732e+00,-1.620495511410474307e-02
4.395000000000000462e+00,1.605799618661419181e+00,-6.159614739822129661e-03
4.397499999999999964e+00,1.603337992862009287e+00,3.870772889163166461e-03
4.400000000000000355e+00,1.600802919034800986e+00,1.388909083572540185e-02
4.402499999999999858e+00,1.598193572440266941e+00,2.389525343281816497e-02
4.405000000000000249e+00,1.595509612851265580e+00,3.388642629767245340e-02
4.407499999999999751e+00,1.592750220842134468e+00,4.385913753669540283e-02
4.410000000000000142e+00,1.589914427145942888e+00,5.380999624097641126e-02
4.412500000000000533e+00,1.587001408303687633e+00,6.373676668074326757e-02
4.415000000000000036e+00,1.584010204961636248e+00,7.364099801333978679e-02
4.417500000000000426e+00,1.580939658652681601e+00,8.352865838301809509e-02
4.419999999999999929e+00,1.577789394874041129e+00,9.340850833970068545e-02
4.422500000000000320e+00,1.574560191940761023e+00,1.032913056791322642e-01
4.424999999999999822e+00,1.571253212954893286e+00,1.131879847434356934e-01
4.427500000000000213e+00,1.567869452090311810e+00,1.231054356776782460e-01
4.429999999999999716e+00,1.564409512963048421e+00,1.330434365775685912e-01
4.432500000000000107e+00,1.560874346162764326e+00,1.429935456907399094e-01
4.435000000000000497e+00,1.557265251247172522e+00,1.529389992314451330e-01
4.437500000000000000e+00,1.553584432821248917e+00,1.628589523368764724e-01
4.440000000000000391e+00,1.549834823056799316e+00,1.727338427573587298e-01
4.442499999999999893e+00,1.546019240057048272e+00,1.825484567533751379e-01
4.445000000000000284e+00,1.542140052618279356e+00,1.922931251230860505e-01
4.447499999999999787e+00,1.538198954394589535e+00,2.019648054476881893e-01
4.450000000000000178e+00,1.534196379483401707e+00,2.115645200232630918e-01
4.452499999999999680e+00,1.530131134527710657e+00,2.210930252135925866e-01
4.455000000000000071e+00,1.526000956037773193e+00,2.305490774385323682e-01
4.457500000000000462e+00,1.521803619224820103e+00,2.399283163416888187e-01
4.459999999999999964e+00,1.517538521445398914e+00,2.492216076568269378e-01
4.462500000000000355e+00,1.513206312297870504e+00,2.584161691010599116e-01
4.464999999999999858e+00,1.508808860491743786e+00,2.674986220802503811e-01
4.467500000000000249e+00,1.504348866713311139e+00,2.764558999066639711e-01
4.469999999999999751e+00,1.499829117566093828e+00,2.852772266867059647e-01
4.472500000000000142e+00,1.495252726788382169e+00,2.939557996146600627e-01
4.475000000000000533e+00,1.490623574957329112e+00,3.024884098690349132e-01
4.477500000000000036e+00,1.485946159444795356e+00,3.108739070095582480e-01
4.480000000000000426e+00,1.481226276201108583e+00,3.191106348339740051e-01
4.482499999999999929e+00,1.476473290255085224e+00,3.271914335673418717e-01
4.485000000000000320e+00,1.471700371672749696e+00,3.351013320125289519e-01
4.487499999999999822e+00,1.466922921261725854e+00,3.428194437606215672e-01
4.490000000000000213e+00,1.462156495868488726e+00,3.503220619535001856e-01
4.492499999999999716e+00,1.457415894031273140e+00,3.575874651284604577e-01
4.495000000000000107e+00,1.452712496159485056e+00,3.646019742797987351e-01
4.497500000000000497e+00,1.448054105193364194e+00,3.713620084708264546e-01
4.500000000000000000e+00,1.443445837252708586e+00,3.778723603431528577e-01
4.502500000000000391e+00,1.438889732626615015e+00,3.841440755421876574e-01
4.504999999999999893e+00,1.434385613359775213e+00,3.901901229899217838e-01
4.507500000000000284e+00,1.429933063961855488e+00,3.960205512871307620e-01
4.509999999999999787e+00,1.425531715827852430e+00,4.016404140477509155e-01
4.512500000000000178e+00,1.421180913865752515e+00,4.070485740306231115e-01
4.514999999999999680e+00,1.416880106199846168e+00,4.122383930434660448e-01
4.517500000000000071e+00,1.412629416358421430e+00,4.172010898288872616e-01
4.520000000000000462e+00,1.408430442457228260e+00,4.219280901684205887e-01
4.522499999999999964e+00,1.404286026548076549e+00,4.264131241176238873e-01
4.525000000000000355e+00,1.400199244712759139e+00,4.306559229273956291e-01
4.527499999999999858e+00,1.396172219150139782e+00,4.346616717341275637e-01
4.530000000000000249e+00,1.392206873232713527e+00,4.384363712509209421e-01
4.532499999999999751e+00,1.388305725429709980e+00,4.419835493879636923e-01
4.535000000000000142e+00,1.384472562772638859e+00,4.453007347926109527e-01
4.537500000000000533e+00,1.380712628331253633e+00,4.483776091138041431e-01
4.540000000000000036e+00,1.377031629506433319e+00,4.512010952607369285e-01
4.542500000000000426e+00,1.373434230086676422e+00,4.537618146497068849e-01
4.544999999999999929e+00,1.369923135688951632e+00,4.560578732228208754e-01
4.547500000000000320e+00,1.366496492557765841e+00,4.580974801976130939e-01
4.549999999999999822e+00,1.363148526921899695e+00,4.598977792173526979e-01
4.552500000000000213e+00,1.359870775972232160e+00,4.614800109299979636e-01
4.554999999999999716e+00,1.356654503369417064e+00,4.628640299745835907e-01
4.557500000000000107e+00,1.353494308081677922e+00,4.640629086852390284e-01
4.560000000000000497e+00,1.350389803865623684e+00,4.650792941272726133e-01
4.562500000000000000e+00,1.347344566316453829e+00,4.659064017044612371e-01
4.565000000000000391e+00,1.344366519510898250e+00,4.665292746797699008e-01
4.567499999999999893e+00,1.341466902020624019e+00,4.669275346846618602e-01
4.570000000000000284e+00,1.338656702011139288e+00,4.670817010079891252e-01
4.572499999999999787e+00,1.335944414344064413e+00,4.669774390891112681e-01
4.575000000000000178e+00,1.333336441767354330e+00,4.666077598488076461e-01
4.577499999999999680e+00,1.330836551210524910e+00,4.659722602521150780e-01
4.580000000000000071e+00,1.328448141606683564e+00,4.650707530424482705e-01
4.582500000000000462e+00,1.326176260969488041e+00,4.638972518116348254e-01
4.584999999999999964e+00,1.324026060662167659e+00,4.624387566873499611e-01
4.587500000000000355e+00,1.322001670020005903e+00,4.606772600458278188e-01
4.589999999999999858e+00,1.320105135778187666e+00,4.585960028813548250e-01
4.592500000000000249e+00,1.318335141780909936e+00,4.561852969795330837e-01
4.594999999999999751e+00,1.316687621478888737e+00,4.534448600735003776e-01
4.597500000000000142e+00,1.315156981360487976e+00,4.503839760100527001e-01
4.600000000000000533e+00,1.313739133584350682e+00,4.470167335639467221e-01
4.602500000000000036e+00,1.312433561831268136e+00,4.433533057635993258e-01
4.605000000000000426e+00,1.311243403954682307e+00,4.393960840476989760e-01
4.607499999999999929e+00,1.310174681361225169e+00,4.351381055311856483e-01
4.610000000000000320e+00,1.309235704732172323e+00,4.305618965278580901e-01
4.612499999999999822e+00,1.308435422830104500e+00,4.256449094100484554e-01
4.615000000000000213e+00,1.307782154852689338e+00,4.203657425414353832e-01
4.617499999999999716e+00,1.307280528235119199e+00,4.147107420922803711e-01
4.620000000000000107e+00,1.306928394207642619e+00,4.086809595002064421e-01
4.622500000000000497e+00,1.306716380854394899e+00,4.022910035779687643e-01
4.625000000000000000e+00,1.306629319468743944e+00,3.955615834448298340e-01
4.627500000000000391e+00,1.306648133708575799e+00,3.885106148872390919e-01
4.629999999999999893e+00,1.306753506197657622e+00,3.811472753596841789e-01
4.632500000000000284e+00,1.306926657379062995e+00,3.734725869918452124e-01
4.634999999999999787e+00,1.307149985653627056e+00,3.654842632076411579e-01
4.637500000000000178e+00,1.307407759958416626e+00,3.571827786340068256e-01
4.639999999999999680e+00,1.307683780020440167e+00,3.485782175607875510e-01
4.642500000000000071e+00,1.307961299879465855e+00,3.396890775382128691e-01
4.645000000000000462e+00,1.308225400909791780e+00,3.305360086389790286e-01
4.647499999999999964e+00,1.308463458769579368e+00,3.211365187067098947e-01
4.650000000000000355e+00,1.308666517156124698e+00,3.114993812979640619e-01
4.652499999999999858e+00,1.308830019620313756e+00,3.016234150294415106e-01
4.655000000000000249e+00,1.308952387153146546e+00,2.915005004253868326e-01
4.657499999999999751e+00,1.309032966584417146e+00,2.811195360562434020e-01
4.660000000000000142e+00,1.309069882158055087e+00,2.704761645773038348e-01
4.662500000000000533e+00,1.309057201722861663e+00,2.595819644709134733e-01
4.665000000000000036e+00,1.308984516674200904e+00,2.484661012681813330e-01
4.667500000000000426e+00,1.308840161635982824e+00,2.371692832693883812e-01
4.669999999999999929e+00,1.308614666027571261e+00,2.257290325407032006e-01
4.672500000000000320e+00,1.308302241622683049e+00,2.141687731953101359e-01
4.674999999999999822e+00,1.307900399244593004e+00,2.024937016716043259e-01
4.677500000000000213e+00,1.307408998838611502e+00,1.906925918888134897e-01
4.679999999999999716e+00,1.306826952014819021e+00,1.787493268495159437e-01
4.682500000000000107e+00,1.306151899078815681e+00,1.666530897991603810e-01
4.685000000000000497e+00,1.305380210363132676e+00,1.544001936132741726e-01
4.687500000000000000e+00,1.304506935880668017e+00,1.419916918188410815e-01
4.690000000000000391e+00,1.303527531374902182e+00,1.294264009433263307e-01
4.692499999999999893e+00,1.302437146382994015e+00,1.166966190440488910e-01
4.695000000000000284e+00,1.301228901194368959e+00,1.037883031649483451e-01
4.697499999999999787e+00,1.299893881966545095e+00,9.068271655391715869e-02
4.700000000000000178e+00,1.298421699695986753e+00,7.736445052836382619e-02
4.702499999999999680e+00,1.296801193095743265e+00,6.383170526221461361e-02
4.705000000000000071e+00,1.295022430711529893e+00,5.010502574550772942e-02
4.707500000000000462e+00,1.293077406578457378e+00,3.622521376622950956e-02
4.709999999999999964e+00,1.290960376690732936e+00,2.223796288992125822e-02
4.712500000000000355e+00,1.288668064644546973e+00,8.179330369934123546e-03
4.714999999999999858e+00,1.286197721534066751e+00,-5.935647368427209372e-03
4.717500000000000249e+00,1.283545757499018336e+00,-2.011311537754249812e-02
4.719999999999999751e+00,1.280708845777844829e+00,-3.436580999158811434e-02
4.722500000000000142e+00,1.277684639318879434e+00,-4.869802618344081652e-02
4.725000000000000533e+00,1.274471644481826260e+00,-6.309620934548454407e-02
4.727500000000000036e+00,1.271068902860713834e+00,-7.753045734998656457e-02
4.730000000000000426e+00,1.267474046825869394e+00,-9.196403738441259745e-02
4.732499999999999929e+00,1.263683513600377673e+00,-1.063599357860228467e-01
4.735000000000000320e+00,1.259694356619466937e+00,-1.206859412832944067e-01
4.737499999999999822e+00,1.255505646088297844e+00,-1.349147608875339022e-01
4.740000000000000213e+00,1.251121304017764224e+00,-1.490201610550933586e-01
4.742499999999999716e+00,1.246551965843488929e+00,-1.629677432255838831e-01
4.745000000000000107e+00,1.241813956793094142e+00,-1.767072107019981575e-01
4.747500000000000497e+00,1.236925817531130178e+00,-1.901802783557393906e-01
4.750000000000000000e+00,1.231905328120709520e+00,-2.033352747778902903e-01
4.752500000000000391e+00,1.226766562844922248e+00,-2.161439523622228631e-01
4.754999999999999893e+00,1.221520071325739920e+00,-2.286106425269110176e-01
4.757500000000000284e+00,1.216174881021252041e+00,-2.407623776850402741e-01
4.759999999999999787e+00,1.210740972369640289e+00,-2.526288750232472125e-01
4.762500000000000178e+00,1.205232534892194174e+00,-2.642232341398560447e-01
4.764999999999999680e+00,1.199666254742869143e+00,-2.755358346459342855e-01
4.767500000000000071e+00,1.194058688525952761e+00,-2.865435148356849093e-01
4.770000000000000462e+00,1.188425800060392667e+00,-2.972222192471935531e-01
4.772499999999999964e+00,1.182783425301601632e+00,-3.075570832091872875e-01
4.775000000000000355e+00,1.177147406674845520e+00,-3.175461352429740924e-01
4.777499999999999858e+00,1.171531426390657771e+00,-3.271989838498361447e-01
4.780000000000000249e+00,1.165944496688831045e+00,-3.365241008506715259e-01
4.782499999999999751e+00,1.160391698976467545e+00,-3.455163294724737377e-01
4.785000000000000142e+00,1.154873017296779381e+00,-3.541574985427883293e-01
4.787500000000000533e+00,1.149383369103021302e+00,-3.624256109125406633e-01
4.790000000000000036e+00,1.143914168581179780e+00,-3.703129897822508010e-01
4.792500000000000426e+00,1.138455275500205310e+00,-3.778341488016858096e-01
4.794999999999999929e+00,1.132998621091552138e+00,-3.850160458856392576e-01
4.797500000000000320e+00,1.127543307938534412e+00,-3.918757713486222261e-01
4.799999999999999822e+00,1.122100359434432093e+00,-3.984002119985708412e-01
4.802500000000000213e+00,1.116694253828501182e+00,-4.045467702264061161e-01
4.804999999999999716e+00,1.111360166188755549e+00,-4.102607783829068100e-01
4.807500000000000107e+00,1.106136812035020789e+00,-4.154955886801833254e-01
4.810000000000000497e+00,1.101062904555515587e+00,-4.202258255774891649e-01
4.812500000000000000e+00,1.096170481784730200e+00,-4.244511968401339930e-01
4.815000000000000391e+00,1.091480876597645810e+00,-4.281870554178481281e-01
4.817499999999999893e+00,1.087008694509580486e+00,-4.314445223927077522e-01
4.820000000000000284e+00,1.082766954938088055e+00,-4.342170775920866088e-01
4.822499999999999787e+00,1.078771559521372936e+00,-4.364802263320767817e-01
4.825000000000000178e+00,1.075040197267188802e+00,-4.382063479052363819e-01
4.827499999999999680e+00,1.071587511103533785e+00,-4.393808747122792679e-01
4.830000000000000071e+00,1.068426131878309704e+00,-4.400062433312224019e-01
4.832500000000000462e+00,1.065569926225411024e+00,-4.400858377706126645e-01
4.834999999999999964e+00,1.063038198147783220e+00,-4.396019147687614259e-01
4.837500000000000355e+00,1.060856003899225186e+00,-4.385111196155802582e-01
4.839999999999999858e+00,1.059045558633069817e+00,-4.367617265473700550e-01
4.842500000000000249e+00,1.057614314326694505e+00,-4.343175570945501107e-01
4.844999999999999751e+00,1.056550181122797305e+00,-4.311736947063214975e-01
4.847500000000000142e+00,1.055822063943264055e+00,-4.273599911626091985e-01
4.850000000000000533e+00,1.055389074966216256e+00,-4.229288512524115307e-01
4.852500000000000036e+00,1.055211178337013500e+00,-4.179281121178327618e-01
4.855000000000000426e+00,1.055256910842290452e+00,-4.123801508571878771e-01
4.857499999999999929e+00,1.055507400040081478e+00,-4.062798690961192949e-01
4.860000000000000320e+00,1.055950458007306914e+00,-3.996128408331561799e-01
4.862499999999999822e+00,1.056573480881281668e+00,-3.923802696007428481e-01
4.865000000000000213e+00,1.057362264393160167e+00,-3.846073509764971754e-01
4.867499999999999716e+00,1.058302533072911444e+00,-3.763250641437685395e-01
4.870000000000000107e+00,1.059380434569362706e+00,-3.675455366927389278e-01
4.872500000000000497e+00,1.060576463835984029e+00,-3.582571440387607997e-01
4.875000000000000000e+00,1.061861284381669712e+00,-3.484460358678747594e-01
4.877500000000000391e+00,1.063197657742480651e+00,-3.381170388210261168e-01
4.879999999999999893e+00,1.064547223091485861e+00,-3.273010609752985411e-01
4.882500000000000284e+00,1.065878689407741220e+00,-3.160458587236760208e-01
4.884999999999999787e+00,1.067173329243178870e+00,-3.043874606930936366e-01
4.887500000000000178e+00,1.068423161841849378e+00,-2.923226316089307941e-01
4.889999999999999680e+00,1.069628070456575486e+00,-2.798035970297349517e-01
4.892500000000000071e+00,1.070792153087065657e+00,-2.667629969725911487e-01
4.895000000000000462e+00,1.071920326305755289e+00,-2.531558089227722297e-01
4.897499999999999964e+00,1.073011208857243659e+00,-2.389838190476850088e-01
4.900000000000000355e+00,1.074054833005249066e+00,-2.242817282557059699e-01
4.902499999999999858e+00,1.075031699215314163e+00,-2.090806602584624196e-01
4.905000000000000249e+00,1.075911643155990305e+00,-1.933889289491535768e-01
4.907499999999999751e+00,1.076657182749538144e+00,-1.772090137372413499e-01
4.910000000000000142e+00,1.077232568143405622e+00,-1.605597787549570832e-01
4.912500000000000533e+00,1.077610376874385878e+00,-1.434842752745540684e-01
4.915000000000000036e+00,1.077767177213986294e+00,-1.260382652061844966e-01
4.917500000000000426e+00,1.077673801926005481e+00,-1.082633674133779839e-01
4.919999999999999929e+00,1.077291245828810418e+00,-9.017018659830573768e-02
4.922500000000000320e+00,1.076572933911259078e+00,-7.174856750919070270e-02
4.924999999999999822e+00,1.075475394447957811e+00,-5.300722881566458100e-02
4.927500000000000213e+00,1.073968230747928132e+00,-3.401359430568593606e-02
4.929999999999999716e+00,1.072033976899422036e+00,-1.489752742611209942e-02
4.932500000000000107e+00,1.069662122240227831e+00,4.195903804462072437e-03
4.935000000000000497e+00,1.066844213868301416e+00,2.316098823372609791e-02
4.937500000000000000e+00,1.063581742632343285e+00,4.194356496478263835e-02
4.940000000000000391e+00,1.059895641538660449e+00,6.051069849022751301e-02
4.942499999999999893e+00,1.055828486249329679e+00,7.882769652999083165e-02
4.945000000000000284e+00,1.051430211152698746e+00,9.685505483907778934e-02
4.947499999999999787e+00,1.046735732540273744e+00,1.145639380522607137e-01
4.950000000000000178e+00,1.041758345999749480e+00,1.319526113913460363e-01
4.952499999999999680e+00,1.036505405339065433e+00,1.490402080094485604e-01
4.955000000000000071e+00,1.031000506140372863e+00,1.658378660737109545e-01
4.957500000000000462e+00,1.025285641188578900e+00,1.823142287055862787e-01
4.959999999999999964e+00,1.019401245882353813e+00,1.983944779740546283e-01
4.962500000000000355e+00,1.013362278087485358e+00,2.140032397406650966e-01
4.964999999999999858e+00,1.007151337990784157e+00,2.291188526096376576e-01
4.967500000000000249e+00,1.000742051628913387e+00,2.437738884797190919e-01
4.969999999999999751e+00,9.941277662648886349e-01,2.580039291498485432e-01
4.972500000000000142e+00,9.873228148873964827e-01,2.718037401133810427e-01
4.975000000000000533e+00,9.803415314804926339e-01,2.851219095468670028e-01
4.977500000000000036e+00,9.731915573526865870e-01,2.978839358411998761e-01
4.980000000000000426e+00,9.658953153118297053e-01,3.100220968931416965e-01
4.982499999999999929e+00,9.585162768149135815e-01,3.214860225922203663e-01
4.985000000000000320e+00,9.511605151947808423e-01,3.322301235495154215e-01
4.987499999999999822e+00,9.439420514544494267e-01,3.421945723007373541e-01
4.990000000000000213e+00,9.369416598726756362e-01,3.513080931669937956e-01
4.992499999999999716e+00,9.301977301691213285e-01,3.595262387958930161e-01
4.995000000000000107e+00,9.237379530394234095e-01,3.668621393504608585e-01
4.997500000000000497e+00,9.176139648246470770e-01,3.733587609227027593e-01
5.000000000000000000e+00,9.119030641644707558e-01,3.790241740348295751e-01

